Nonuniform abstractions, refinement and controller synthesis with novel BDD encodings

This paper presents a control synthesis algorithm for dynamical systems to satisfy specifications given in a fragment of linear temporal logic. It is based on an abstraction-refinement scheme with nonuniform partitions of the state space. A novel encoding of the resulting transition system is proposed that uses binary decision diagrams for efficiency. We discuss several factors affecting scalability and present some benchmark results demonstrating the effectiveness of the new encodings. These ideas are also being implemented on a publicly available prototype tool, ARCS, that we briefly introduce in the paper.

==> figures/data/complexity_data.csv <==
trans log split re-log re-split list
928 0.000877 0.002336 0.001198 0.001187 0.625000
3916 0.132655 0.027650 0.062390 0.010755 2.406250
7518 0.312780 0.105300 0.202850 0.035760 7.828125
11011 0.372780 0.255700 0.192400 0.048020 20.937500
14926 0.779167 0.283600 0.307067 0.096800 40.046875
15679 0.741900 0.309300 0.385300 0.101000 41.718750
16474 0.979800 0.291000 0.413700 0.099600 41.921875
17056 1.078800 0.365000 0.475000 0.082200 41.343750
18202 1.274400 0.347200 0.331200 0.131000 56.265625
19812 1.927000 0.349600 0.382800 0.152400 59.859375
21760 1.223400 0.308800 0.373600 0.126800 67.453125
23808 1.018800 0.420600 0.442800 0.169000 85.375000
25710 1.143200 0.585200 0.622600 0.257200 168.625000
27710 1.588600 0.573800 0.668800 0.290600 181.640625
30199 1.488200 0.626600 0.767600 0.291400 192.281250
31711 1.860000 0.519600 0.859400 0.375800 206.062500
33774 2.453600 0.893800 0.987000 0.336800 223.125000


==> figures/data/end_to_end_histo_fake.csv <==
interv histo
  0.5      5
  1.5      6
  2.5      10
  3.5      11
  4.5      12

==> figures/data/end_to_end_histo_log.txt <==
iters mean var
26 0.014216 5.2157e-05
76 0.014709 1.8329e-06
126 0.017242 4.6583e-06
176 0.030387 4.4934e-05
226 0.048645 3.0011e-05
276 0.065378 2.6042e-05
326 0.080227 8.0754e-05
376 0.092341 0.00014517
426 0.096062 3.7921e-05
476 0.10163 3.0381e-05
526 0.12444 9.3788e-05
576 0.14329 4.4752e-05
626 0.15785 8.3153e-05
676 0.17971 0.00012709
726 0.19131 4.6912e-05
776 0.19535 7.8527e-05
826 0.1916 7.6679e-05
876 0.19981 4.3441e-05
926 0.21125 3.7101e-05
976 0.25881 0.0026224
1026 0.40232 0.0021837
1076 0.40989 7.8107e-05
1126 0.43253 0.00014288
1176 0.4785 0.0003464
1226 0.51065 0.00011204
1276 0.53354 8.9504e-05
1326 0.54386 0.00011526
1376 0.56997 0.00027119
1426 0.56973 8.9727e-05
1476 0.59485 0.00071944
1526 0.90645 0.011592
1576 1.0346 0.00037603
1626 1.0821 0.00029925
1676 1.1242 0.00023219
1726 1.1554 0.00030319
1776 1.2 0.00020782
1826 1.3271 0.0022064
1876 1.3666 0.00090231
1926 1.3684 0.00021334
1976 1.3993 0.00019254
2026 1.4166 0.0009588
2076 1.5281 0.00086729
2126 1.5984 0.00090028
2176 1.6579 0.00062722
2226 1.7229 0.00084932
2276 1.758 0.00062706
2326 1.7925 0.00054324
2376 1.8317 0.0015471
2426 1.9696 0.0048943
2476 2.0747 0.0020268
2526 2.1334 0.0008166
2576 2.1603 0.00098072
2626 2.2211 0.00053695
2676 2.2659 0.00035447
2726 2.2912 0.0002159
2776 2.3427 0.0010723
2826 2.3389 0.0012401
2876 2.3711 0.0012227
2926 2.3888 0.0015035
2976 2.413 0.00062715
3026 2.4506 0.00058907
3076 2.4874 0.00074045
3126 2.7478 0.038664
3176 3.0246 0.00078396


==> figures/data/end_to_end_histo_split.txt <==
iters mean var
26 0.015118 6.5863e-05
76 0.015426 2.8277e-06
126 0.018831 4.7495e-06
176 0.037738 9.5024e-05
226 0.063951 5.3659e-05
276 0.081428 2.8296e-05
326 0.095467 9.7076e-05
376 0.10425 0.0002311
426 0.10932 3.9305e-05
476 0.11955 7.4448e-05
526 0.14664 5.681e-05
576 0.16295 4.6926e-05
626 0.17629 0.00010097
676 0.19638 9.157e-05
726 0.20747 6.9149e-05
776 0.20852 7.029e-05
826 0.19647 7.4846e-05
876 0.20652 4.8876e-05
926 0.23154 0.00023574
976 0.28291 0.0026716
1026 0.39775 0.0028563
1076 0.38497 0.00012445
1126 0.399 8.2401e-05
1176 0.42093 0.00011457
1226 0.43501 9.9946e-05
1276 0.44965 8.7332e-05
1326 0.46364 0.00013001
1376 0.47988 9.867e-05
1426 0.49176 0.00015193
1476 0.49835 0.0011215
1526 0.79245 0.0053309
1576 0.82641 0.00066255
1626 0.87042 0.0027858
1676 0.95514 0.0012355
1726 0.96614 0.00043585
1776 0.99835 0.00029036
1826 1.101 0.0025244
1876 1.1103 0.0031354
1926 1.0941 0.0017026
1976 1.1097 0.00033004
2026 1.1271 0.00029397
2076 1.2188 0.0063255
2126 1.2892 0.0025428
2176 1.2873 0.00030765
2226 1.296 0.00021319
2276 1.3186 0.00040349
2326 1.331 0.0006085
2376 1.34 0.00020547
2426 1.475 0.0031454
2476 1.4962 0.00062813
2526 1.526 0.0018544
2576 1.5633 0.002229
2626 1.5823 0.0040052
2676 1.5795 0.0018249
2726 1.5892 0.00017507
2776 1.6364 0.0020288
2826 1.6821 0.0015272
2876 1.7 0.0023228
2926 1.7096 0.0013338
2976 1.7016 0.00047683
3026 1.7377 0.00046876
3076 1.76 0.00084868
3126 1.903 0.015774
3176 2.0017 0.003374
%3226 2.0236 0.00081399
%3276 2.6393 0.049143
%3326 3.1991 0.092688
%3376 3.4891 0.0023675
%3426 3.501 0.0015961


==> figures/data/end_to_end_log.txt <==
iter time synt-time ref-time states volume
1 2.804303 0.009616 0.087402 8 0.000000
2 2.859652 0.002553 0.034308 9 0.000000
3 2.897720 0.001955 0.029673 10 0.000000
4 2.931348 0.002144 0.025503 11 0.000000
5 2.993413 0.005903 0.047183 12 0.000000
6 3.016320 0.000568 0.019129 13 0.000000
7 3.043424 0.000564 0.024363 14 0.000000
8 3.059813 0.000545 0.013832 15 0.000000
9 3.076382 0.000571 0.013990 16 0.000000
10 3.095396 0.000697 0.016165 17 0.000000
11 3.112765 0.001188 0.013268 18 0.000000
12 3.130614 0.000723 0.014971 19 0.000000
13 3.154738 0.000746 0.021144 20 0.000000
14 3.175384 0.000729 0.017856 21 0.000000
15 3.194375 0.000916 0.015995 22 0.000000
16 3.211522 0.000754 0.014390 23 0.000000
17 3.226152 0.001023 0.011461 24 0.000000
18 3.240692 0.000960 0.011555 25 0.000000
19 3.255283 0.001095 0.011413 26 0.000000
20 3.273144 0.001004 0.014801 27 0.000000
21 3.290827 0.001123 0.014464 28 0.000000
22 3.306744 0.001066 0.012714 29 0.000000
23 3.322687 0.001115 0.012656 30 0.000000
24 3.340629 0.001016 0.014748 31 0.000000
25 3.357399 0.001439 0.013051 32 0.000000
26 3.374816 0.001540 0.013794 33 0.000000
27 3.390461 0.001524 0.011939 34 0.000000
28 3.418192 0.001528 0.024034 35 0.000000
29 3.491911 0.006659 0.059308 36 0.026367
30 3.534567 0.006523 0.032333 37 0.026367
31 3.571408 0.002644 0.031560 38 0.026367
32 3.608200 0.002621 0.031615 39 0.026367
33 3.644895 0.002622 0.031490 40 0.026367
34 3.679097 0.002956 0.028587 41 0.026367
35 3.716538 0.003082 0.031342 42 0.026367
36 3.742757 0.002766 0.020803 43 0.026367
37 3.768618 0.003388 0.019366 44 0.026367
38 3.805726 0.003020 0.031240 45 0.026367
39 3.829184 0.003687 0.016897 46 0.026367
40 3.858306 0.003066 0.022921 47 0.026367
41 3.888724 0.002972 0.024984 48 0.026367
42 3.918089 0.003146 0.023787 49 0.026367
43 3.942524 0.003159 0.018793 50 0.026367
44 3.964121 0.003273 0.015624 51 0.026367
45 3.988682 0.003444 0.018329 52 0.026367
46 4.012833 0.003430 0.018123 53 0.026367
47 4.039130 0.003495 0.019889 54 0.026367
48 4.067150 0.003416 0.021674 55 0.026367
49 4.091544 0.003478 0.017984 56 0.026367
50 4.117192 0.003522 0.019337 57 0.026367
51 4.137842 0.003799 0.013807 58 0.026367
52 4.160657 0.003188 0.016959 59 0.026367
53 4.182595 0.003407 0.015793 60 0.026367
54 4.206946 0.003198 0.018455 61 0.026367
55 4.226423 0.003162 0.013859 62 0.026367
56 4.246905 0.003360 0.014491 63 0.026367
57 4.271562 0.003419 0.018431 64 0.026367
58 4.296599 0.004690 0.017554 65 0.026367
59 4.317195 0.004293 0.013466 66 0.026367
60 4.344146 0.004127 0.019988 67 0.026367
61 4.367265 0.004399 0.015995 68 0.026367
62 4.389818 0.004329 0.015288 69 0.026367
63 4.416905 0.004350 0.019988 70 0.026367
64 4.437224 0.004485 0.012884 71 0.026367
65 4.460611 0.004599 0.015960 72 0.026367
66 4.481279 0.004809 0.013144 73 0.026367
67 4.506084 0.004743 0.017139 74 0.026367
68 4.537441 0.008760 0.019457 75 0.026367
69 4.559109 0.004394 0.014517 76 0.026367
70 4.580613 0.004704 0.013914 77 0.026367
71 4.602332 0.004641 0.014244 78 0.026367
72 4.625455 0.004523 0.016016 79 0.026367
73 4.652591 0.004545 0.019832 80 0.026367
74 4.676501 0.004941 0.016307 81 0.026367
75 4.702548 0.005086 0.018092 82 0.026367
76 4.727346 0.004967 0.017223 83 0.026367
77 4.756587 0.004779 0.021851 84 0.039551
78 4.780218 0.004189 0.016821 85 0.039551
79 4.805065 0.004515 0.017020 86 0.039551
80 4.829849 0.004258 0.017782 87 0.039551
81 4.852085 0.004693 0.014644 88 0.039551
82 4.876890 0.004477 0.017412 89 0.039551
83 4.899798 0.004533 0.015370 90 0.039551
84 4.927001 0.006630 0.017615 91 0.039551
85 4.949118 0.004452 0.014751 92 0.039551
86 4.974315 0.004580 0.017613 93 0.039551
87 4.999379 0.004319 0.017598 94 0.039551
88 5.021763 0.004195 0.015347 95 0.039551
89 5.042973 0.004261 0.014211 96 0.039551
90 5.065464 0.005057 0.014573 97 0.039551
91 5.092800 0.004646 0.019757 98 0.039551
92 5.118531 0.005105 0.017668 99 0.039551
93 5.140792 0.004749 0.014524 100 0.039551
94 5.163599 0.004648 0.015186 101 0.039551
95 5.188613 0.005031 0.016821 102 0.039551
96 5.212823 0.004685 0.016655 103 0.039551
97 5.236162 0.004906 0.015529 104 0.039551
98 5.261653 0.004951 0.017416 105 0.039551
99 5.288722 0.005564 0.018439 106 0.039551
100 5.310370 0.005242 0.013428 107 0.039551
101 5.331989 0.004774 0.013886 108 0.039551
102 5.359649 0.004648 0.019970 109 0.039551
103 5.383729 0.005634 0.015459 110 0.039551
104 5.405394 0.004845 0.013796 111 0.039551
105 5.430843 0.004877 0.017645 112 0.039551
106 5.454038 0.005625 0.014279 113 0.039551
107 5.473850 0.005077 0.011799 114 0.039551
108 5.494124 0.005098 0.012006 115 0.039551
109 5.518713 0.005092 0.016487 116 0.039551
110 5.548400 0.007079 0.018339 117 0.039551
111 5.572335 0.005163 0.015670 118 0.039551
112 5.597474 0.005051 0.016920 119 0.039551
113 5.620677 0.005210 0.014836 120 0.039551
114 5.642486 0.005634 0.013100 121 0.039551
115 5.664722 0.006076 0.013034 122 0.039551
116 5.691115 0.005902 0.017306 123 0.039551
117 5.714507 0.006239 0.013994 124 0.039551
118 5.739091 0.005801 0.015301 125 0.039551
119 5.761915 0.005294 0.014517 126 0.039551
120 5.797583 0.008408 0.023749 127 0.039551
121 5.821902 0.005557 0.015357 128 0.039551
122 5.849086 0.008057 0.015737 129 0.039551
123 5.875086 0.007234 0.015296 130 0.039551
124 5.904456 0.007497 0.018413 131 0.039551
125 5.932358 0.008282 0.016148 132 0.039551
126 5.958797 0.007058 0.015689 133 0.039551
127 5.984535 0.008035 0.014495 134 0.039551
128 6.012242 0.007646 0.016872 135 0.039551
129 6.040963 0.007812 0.017557 136 0.039551
130 6.067756 0.007981 0.015551 137 0.039551
131 6.091744 0.007714 0.012995 138 0.039551
132 6.120445 0.008129 0.017168 139 0.039551
133 6.147102 0.007729 0.015059 140 0.039551
134 6.174840 0.007930 0.016309 141 0.039551
135 6.208337 0.011183 0.018946 142 0.039551
136 6.236480 0.009177 0.015321 143 0.039551
137 6.263063 0.008573 0.014553 144 0.039551
138 6.289717 0.007632 0.015641 145 0.039551
139 6.314343 0.008297 0.012926 146 0.039551
140 6.339634 0.008090 0.013559 147 0.039551
141 6.367751 0.008935 0.015747 148 0.039551
142 6.392611 0.008075 0.013084 149 0.039551
143 6.424823 0.008801 0.019713 150 0.039551
144 6.454919 0.008665 0.017768 151 0.039551
145 6.479977 0.008282 0.013318 152 0.039551
146 6.507949 0.008216 0.015996 153 0.039551
147 6.534630 0.009286 0.012747 154 0.039551
148 6.560024 0.009540 0.012457 155 0.039551
149 6.585041 0.008666 0.012845 156 0.039551
150 6.617746 0.009325 0.019785 157 0.039551
151 6.645526 0.009737 0.014388 158 0.039551
152 6.671872 0.009102 0.013546 159 0.039551
153 6.702719 0.009322 0.017549 160 0.039551
154 6.730913 0.008914 0.015580 161 0.039551
155 6.759366 0.009087 0.015647 162 0.039551
156 6.790856 0.013130 0.014667 163 0.039551
157 6.819928 0.009377 0.016050 164 0.039551
158 6.851274 0.008649 0.018900 165 0.039551
159 6.896175 0.015922 0.025121 166 0.043945
160 6.931734 0.013876 0.017924 167 0.043945
161 6.968414 0.014073 0.018475 168 0.043945
162 7.004712 0.014730 0.017682 169 0.043945
163 7.040780 0.014692 0.017759 170 0.043945
164 7.076953 0.015984 0.016459 171 0.043945
165 7.111208 0.015836 0.014774 172 0.043945
166 7.145909 0.015927 0.015033 173 0.043945
167 7.177641 0.015397 0.011812 174 0.043945
168 7.209737 0.015700 0.012613 175 0.043945
169 7.243553 0.015742 0.014187 176 0.043945
170 7.283676 0.016996 0.019316 177 0.043945
171 7.319643 0.015256 0.016723 178 0.043945
172 7.358206 0.018139 0.016467 179 0.043945
173 7.393263 0.015677 0.015590 180 0.043945
174 7.426998 0.015021 0.014888 181 0.043945
175 7.464672 0.015174 0.018779 182 0.043945
176 7.502649 0.015447 0.017824 183 0.043945
177 7.541169 0.018501 0.016129 184 0.043945
178 7.576785 0.015527 0.015442 185 0.043945
179 7.611729 0.016324 0.014732 186 0.043945
180 7.655317 0.024619 0.015121 187 0.043945
181 7.697165 0.023515 0.014150 188 0.043945
182 7.739488 0.024309 0.014160 189 0.043945
183 7.783149 0.024194 0.015387 190 0.043945
184 7.828323 0.025626 0.015410 191 0.043945
185 7.876070 0.029443 0.013623 192 0.043945
186 7.917238 0.024270 0.012399 193 0.043945
187 7.960921 0.023244 0.016390 194 0.043945
188 8.004387 0.025016 0.014561 195 0.043945
189 8.051178 0.026565 0.015986 196 0.043945
190 8.097078 0.025783 0.015949 197 0.043945
191 8.142432 0.025586 0.015726 198 0.043945
192 8.186669 0.025655 0.014577 199 0.043945
193 8.231789 0.024079 0.017055 200 0.043945
194 8.278819 0.026150 0.016786 201 0.043945
195 8.327278 0.028044 0.015748 202 0.043945
196 8.376061 0.030847 0.013775 203 0.043945
197 8.419623 0.022031 0.017460 204 0.043945
198 8.461336 0.022875 0.014838 205 0.043945
199 8.502662 0.022637 0.014527 206 0.043945
200 8.553005 0.030158 0.015970 207 0.043945
201 8.598063 0.026458 0.014220 208 0.043945
202 8.641068 0.024854 0.013908 209 0.043945
203 8.686201 0.025025 0.015825 210 0.043945
204 8.737201 0.025623 0.020907 211 0.043945
205 8.789462 0.030275 0.017544 212 0.043945
206 8.848631 0.037429 0.017529 213 0.043945
207 8.912673 0.037502 0.021712 214 0.043945
208 8.970069 0.037008 0.016076 215 0.043945
209 9.029403 0.037147 0.018040 216 0.043945
210 9.090341 0.040471 0.016142 217 0.043945
211 9.148990 0.035711 0.018488 218 0.043945
212 9.202080 0.033476 0.014793 219 0.043945
213 9.258464 0.033335 0.018783 220 0.043945
214 9.317666 0.037910 0.017063 221 0.043945
215 9.380339 0.039357 0.018821 222 0.043945
216 9.444314 0.040651 0.018751 223 0.043945
217 9.505749 0.033251 0.023678 224 0.043945
218 9.568015 0.040714 0.017026 225 0.043945
219 9.626316 0.036094 0.017913 226 0.043945
220 9.686963 0.037284 0.018930 227 0.043945
221 9.747718 0.039333 0.016999 228 0.043945
222 9.803609 0.036677 0.014390 229 0.043945
223 9.859236 0.035068 0.016153 230 0.043945
224 9.917188 0.035322 0.018098 231 0.043945
225 9.974406 0.035091 0.017598 232 0.043945
226 10.034919 0.036930 0.019092 233 0.043945
227 10.102478 0.045766 0.017263 234 0.043945
228 10.157860 0.034799 0.015999 235 0.043945
229 10.213613 0.034938 0.016237 236 0.043945
230 10.265273 0.034045 0.013049 237 0.043945
231 10.319800 0.034956 0.014892 238 0.043945
232 10.375660 0.035259 0.015844 239 0.043945
233 10.428129 0.035027 0.012911 240 0.043945
234 10.485954 0.035201 0.018109 241 0.043945
235 10.546125 0.037459 0.017780 242 0.043945
236 10.607989 0.042393 0.014528 243 0.043945
237 10.666563 0.037881 0.016266 244 0.043945
238 10.724098 0.034029 0.018620 245 0.043945
239 10.778230 0.036045 0.013804 246 0.043945
240 10.830686 0.034052 0.013773 247 0.043945
241 10.883553 0.033863 0.014511 248 0.043945
242 10.939127 0.036487 0.014545 249 0.043945
243 10.996385 0.037814 0.014812 250 0.043945
244 11.055484 0.040865 0.013530 251 0.043945
245 11.114495 0.038055 0.016315 252 0.043945
246 11.169839 0.034952 0.015459 253 0.043945
247 11.223915 0.034682 0.014657 254 0.043945
248 11.278660 0.034883 0.015134 255 0.043945
249 11.336653 0.035697 0.017600 256 0.043945
250 11.411921 0.052183 0.018241 257 0.043945
251 11.475325 0.041537 0.017137 258 0.043945
252 11.540033 0.042445 0.017407 259 0.043945
253 11.600978 0.039991 0.016210 260 0.043945
254 11.663137 0.039978 0.017286 261 0.043945
255 11.726076 0.042097 0.016078 262 0.043945
256 11.790239 0.043309 0.016090 263 0.043945
257 11.857152 0.042716 0.019155 264 0.043945
258 11.926201 0.045069 0.019194 265 0.043945
259 11.999026 0.051759 0.015917 266 0.043945
260 12.063473 0.043710 0.015820 267 0.043945
261 12.129651 0.043085 0.018141 268 0.043945
262 12.191975 0.043328 0.014184 269 0.043945
263 12.256048 0.044152 0.015008 270 0.043945
264 12.320916 0.044310 0.015502 271 0.043945
265 12.387440 0.044592 0.016033 272 0.043945
266 12.454678 0.047197 0.015038 273 0.043945
267 12.530469 0.047977 0.022920 274 0.043945
268 12.605145 0.054124 0.015415 275 0.043945
269 12.674635 0.046570 0.017967 276 0.043945
270 12.743977 0.046360 0.017263 277 0.043945
271 12.814225 0.046371 0.018998 278 0.043945
272 12.888206 0.049154 0.019785 279 0.043945
273 12.955581 0.047296 0.014930 280 0.043945
274 13.026724 0.049030 0.017121 281 0.043945
275 13.107182 0.055088 0.020289 282 0.043945
276 13.185508 0.056387 0.016526 283 0.043945
277 13.256483 0.050061 0.015599 284 0.043945
278 13.330328 0.051990 0.016811 285 0.043945
279 13.404767 0.051664 0.017712 286 0.043945
280 13.480417 0.056174 0.014341 287 0.043945
281 13.555490 0.055975 0.013601 288 0.043945
282 13.628412 0.051176 0.016817 289 0.043945
283 13.701385 0.053966 0.014009 290 0.043945
284 13.778325 0.055093 0.016737 291 0.043945
285 13.858979 0.060255 0.015384 292 0.043945
286 13.932380 0.052866 0.015568 293 0.043945
287 14.008620 0.055243 0.015861 294 0.043945
288 14.084313 0.053370 0.017141 295 0.043945
289 14.158986 0.053525 0.015900 296 0.043945
290 14.236327 0.054471 0.017638 297 0.043945
291 14.310249 0.054583 0.014171 298 0.043945
292 14.383656 0.052191 0.015872 299 0.043945
293 14.455369 0.052490 0.013876 300 0.043945
294 14.539247 0.064326 0.014240 301 0.043945
295 14.616332 0.057058 0.014763 302 0.043945
296 14.690034 0.052811 0.015515 303 0.043945
297 14.761987 0.051579 0.014400 304 0.043945
298 14.837808 0.055330 0.015212 305 0.043945
299 14.913816 0.052658 0.017567 306 0.043945
300 14.994277 0.054729 0.019983 307 0.043945
301 15.084675 0.064753 0.020230 308 0.043945
302 15.174719 0.059959 0.024685 309 0.043945
303 15.261156 0.062304 0.018636 310 0.043945
304 15.341738 0.056626 0.018543 311 0.043945
305 15.422334 0.056552 0.018211 312 0.043945
306 15.503890 0.056053 0.020018 313 0.043945
307 15.587008 0.060770 0.016723 314 0.043945
308 15.671758 0.059011 0.020038 315 0.043945
309 15.753826 0.060149 0.016410 316 0.043945
310 15.842960 0.062920 0.020643 317 0.043945
311 15.928964 0.061387 0.019112 318 0.043945
312 16.013824 0.056532 0.022798 319 0.043945
313 16.103580 0.065168 0.019079 320 0.043945
314 16.183214 0.056370 0.017827 321 0.043945
315 16.263841 0.057927 0.017058 322 0.043945
316 16.347619 0.059526 0.018586 323 0.043945
317 16.429677 0.060712 0.015778 324 0.043945
318 16.509013 0.057930 0.015821 325 0.043945
319 16.592715 0.058916 0.017547 326 0.043945
320 16.674453 0.059064 0.016782 327 0.043945
321 16.763992 0.066473 0.017360 328 0.043945
322 16.848729 0.062976 0.015994 329 0.043945
323 16.930186 0.058773 0.016640 330 0.043945
324 17.013184 0.061529 0.015665 331 0.043945
325 17.099065 0.059065 0.020475 332 0.043945
326 17.193522 0.067924 0.020751 333 0.043945
327 17.284566 0.066970 0.018433 334 0.043945
328 17.370841 0.061849 0.018553 335 0.043945
329 17.463421 0.069332 0.017433 336 0.043945
330 17.553055 0.065811 0.017731 337 0.043945
331 17.635151 0.060454 0.015960 338 0.043945
332 17.715653 0.058691 0.016034 339 0.043945
333 17.801985 0.059854 0.020697 340 0.043945
334 17.892659 0.066657 0.018023 341 0.043945
335 17.985758 0.066186 0.021053 342 0.043945
336 18.077309 0.066569 0.019181 343 0.043945
337 18.167747 0.066179 0.018362 344 0.043945
338 18.267911 0.075554 0.018469 345 0.043945
339 18.359861 0.068225 0.017709 346 0.043945
340 18.445519 0.062013 0.017755 347 0.043945
341 18.558485 0.089358 0.017864 348 0.043945
342 18.657787 0.076371 0.016332 349 0.043945
343 18.756628 0.074761 0.018167 350 0.043945
344 18.864967 0.086398 0.015935 351 0.043945
345 18.970316 0.076407 0.022996 352 0.043945
346 19.086379 0.086939 0.023146 353 0.043945
347 19.197331 0.080751 0.024063 354 0.043945
348 19.301252 0.075124 0.022435 355 0.043945
349 19.405197 0.076819 0.020935 356 0.043945
350 19.507311 0.075679 0.020183 357 0.043945
351 19.609744 0.075732 0.019064 358 0.043945
352 19.708562 0.075037 0.017269 359 0.043945
353 19.815946 0.077091 0.024087 360 0.043945
354 19.924748 0.080813 0.019805 361 0.043945
355 20.043584 0.088526 0.024107 362 0.043945
356 20.157211 0.084581 0.022987 363 0.043945
357 20.265053 0.078133 0.023450 364 0.043945
358 20.377521 0.083194 0.023175 365 0.043945
359 20.483789 0.079505 0.020535 366 0.043945
360 20.590509 0.079753 0.020598 367 0.043945
361 20.736325 0.115668 0.023934 368 0.043945
362 20.877046 0.116472 0.017975 369 0.043945
363 21.006607 0.102545 0.020377 370 0.043945
364 21.116463 0.078929 0.024741 371 0.050537
365 21.216422 0.067550 0.025927 372 0.050537
366 21.320999 0.075315 0.022983 373 0.050537
367 21.421482 0.070285 0.023663 374 0.050537
368 21.515736 0.065037 0.022795 375 0.050537
369 21.613047 0.066090 0.024467 376 0.050537
370 21.711788 0.066744 0.025604 377 0.050537
371 21.807493 0.069439 0.019916 378 0.050537
372 21.899526 0.067115 0.018301 379 0.050537
373 21.996727 0.066133 0.024303 380 0.050537
374 22.105576 0.080312 0.022027 381 0.050537
375 22.200807 0.066935 0.021368 382 0.050537
376 22.294710 0.067695 0.019509 383 0.050537
377 22.390142 0.067696 0.021196 384 0.050537
378 22.486755 0.068244 0.021881 385 0.050537
379 22.588752 0.071436 0.024231 386 0.050537
380 22.690892 0.078533 0.016858 387 0.050537
381 22.786586 0.068652 0.020772 388 0.050537
382 22.881086 0.069277 0.018742 389 0.050537
383 22.975405 0.068865 0.018700 390 0.050537
384 23.075481 0.070323 0.023128 391 0.050537
385 23.170985 0.071293 0.017644 392 0.050537
386 23.279522 0.084946 0.017041 393 0.050537
387 23.378592 0.074984 0.017619 394 0.050537
388 23.475759 0.071184 0.019383 395 0.050537
389 23.576814 0.075071 0.019403 396 0.050537
390 23.669998 0.070793 0.015395 397 0.050537
391 23.766709 0.072823 0.016792 398 0.050537
392 23.864384 0.073782 0.017000 399 0.050537
393 23.988011 0.086875 0.030202 400 0.055298
394 24.105244 0.076677 0.033825 401 0.055298
395 24.209095 0.074803 0.021884 402 0.055298
396 24.311480 0.073148 0.022421 403 0.055298
397 24.420484 0.073371 0.028390 404 0.055298
398 24.529597 0.077622 0.024637 405 0.055298
399 24.635046 0.076519 0.022064 406 0.055298
400 24.746038 0.076602 0.027420 407 0.055298
401 24.867772 0.092468 0.022476 408 0.055298
402 24.976625 0.080030 0.021677 409 0.055298
403 25.085516 0.078992 0.022980 410 0.055298
404 25.190408 0.075307 0.022550 411 0.055298
405 25.292256 0.076248 0.018652 412 0.055298
406 25.394979 0.078439 0.017312 413 0.055298
407 25.499495 0.077626 0.020018 414 0.055298
408 25.604267 0.078410 0.019462 415 0.055298
409 25.716839 0.087460 0.017966 416 0.055298
410 25.827604 0.084070 0.019221 417 0.055298
411 25.929954 0.077075 0.018351 418 0.055298
412 26.029391 0.076301 0.015827 419 0.055298
413 26.129278 0.076364 0.016683 420 0.055298
414 26.230311 0.076380 0.017817 421 0.055298
415 26.334645 0.078321 0.019168 422 0.055298
416 26.439272 0.077617 0.019713 423 0.055298
417 26.563840 0.099998 0.017392 424 0.055298
418 26.693624 0.092561 0.030296 425 0.056030
419 26.809052 0.081458 0.026979 426 0.056030
420 26.922196 0.079177 0.026939 427 0.056030
421 27.031622 0.079880 0.022316 428 0.056030
422 27.136865 0.078795 0.019444 429 0.056030
423 27.241672 0.080845 0.016603 430 0.056030
424 27.353179 0.082255 0.022121 431 0.056030
425 27.478137 0.098171 0.019375 432 0.061523
426 27.594616 0.086306 0.023027 433 0.061523
427 27.704594 0.081844 0.020786 434 0.061523
428 27.815391 0.081459 0.021944 435 0.061523
429 27.921999 0.081130 0.018145 436 0.061523
430 28.035945 0.087525 0.019084 437 0.061523
431 28.148393 0.087243 0.018189 438 0.061523
432 28.257233 0.084996 0.016378 439 0.061523
433 28.371637 0.084087 0.022966 440 0.061523
434 28.498580 0.098994 0.020318 441 0.061523
435 28.611559 0.089335 0.016315 442 0.061523
436 28.717003 0.080800 0.017450 443 0.061523
437 28.826101 0.082572 0.019166 444 0.061523
438 28.933048 0.083098 0.016442 445 0.061523
439 29.043046 0.083413 0.018547 446 0.061523
440 29.153716 0.083170 0.019645 447 0.061523
441 29.263391 0.083663 0.018562 448 0.061523
442 29.383338 0.092903 0.019594 449 0.061523
443 29.503586 0.089664 0.022511 450 0.061523
444 29.627760 0.096025 0.020135 451 0.064453
445 29.745125 0.085250 0.024616 452 0.064453
446 29.857875 0.085608 0.019783 453 0.064453
447 29.974203 0.087199 0.021466 454 0.064453
448 30.091465 0.088829 0.020680 455 0.064453
449 30.203523 0.087202 0.016767 456 0.064453
450 30.330241 0.101443 0.017146 457 0.064453
451 30.450447 0.093913 0.018741 458 0.064453
452 30.563628 0.088260 0.017063 459 0.064453
453 30.670492 0.082910 0.016323 460 0.064453
454 30.779634 0.084580 0.016812 461 0.064453
455 30.893751 0.089160 0.017051 462 0.064453
456 31.004896 0.085930 0.017620 463 0.064453
457 31.124157 0.088276 0.023322 464 0.064453
458 31.244022 0.088214 0.023969 465 0.064453
459 31.370920 0.099788 0.019645 466 0.064453
460 31.483410 0.088686 0.016147 467 0.064453
461 31.593554 0.086925 0.015795 468 0.064453
462 31.706148 0.086810 0.017743 469 0.064453
463 31.819956 0.087707 0.018525 470 0.064453
464 31.931093 0.085572 0.017705 471 0.064453
465 32.046639 0.086863 0.021053 472 0.064453
466 32.156392 0.086743 0.015540 473 0.064453
467 32.277264 0.096342 0.016685 474 0.064453
468 32.395744 0.092981 0.017667 475 0.064453
469 32.506419 0.085849 0.017370 476 0.064453
470 32.626426 0.090261 0.019569 477 0.064453
471 32.739024 0.087632 0.017187 478 0.064453
472 32.855305 0.090190 0.018264 479 0.064453
473 32.973817 0.090415 0.019875 480 0.064453
474 33.105003 0.102329 0.020970 481 0.067017
475 33.240347 0.102401 0.024684 482 0.067017
476 33.366025 0.097953 0.019807 483 0.067017
477 33.494469 0.089552 0.029835 484 0.067017
478 33.613592 0.092787 0.018280 485 0.067017
479 33.728571 0.088387 0.018494 486 0.067017
480 33.847095 0.089592 0.020805 487 0.067017
481 33.963019 0.089758 0.018324 488 0.067017
482 34.078664 0.088612 0.019002 489 0.067017
483 34.192872 0.088080 0.018006 490 0.067017
484 34.325469 0.106395 0.018182 491 0.067017
485 34.444460 0.093179 0.017564 492 0.067017
486 34.563771 0.093246 0.018213 493 0.067017
487 34.677284 0.087194 0.018659 494 0.067017
488 34.790182 0.086737 0.018103 495 0.067017
489 34.905659 0.088668 0.018631 496 0.067017
490 35.020839 0.088991 0.018091 497 0.067017
491 35.138023 0.090133 0.018844 498 0.067017
492 35.256362 0.091794 0.018285 499 0.067017
493 35.387299 0.104671 0.018172 500 0.067017
494 35.506340 0.093156 0.017791 501 0.067017
495 35.623414 0.088654 0.019145 502 0.067017
496 35.739891 0.088169 0.020313 503 0.067017
497 35.859479 0.091202 0.020140 504 0.067017
498 35.976598 0.091341 0.017461 505 0.067017
499 36.098828 0.093592 0.020079 506 0.067017
500 36.230696 0.101935 0.021664 507 0.067017
501 36.362988 0.101367 0.022500 508 0.067017
502 36.485552 0.091105 0.023028 509 0.067017
503 36.615440 0.097249 0.023460 510 0.067017
504 36.736084 0.091903 0.020390 511 0.067017
505 36.858313 0.090443 0.023508 512 0.067017
506 37.008677 0.123814 0.018308 513 0.067017
507 37.143389 0.107301 0.019013 514 0.067017
508 37.268635 0.095389 0.021693 515 0.067017
509 37.392638 0.097397 0.018416 516 0.067017
510 37.521162 0.099203 0.020695 517 0.067017
511 37.646287 0.099894 0.017117 518 0.067017
512 37.776110 0.099163 0.022562 519 0.067017
513 37.902238 0.099360 0.018477 520 0.067017
514 38.029962 0.101571 0.018133 521 0.067017
515 38.157475 0.102224 0.017047 522 0.067017
516 38.290116 0.102504 0.021982 523 0.067017
517 38.442139 0.117358 0.026382 524 0.067017
518 38.597070 0.116948 0.029918 525 0.069214
519 38.741865 0.104570 0.031848 526 0.069214
520 38.884862 0.105487 0.029010 527 0.069214
521 39.024147 0.102252 0.028105 528 0.069214
522 39.167219 0.106335 0.028411 529 0.069214
523 39.311355 0.106472 0.029172 530 0.069214
524 39.458805 0.113998 0.024841 531 0.069214
525 39.601057 0.109746 0.024031 532 0.069214
526 39.740382 0.106682 0.023857 533 0.069214
527 39.881142 0.109665 0.022827 534 0.069214
528 40.026005 0.110234 0.026155 535 0.069214
529 40.180149 0.124325 0.020923 536 0.070862
530 40.322825 0.114948 0.019161 537 0.070862
531 40.465017 0.107831 0.025522 538 0.070862
532 40.602402 0.112185 0.017017 539 0.070862
533 40.738219 0.104516 0.022848 540 0.070862
534 40.877770 0.107233 0.024089 541 0.070862
535 41.018203 0.110068 0.021866 542 0.070862
536 41.153191 0.106257 0.020316 543 0.070862
537 41.287198 0.108607 0.017016 544 0.070862
538 41.426410 0.108857 0.022005 545 0.070862
539 41.575353 0.117750 0.022864 546 0.070862
540 41.716493 0.110128 0.022507 547 0.070862
541 41.858600 0.111261 0.022435 548 0.070862
542 42.000380 0.112270 0.020971 549 0.070862
543 42.146090 0.119773 0.017512 550 0.072510
544 42.288208 0.113259 0.020491 551 0.072510
545 42.430562 0.112643 0.021191 552 0.072510
546 42.578067 0.114779 0.024211 553 0.072510
547 42.727686 0.117471 0.023020 554 0.072510
548 42.874563 0.115897 0.022433 555 0.072510
549 43.022174 0.116518 0.021567 556 0.072510
550 43.162828 0.114374 0.017321 557 0.072510
551 43.308698 0.114964 0.022400 558 0.072510
552 43.470036 0.126935 0.025794 559 0.073608
553 43.627014 0.122142 0.025873 560 0.073608
554 43.778979 0.119888 0.023289 561 0.073608
555 43.932250 0.120699 0.023506 562 0.073608
556 44.106660 0.139879 0.025647 563 0.073608
557 44.272972 0.136710 0.020431 564 0.073608
558 44.421497 0.118098 0.021606 565 0.073608
559 44.575286 0.123038 0.021686 566 0.073608
560 44.721852 0.117559 0.020200 567 0.073608
561 44.870848 0.116771 0.022768 568 0.073608
562 45.030110 0.125928 0.023972 569 0.073608
563 45.195280 0.132490 0.023481 570 0.073608
564 45.355914 0.126553 0.025017 571 0.073608
565 45.529015 0.137421 0.025646 572 0.074707
566 45.691425 0.128284 0.024853 573 0.074707
567 45.851417 0.129522 0.020978 574 0.074707
568 46.007913 0.124470 0.022849 575 0.074707
569 46.160464 0.120987 0.022084 576 0.074707
570 46.316834 0.123045 0.024190 577 0.074707
571 46.476250 0.127652 0.022776 578 0.074707
572 46.650554 0.135325 0.029310 579 0.074707
573 46.805543 0.126871 0.019132 580 0.074707
574 46.972383 0.131949 0.025343 581 0.074707
575 47.133116 0.128705 0.022160 582 0.074707
576 47.293725 0.130133 0.021282 583 0.074707
577 47.459710 0.130553 0.025747 584 0.074707
578 47.631708 0.138332 0.023917 585 0.074707
579 47.811393 0.145826 0.024500 586 0.074707
580 47.975162 0.135998 0.018523 587 0.074707
581 48.130125 0.123306 0.022130 588 0.074707
582 48.289535 0.126623 0.023164 589 0.074707
583 48.449623 0.126221 0.024628 590 0.074707
584 48.612447 0.128489 0.025028 591 0.074707
585 48.778557 0.130955 0.025704 592 0.074707
586 48.954137 0.139108 0.027331 593 0.075806
587 49.123384 0.131405 0.027739 594 0.075806
588 49.286209 0.129832 0.022885 595 0.075806
589 49.450871 0.130648 0.024800 596 0.075806
590 49.613950 0.132444 0.021327 597 0.075806
591 49.783223 0.135821 0.024218 598 0.075806
592 49.953047 0.134357 0.026097 599 0.075806
593 50.138071 0.150867 0.024038 600 0.076904
594 50.313822 0.140821 0.024987 601 0.076904
595 50.491949 0.142957 0.025324 602 0.076904
596 50.664958 0.139788 0.023122 603 0.076904
597 50.838226 0.138100 0.025506 604 0.076904
598 51.007309 0.139257 0.020473 605 0.076904
599 51.179980 0.138083 0.024611 606 0.076904
600 51.350681 0.137181 0.024046 607 0.076904
601 51.522509 0.139291 0.022480 608 0.076904
602 51.696685 0.142619 0.021550 609 0.076904
603 51.873252 0.143271 0.023739 610 0.076904
604 52.048347 0.143716 0.021815 611 0.076904
605 52.239506 0.161822 0.019793 612 0.076904
606 52.407081 0.135219 0.022714 613 0.076904
607 52.575132 0.139442 0.018908 614 0.076904
608 52.745079 0.136916 0.023220 615 0.076904
609 52.916450 0.139999 0.021547 616 0.076904
610 53.083144 0.135426 0.020965 617 0.076904
611 53.253005 0.136719 0.023441 618 0.076904
612 53.425254 0.141518 0.021190 619 0.076904
613 53.604030 0.147090 0.021571 620 0.076904
614 53.781362 0.142115 0.025134 621 0.076904
615 53.968258 0.154543 0.022444 622 0.076904
616 54.139448 0.140120 0.021285 623 0.076904
617 54.316815 0.140997 0.026491 624 0.076904
618 54.492718 0.144768 0.021602 625 0.076904
619 54.674230 0.145642 0.026096 626 0.076904
620 54.853095 0.146231 0.022654 627 0.076904
621 55.032066 0.146252 0.023062 628 0.076904
622 55.220321 0.150401 0.027839 629 0.076904
623 55.402289 0.150714 0.021401 630 0.076904
624 55.577838 0.144876 0.020710 631 0.076904
625 55.753094 0.140769 0.024725 632 0.076904
626 55.931540 0.146774 0.022255 633 0.076904
627 56.105407 0.144957 0.019461 634 0.076904
628 56.297886 0.159472 0.023453 635 0.076904
629 56.474329 0.146837 0.020041 636 0.076904
630 56.645410 0.141494 0.020190 637 0.076904
631 56.813032 0.136517 0.021388 638 0.076904
632 56.986624 0.138667 0.025265 639 0.076904
633 57.157034 0.137105 0.023851 640 0.076904
634 57.332759 0.140661 0.025411 641 0.076904
635 57.508711 0.143255 0.023150 642 0.076904
636 57.687389 0.141511 0.025768 643 0.076904
637 57.865583 0.144125 0.024484 644 0.076904
638 58.042079 0.143439 0.023557 645 0.076904
639 58.218868 0.144583 0.022616 646 0.076904
640 58.392102 0.144462 0.018723 647 0.076904
641 58.575597 0.147059 0.026653 648 0.076904
642 58.770641 0.158323 0.026851 649 0.076904
643 58.971164 0.162488 0.027949 650 0.076904
644 59.172625 0.163555 0.028335 651 0.076904
645 59.374131 0.166971 0.024797 652 0.076904
646 59.570612 0.160772 0.025436 653 0.076904
647 59.769885 0.162671 0.026455 654 0.076904
648 59.968578 0.164170 0.024701 655 0.076904
649 60.172840 0.164849 0.029339 656 0.076904
650 60.390427 0.177295 0.029487 657 0.076904
651 60.608872 0.179377 0.028823 658 0.076904
652 60.833048 0.185543 0.028683 659 0.076904
653 61.035855 0.168103 0.024037 660 0.076904
654 61.223301 0.153920 0.023925 661 0.076904
655 61.408100 0.155660 0.019394 662 0.076904
656 61.592841 0.154006 0.020888 663 0.076904
657 61.771452 0.148921 0.019809 664 0.076904
658 61.955829 0.149272 0.025047 665 0.076904
659 62.142222 0.156684 0.019998 666 0.076904
660 62.328518 0.152720 0.023442 667 0.076904
661 62.521021 0.158992 0.022941 668 0.076904
662 62.704706 0.153283 0.019404 669 0.076904
663 62.885505 0.151465 0.019430 670 0.076904
664 63.070678 0.153628 0.021370 671 0.076904
665 63.261231 0.153133 0.027400 672 0.076904
666 63.466732 0.167681 0.027824 673 0.076904
667 63.684934 0.178141 0.030088 674 0.076904
668 63.895270 0.172669 0.027604 675 0.076904
669 64.100271 0.171267 0.023731 676 0.076904
670 64.303439 0.168587 0.024332 677 0.076904
671 64.511987 0.172082 0.025881 678 0.076904
672 64.715934 0.172168 0.021342 679 0.076904
673 64.927068 0.172704 0.027981 680 0.076904
674 65.152254 0.181049 0.033418 681 0.076904
675 65.374997 0.183446 0.028996 682 0.076904
676 65.591817 0.177007 0.029341 683 0.076904
677 65.800917 0.173860 0.024639 684 0.076904
678 66.007536 0.170870 0.025283 685 0.076904
679 66.209306 0.171152 0.020185 686 0.076904
680 66.412609 0.170294 0.021781 687 0.076904
681 66.614438 0.171281 0.020121 688 0.076904
682 66.814194 0.166813 0.022128 689 0.076904
683 67.019643 0.173512 0.021253 690 0.076904
684 67.219540 0.167589 0.021877 691 0.076904
685 67.426732 0.176443 0.020229 692 0.076904
686 67.641635 0.173029 0.031206 693 0.076904
687 67.865514 0.181495 0.031579 694 0.076904
688 68.089289 0.180579 0.032353 695 0.076904
689 68.312209 0.180213 0.032124 696 0.076904
690 68.533830 0.182880 0.028231 697 0.076904
691 68.742180 0.172397 0.025532 698 0.076904
692 68.954508 0.174490 0.027062 699 0.076904
693 69.161837 0.170564 0.026257 700 0.076904
694 69.381178 0.176805 0.031447 701 0.076904
695 69.618312 0.194523 0.031719 702 0.076904
696 69.848659 0.186786 0.032944 703 0.076904
697 70.085516 0.193309 0.032621 704 0.076904
698 70.324468 0.200810 0.027411 705 0.076904
699 70.546583 0.185174 0.026176 706 0.076904
700 70.757418 0.173391 0.026663 707 0.076904
701 70.967365 0.171450 0.027511 708 0.076904
702 71.181806 0.172347 0.031259 709 0.076904
703 71.403072 0.178724 0.031368 710 0.076904
704 71.630359 0.183756 0.033054 711 0.076904
705 71.845757 0.174566 0.030262 712 0.076904
706 72.060288 0.177105 0.026336 713 0.076904
707 72.264457 0.167903 0.025441 714 0.076904
708 72.465986 0.167470 0.023362 715 0.076904
709 72.671624 0.172566 0.022519 716 0.076904
710 72.882666 0.169496 0.030874 717 0.076904
711 73.115776 0.189630 0.032569 718 0.076904
712 73.343632 0.184417 0.031857 719 0.076904
713 73.580358 0.194468 0.031424 720 0.076904
714 73.799247 0.182804 0.025501 721 0.076904
715 74.013487 0.176453 0.026837 722 0.076904
716 74.230463 0.182616 0.023401 723 0.076904
717 74.448378 0.184248 0.022674 724 0.076904
718 74.675814 0.188149 0.028286 725 0.076904
719 74.911914 0.195316 0.030288 726 0.076904
720 75.142878 0.188539 0.031486 727 0.076904
721 75.385762 0.197329 0.034573 728 0.076904
722 75.627445 0.197000 0.033307 729 0.076904
723 75.860437 0.192819 0.028998 730 0.076904
724 76.084744 0.183778 0.029062 731 0.076904
725 76.309610 0.184008 0.029534 732 0.076904
726 76.537360 0.185325 0.031218 733 0.076904
727 76.770000 0.188289 0.032871 734 0.076904
728 77.001467 0.195336 0.024903 735 0.076904
729 77.241253 0.197307 0.031257 736 0.076904
730 77.485854 0.199106 0.034474 737 0.076904
731 77.727083 0.205805 0.024025 738 0.076904
732 77.973914 0.202125 0.033409 739 0.076904
733 78.216848 0.199022 0.032747 740 0.076904
734 78.446092 0.193108 0.024394 741 0.076904
735 78.684024 0.197359 0.029134 742 0.076904
736 78.912901 0.194427 0.023100 743 0.076904
737 79.131808 0.183972 0.023787 744 0.076904
738 79.354109 0.186873 0.023877 745 0.076904
739 79.586998 0.190662 0.030337 746 0.076904
740 79.826127 0.196472 0.031228 747 0.076904
741 80.069390 0.206821 0.025156 748 0.076904
742 80.296199 0.185391 0.029661 749 0.076904
743 80.524069 0.188966 0.027352 750 0.076904
744 80.737502 0.177647 0.024591 751 0.076904
745 80.969603 0.187267 0.033079 752 0.076904
746 81.208713 0.194764 0.032991 753 0.076904
747 81.447899 0.194689 0.033051 754 0.076904
748 81.690408 0.196801 0.033818 755 0.076904
749 81.923354 0.193506 0.028090 756 0.076904
750 82.153262 0.190440 0.027992 757 0.076904
751 82.379269 0.187227 0.027039 758 0.076904
752 82.608677 0.192057 0.025651 759 0.076904
753 82.843990 0.189209 0.034542 760 0.076904
754 83.079097 0.199914 0.023766 761 0.076904
755 83.325925 0.202754 0.032408 762 0.076904
756 83.575817 0.205039 0.033502 763 0.076904
757 83.821520 0.203382 0.030742 764 0.076904
758 84.072487 0.205452 0.033465 765 0.076904
759 84.316312 0.202374 0.029726 766 0.076904
760 84.553924 0.200695 0.024834 767 0.076904
761 84.792151 0.197669 0.028988 768 0.076904
762 85.037597 0.210449 0.023612 769 0.076904
763 85.270943 0.196672 0.025257 770 0.076904
764 85.496348 0.187404 0.026282 771 0.076904
765 85.718151 0.184840 0.025029 772 0.076904
766 85.946600 0.191249 0.025094 773 0.076904
767 86.176604 0.193800 0.024336 774 0.076904
768 86.397897 0.183890 0.025850 775 0.076904
769 86.633279 0.199438 0.023879 776 0.076904
770 86.865623 0.185373 0.035011 777 0.076904
771 87.113803 0.200372 0.035649 778 0.076904
772 87.359785 0.197898 0.036301 779 0.076904
773 87.618987 0.210913 0.036733 780 0.076904
774 87.864894 0.203811 0.030413 781 0.076904
775 88.102734 0.194630 0.031201 782 0.076904
776 88.334775 0.188554 0.031719 783 0.076904
777 88.574469 0.195914 0.031902 784 0.076904
778 88.815286 0.192856 0.036108 785 0.076904
779 89.059105 0.204182 0.027607 786 0.076904
780 89.312831 0.205697 0.036083 787 0.076904
781 89.571257 0.209261 0.037535 788 0.076904
782 89.820075 0.208608 0.028166 789 0.076904
783 90.092217 0.222638 0.037464 790 0.076904
784 90.338131 0.202872 0.031155 791 0.076904
785 90.567074 0.187337 0.028701 792 0.076904
786 90.791220 0.182323 0.029387 793 0.076904
787 91.015960 0.179983 0.032691 794 0.076904
788 91.239970 0.184854 0.026926 795 0.076904
789 91.466720 0.182911 0.031393 796 0.076904
790 91.697119 0.182800 0.035460 797 0.076904
791 91.927825 0.183256 0.035113 798 0.076904
792 92.161035 0.184152 0.037007 799 0.076904
793 92.399697 0.189992 0.036774 800 0.076904
794 92.638860 0.195999 0.030805 801 0.076904
795 92.862886 0.181040 0.030669 802 0.076904
796 93.087163 0.184451 0.027523 803 0.076904
797 93.314076 0.186374 0.027892 804 0.076904
798 93.553092 0.190697 0.036349 805 0.076904
799 93.782329 0.190584 0.026364 806 0.076904
800 94.022349 0.192946 0.035228 807 0.076904
801 94.265100 0.192447 0.038219 808 0.076904
802 94.506942 0.194012 0.033830 809 0.076904
803 94.759304 0.202004 0.036331 810 0.076904
804 94.997242 0.194230 0.031883 811 0.076904
805 95.224469 0.187385 0.027844 812 0.076904
806 95.478611 0.211169 0.030520 813 0.076904
807 95.710199 0.193773 0.025583 814 0.076904
808 95.927602 0.176748 0.028342 815 0.076904
809 96.141343 0.178201 0.023275 816 0.076904
810 96.351161 0.174156 0.023041 817 0.076904
811 96.567471 0.179119 0.025290 818 0.076904
812 96.778353 0.177000 0.021738 819 0.076904
813 96.987729 0.173963 0.023589 820 0.076904
814 97.202221 0.179836 0.022674 821 0.076904
815 97.421446 0.184747 0.022239 822 0.076904
816 97.642722 0.184239 0.024872 823 0.076904
817 97.853745 0.176994 0.021956 824 0.076904
818 98.072710 0.183654 0.022889 825 0.076904
819 98.298859 0.184340 0.028808 826 0.076904
820 98.526022 0.186983 0.027144 827 0.076904
821 98.749662 0.185346 0.025488 828 0.076904
822 98.975349 0.189491 0.023833 829 0.076904
823 99.199011 0.187208 0.023989 830 0.076904
824 99.423477 0.186915 0.025099 831 0.076904
825 99.662064 0.201938 0.024065 832 0.076904
826 99.884575 0.185623 0.024125 833 0.076904
827 100.116609 0.193544 0.025723 834 0.076904
828 100.348767 0.196233 0.023422 835 0.076904
829 100.581381 0.197295 0.022479 836 0.076904
830 100.800178 0.184209 0.022417 837 0.076904
831 101.040566 0.206128 0.021887 838 0.076904
832 101.276195 0.197397 0.025222 839 0.076904
833 101.498627 0.183795 0.025817 840 0.076904
834 101.721371 0.184704 0.025176 841 0.076904
835 101.946664 0.186952 0.025613 842 0.076904
836 102.175595 0.188431 0.028212 843 0.076904
837 102.427720 0.203583 0.035693 844 0.080566
838 102.680850 0.204099 0.035544 845 0.080566
839 102.911033 0.191847 0.025911 846 0.080566
840 103.141290 0.190128 0.026850 847 0.080566
841 103.375215 0.189447 0.031616 848 0.080566
842 103.607125 0.190817 0.028324 849 0.080566
843 103.829064 0.185596 0.023944 850 0.080566
844 104.050349 0.185418 0.023395 851 0.080566
845 104.280531 0.187289 0.030322 852 0.080566
846 104.518112 0.192647 0.032402 853 0.080566
847 104.751323 0.194248 0.026404 854 0.080566
848 104.983156 0.193815 0.025173 855 0.080566
849 105.245156 0.223826 0.025393 856 0.080566
850 105.488898 0.204787 0.026052 857 0.080566
851 105.728108 0.197880 0.027886 858 0.080566
852 105.952535 0.184774 0.027345 859 0.080566
853 106.171525 0.183164 0.023326 860 0.080566
854 106.395204 0.184559 0.026068 861 0.080566
855 106.628429 0.191906 0.028696 862 0.080566
856 106.861579 0.191025 0.029386 863 0.080566
857 107.093983 0.193086 0.026665 864 0.080566
858 107.324524 0.193102 0.024441 865 0.080566
859 107.558736 0.197039 0.024214 866 0.080566
860 107.792939 0.193629 0.027243 867 0.080566
861 108.039698 0.205284 0.028014 868 0.080933
862 108.280371 0.197685 0.029516 869 0.080933
863 108.519845 0.196284 0.029815 870 0.080933
864 108.770795 0.207141 0.031051 871 0.082397
865 109.007397 0.198352 0.024869 872 0.082397
866 109.245866 0.194891 0.029504 873 0.082397
867 109.485050 0.200691 0.024752 874 0.082397
868 109.730204 0.207573 0.024411 875 0.082397
869 109.971626 0.203457 0.024827 876 0.082397
870 110.233740 0.221104 0.027608 877 0.082397
871 110.489857 0.216222 0.026505 878 0.082397
872 110.721076 0.191953 0.025856 879 0.082397
873 110.947125 0.188200 0.024971 880 0.082397
874 111.175341 0.189837 0.025351 881 0.082397
875 111.403808 0.189372 0.026148 882 0.082397
876 111.638461 0.195078 0.026369 883 0.082397
877 111.868639 0.192582 0.024494 884 0.082397
878 112.098570 0.192861 0.024141 885 0.082397
879 112.327159 0.191655 0.023714 886 0.082397
880 112.558467 0.195410 0.023042 887 0.082397
881 112.789640 0.193611 0.023865 888 0.082397
882 113.023038 0.194755 0.025750 889 0.082397
883 113.253783 0.193429 0.023848 890 0.082397
884 113.487303 0.194623 0.026052 891 0.082397
885 113.722095 0.195613 0.026081 892 0.082397
886 113.963679 0.200410 0.027336 893 0.082397
887 114.223319 0.217248 0.028874 894 0.082764
888 114.468514 0.203441 0.027829 895 0.082764
889 114.718154 0.208512 0.027849 896 0.082764
890 114.962304 0.204977 0.025194 897 0.082764
891 115.219116 0.215612 0.027808 898 0.082764
892 115.476402 0.214830 0.028606 899 0.082764
893 115.754189 0.235399 0.028657 900 0.083496
894 116.006057 0.210416 0.027690 901 0.083496
895 116.242066 0.195019 0.027523 902 0.083496
896 116.479084 0.196261 0.026941 903 0.083496
897 116.711837 0.195473 0.023329 904 0.083496
898 116.941603 0.192660 0.023775 905 0.083496
899 117.172759 0.193029 0.024689 906 0.083496
900 117.404279 0.192755 0.025288 907 0.083496
901 117.640681 0.197804 0.024966 908 0.083496
902 117.874797 0.193009 0.027116 909 0.083496
903 118.112050 0.196762 0.027066 910 0.083496
904 118.350104 0.199344 0.025733 911 0.083496
905 118.592317 0.202364 0.026326 912 0.083496
906 118.834975 0.201280 0.028040 913 0.083496
907 119.077588 0.200933 0.027928 914 0.083496
908 119.323081 0.206250 0.025592 915 0.083496
909 119.567723 0.205237 0.026108 916 0.083496
910 119.815469 0.207130 0.027373 917 0.083496
911 120.060432 0.205877 0.025844 918 0.083496
912 120.311833 0.210542 0.026848 919 0.083496
913 120.563846 0.211359 0.027019 920 0.083496
914 120.808982 0.204728 0.026942 921 0.083496
915 121.063799 0.213496 0.027236 922 0.083496
916 121.321268 0.217095 0.026612 923 0.083496
917 121.599571 0.237810 0.026443 924 0.083496
918 121.864680 0.220327 0.030882 925 0.083496
919 122.115115 0.209675 0.026548 926 0.083496
920 122.369505 0.209780 0.030268 927 0.083496
921 122.618390 0.210348 0.024861 928 0.083496
922 122.859901 0.202806 0.025440 929 0.083496
923 123.106296 0.202273 0.030607 930 0.083496
924 123.353062 0.203005 0.029933 931 0.083496
925 123.603939 0.210516 0.026812 932 0.083496
926 123.850265 0.206568 0.025617 933 0.083496
927 124.098102 0.207194 0.026533 934 0.083496
928 124.352633 0.213610 0.027153 935 0.083496
929 124.608149 0.208854 0.032873 936 0.083496
930 124.855970 0.208834 0.025001 937 0.083496
931 125.109253 0.211628 0.027577 938 0.083496
932 125.373636 0.222467 0.026913 939 0.083496
933 125.642277 0.219945 0.035112 940 0.083496
934 125.893506 0.210947 0.026475 941 0.083496
935 126.145616 0.210627 0.027080 942 0.083496
936 126.397098 0.211771 0.025800 943 0.083496
937 126.649327 0.212662 0.025658 944 0.083496
938 126.901008 0.211704 0.025416 945 0.083496
939 127.159958 0.213554 0.031539 946 0.083496
940 127.425375 0.224524 0.026525 947 0.083496
941 127.689555 0.219355 0.030922 948 0.083496
942 127.934582 0.206974 0.024538 949 0.083496
943 128.184078 0.204804 0.030784 950 0.083496
944 128.433548 0.204253 0.031295 951 0.083496
945 128.687601 0.209134 0.030641 952 0.083496
946 128.935046 0.207797 0.026130 953 0.083496
947 129.187264 0.205889 0.032710 954 0.083496
948 129.436678 0.210514 0.025365 955 0.083496
949 129.704622 0.218976 0.034751 956 0.083496
950 129.968311 0.221640 0.027747 957 0.083496
951 130.234775 0.226121 0.025866 958 0.083496
952 130.501874 0.218512 0.034070 959 0.083496
953 130.767302 0.222596 0.027467 960 0.083496
954 131.027577 0.217921 0.028296 961 0.083496
955 131.290416 0.216439 0.032380 962 0.083496
956 131.560354 0.222615 0.033080 963 0.083496
957 131.823319 0.220701 0.028558 964 0.083496
958 132.087847 0.218665 0.031576 965 0.083496
959 132.360432 0.226461 0.032135 966 0.083496
960 132.656733 0.251491 0.030020 967 0.083496
961 132.935968 0.234023 0.030738 968 0.083496
962 133.207361 0.222220 0.034917 969 0.083496
963 133.471202 0.220886 0.028808 970 0.083496
964 133.732252 0.220171 0.026610 971 0.083496
965 133.995681 0.221402 0.027685 972 0.083496
966 134.270837 0.223866 0.036192 973 0.083496
967 134.541966 0.224491 0.031284 974 0.083496
968 134.814542 0.228471 0.029548 975 0.083496
969 135.083158 0.224663 0.029502 976 0.083496
970 135.359020 0.233006 0.028825 977 0.083496
971 135.640083 0.240273 0.026497 978 0.083496
972 135.904840 0.225879 0.024653 979 0.083496
973 136.176246 0.223485 0.033481 980 0.083496
974 136.448293 0.227896 0.029039 981 0.083496
975 136.730158 0.234147 0.033308 982 0.083496
976 137.000823 0.225534 0.030613 983 0.083496
977 137.275008 0.230279 0.029752 984 0.083496
978 137.553806 0.235138 0.029564 985 0.083496
979 137.830531 0.226370 0.035251 986 0.083496
980 138.114022 0.235584 0.033178 987 0.083496
981 138.419038 0.254987 0.034881 988 0.083496
982 138.761399 0.273584 0.054436 989 0.110504
983 139.074317 0.247672 0.049412 990 0.110504
984 139.371826 0.229789 0.051776 991 0.110504
985 139.691755 0.252233 0.051804 992 0.110504
986 140.012992 0.256005 0.049865 993 0.110504
987 140.432109 0.364163 0.040348 994 0.150467
988 140.831653 0.334358 0.048658 995 0.150467
989 141.223277 0.334436 0.040904 996 0.150467
990 141.616164 0.342374 0.033831 997 0.150467
991 142.010117 0.351626 0.025414 998 0.150467
992 142.416613 0.352663 0.036630 999 0.150467
993 142.825325 0.361792 0.029607 1000 0.150467
994 143.228008 0.356297 0.030196 1001 0.150467
995 143.631508 0.356684 0.030669 1002 0.150467
996 144.041610 0.344032 0.049957 1003 0.150467
997 144.440493 0.344087 0.038614 1004 0.150467
998 144.872704 0.371433 0.044488 1005 0.170547
999 145.308757 0.374718 0.043671 1006 0.170547
1000 145.713824 0.352585 0.035216 1007 0.170547
1001 146.106518 0.342201 0.033091 1008 0.170547
1002 146.506273 0.336902 0.039459 1009 0.170547
1003 146.924255 0.356633 0.041053 1010 0.170547
1004 147.344930 0.360871 0.041606 1011 0.170547
1005 148.014418 0.570526 0.083262 1012 0.492188
1006 148.601380 0.509430 0.057269 1013 0.492188
1007 149.203806 0.482234 0.101836 1014 0.492188
1008 149.782036 0.477210 0.082923 1015 0.492188
1009 150.338948 0.474653 0.063378 1016 0.492188
1010 150.879529 0.480768 0.041244 1017 0.492188
1011 151.415034 0.466661 0.050379 1018 0.492188
1012 152.014622 0.474723 0.106025 1019 0.492188
1013 152.600654 0.495635 0.071412 1020 0.492188
1014 153.136030 0.481379 0.035727 1021 0.492188
1015 153.697559 0.474390 0.068823 1022 0.632813
1016 154.231395 0.469256 0.044191 1023 0.632813
1017 154.779483 0.460105 0.068039 1024 0.632813
1018 155.342239 0.464176 0.079000 1025 0.632813
1019 155.868741 0.471699 0.033877 1026 0.632813
1020 156.284382 0.357843 0.037167 1027 0.667969
1021 156.733029 0.391456 0.036646 1028 0.667969
1022 157.190753 0.366176 0.071149 1029 0.667969
1023 157.623358 0.360554 0.052721 1030 0.667969
1024 158.043984 0.365344 0.035252 1031 0.667969
1025 158.469149 0.356148 0.049149 1032 0.667969
1026 158.892048 0.358371 0.043584 1033 0.667969
1027 159.313738 0.356443 0.045552 1034 0.667969
1028 159.739669 0.366884 0.039672 1035 0.673828
1029 160.192381 0.387567 0.043253 1036 0.673828
1030 160.665090 0.396997 0.054930 1037 0.673828
1031 161.080059 0.362923 0.032018 1038 0.673828
1032 161.499397 0.359583 0.039957 1039 0.673828
1033 161.925141 0.367092 0.037786 1040 0.673828
1034 162.365093 0.366948 0.053475 1041 0.673828
1035 162.807100 0.370173 0.052061 1042 0.673828
1036 163.227351 0.370522 0.029224 1043 0.673828
1037 163.657735 0.371415 0.039217 1044 0.673828
1038 164.085040 0.376885 0.030707 1045 0.673828
1039 164.536915 0.376718 0.055209 1046 0.673828
1040 164.976713 0.377052 0.041672 1047 0.673828
1041 165.432487 0.396797 0.038138 1048 0.673828
1042 165.912714 0.406083 0.052707 1049 0.673828
1043 166.372177 0.391987 0.046634 1050 0.673828
1044 166.824363 0.397477 0.034593 1051 0.673828
1045 167.273816 0.396798 0.031455 1052 0.673828
1046 167.729334 0.394845 0.040119 1053 0.673828
1047 168.179123 0.391332 0.038559 1054 0.676758
1048 168.619940 0.387778 0.032813 1055 0.676758
1049 169.065798 0.385185 0.039241 1056 0.676758
1050 169.500983 0.383719 0.030977 1057 0.676758
1051 169.951793 0.388114 0.040803 1058 0.676758
1052 170.418616 0.401730 0.044861 1059 0.676758
1053 170.898298 0.406049 0.052595 1060 0.676758
1054 171.350581 0.396160 0.036099 1061 0.676758
1055 171.820502 0.409139 0.040924 1062 0.676758
1056 172.306155 0.422548 0.041679 1063 0.676758
1057 172.786741 0.419283 0.039392 1064 0.676758
1058 173.261379 0.404933 0.048832 1065 0.676758
1059 173.726877 0.411325 0.033705 1066 0.676758
1060 174.182405 0.394303 0.040371 1067 0.676758
1061 174.637687 0.406189 0.028347 1068 0.676758
1062 175.089996 0.398223 0.033823 1069 0.676758
1063 175.616077 0.461909 0.044419 1070 0.676758
1064 176.106170 0.436186 0.031313 1071 0.676758
1065 176.579264 0.408485 0.044335 1072 0.676758
1066 177.057914 0.424891 0.032383 1073 0.676758
1067 177.548820 0.410197 0.059908 1074 0.676758
1068 178.024729 0.406305 0.049742 1075 0.676758
1069 178.496552 0.420317 0.031687 1076 0.676758
1070 178.985998 0.423169 0.043602 1077 0.676758
1071 179.465239 0.427784 0.030919 1078 0.676758
1072 179.949169 0.410306 0.051969 1079 0.676758
1073 180.431541 0.418256 0.043721 1080 0.676758
1074 180.916183 0.425546 0.037439 1081 0.676758
1075 181.367085 0.389710 0.040635 1082 0.747070
1076 181.818833 0.395089 0.035706 1083 0.747070
1077 182.255006 0.380593 0.034034 1084 0.747070
1078 182.697695 0.393659 0.028575 1085 0.747070
1079 183.137925 0.390583 0.028569 1086 0.747070
1080 183.589081 0.392678 0.037754 1087 0.747070
1081 184.028743 0.390386 0.028367 1088 0.747070
1082 184.482756 0.398698 0.034255 1089 0.747070
1083 184.961410 0.416590 0.040407 1090 0.747070
1084 185.432442 0.414156 0.035192 1091 0.747070
1085 185.908702 0.415542 0.039152 1092 0.747070
1086 186.380260 0.407034 0.043385 1093 0.747070
1087 186.858374 0.408715 0.048039 1094 0.747070
1088 187.319154 0.400200 0.039473 1095 0.747070
1089 187.797412 0.416660 0.040772 1096 0.747070
1090 188.270179 0.417069 0.035027 1097 0.747070
1091 188.759761 0.425007 0.042813 1098 0.747070
1092 189.237280 0.421596 0.034543 1099 0.747070
1093 189.733010 0.427440 0.046405 1100 0.747070
1094 190.221581 0.427973 0.038826 1101 0.747070
1095 190.728807 0.434557 0.051500 1102 0.747070
1096 191.214041 0.421108 0.036881 1103 0.747070
1097 191.693379 0.418624 0.039683 1104 0.769043
1098 192.165561 0.411973 0.038896 1105 0.769043
1099 192.619901 0.401806 0.031207 1106 0.769043
1100 193.084550 0.403801 0.039355 1107 0.769043
1101 193.556599 0.403402 0.046372 1108 0.769043
1102 194.016100 0.408719 0.029456 1109 0.769043
1103 194.480511 0.404989 0.038244 1110 0.769043
1104 194.941739 0.411938 0.027940 1111 0.769043
1105 195.422349 0.418156 0.041398 1112 0.769043
1106 195.905810 0.422619 0.039421 1113 0.769043
1107 196.365682 0.410880 0.027962 1114 0.769043
1108 196.845749 0.415399 0.043048 1115 0.769043
1109 197.315288 0.417097 0.030981 1116 0.769043
1110 197.806160 0.420879 0.049273 1117 0.769043
1111 198.289318 0.415428 0.046398 1118 0.769043
1112 198.758987 0.418283 0.029888 1119 0.769043
1113 199.249016 0.427136 0.041326 1120 0.769043
1114 199.732077 0.431702 0.029884 1121 0.769043
1115 200.236458 0.430402 0.051749 1122 0.769043
1116 200.748219 0.446701 0.042627 1123 0.769043
1117 201.236095 0.430525 0.035545 1124 0.769043
1118 201.724702 0.435212 0.031856 1125 0.769043
1119 202.206841 0.421597 0.038820 1126 0.769043
1120 202.682880 0.423044 0.031826 1127 0.769043
1121 203.157499 0.417251 0.035440 1128 0.769043
1122 203.629481 0.423313 0.027194 1129 0.769043
1123 204.106999 0.416583 0.039439 1130 0.769043
1124 204.611518 0.447874 0.035478 1131 0.769043
1125 205.110073 0.438076 0.036734 1132 0.769043
1126 205.620055 0.456958 0.030811 1133 0.769043
1127 206.093240 0.423541 0.027347 1134 0.769043
1128 206.584889 0.429396 0.040785 1135 0.769043
1129 207.075382 0.439519 0.028282 1136 0.769043
1130 207.577430 0.439425 0.040020 1137 0.769043
1131 208.060088 0.431692 0.029327 1138 0.769043
1132 208.555373 0.430682 0.042659 1139 0.769043
1133 209.036850 0.430236 0.029546 1140 0.769043
1134 209.527793 0.433366 0.036116 1141 0.769043
1135 210.024699 0.434001 0.040989 1142 0.769043
1136 210.534802 0.449893 0.038965 1143 0.769043
1137 211.034547 0.436765 0.040884 1144 0.769043
1138 211.527956 0.429936 0.041407 1145 0.769043
1139 212.029637 0.435240 0.044474 1146 0.769043
1140 212.518553 0.426375 0.040885 1147 0.769043
1141 213.004002 0.420885 0.042587 1148 0.769043
1142 213.493760 0.426320 0.041704 1149 0.769043
1143 213.989546 0.429423 0.042896 1150 0.769043
1144 214.480529 0.432748 0.036452 1151 0.769043
1145 215.002154 0.454767 0.044790 1152 0.769043
1146 215.508416 0.444025 0.039359 1153 0.769043
1147 216.027269 0.448359 0.046247 1154 0.769043
1148 216.525901 0.435605 0.040729 1155 0.769043
1149 217.030052 0.440984 0.041480 1156 0.769043
1150 217.533258 0.447419 0.034236 1157 0.769043
1151 218.051652 0.455477 0.041030 1158 0.769043
1152 218.570771 0.451395 0.045930 1159 0.769043
1153 219.075658 0.451065 0.031488 1160 0.769043
1154 219.594262 0.453827 0.042835 1161 0.769043
1155 220.117077 0.469190 0.032467 1162 0.769043
1156 220.661971 0.485648 0.036049 1163 0.769043
1157 221.189285 0.460441 0.044181 1164 0.769043
1158 221.704984 0.462300 0.031272 1165 0.769043
1159 222.234679 0.465801 0.042239 1166 0.769043
1160 222.743351 0.453105 0.030055 1167 0.769043
1161 223.255125 0.443536 0.045812 1168 0.769043
1162 223.776474 0.452710 0.046762 1169 0.769043
1163 224.280797 0.451174 0.030213 1170 0.769043
1164 224.802872 0.454335 0.045006 1171 0.769043
1165 225.315203 0.457915 0.032097 1172 0.769043
1166 225.872811 0.494516 0.040223 1173 0.769043
1167 226.418667 0.476559 0.046504 1174 0.769043
1168 226.957273 0.478719 0.036729 1175 0.769043
1169 227.507751 0.481690 0.045959 1176 0.769043
1170 228.052183 0.487250 0.031877 1177 0.769043
1171 228.607711 0.487124 0.045110 1178 0.769043
1172 229.161190 0.485371 0.045602 1179 0.769043
1173 229.698774 0.482827 0.032583 1180 0.769043
1174 230.242482 0.476849 0.044266 1181 0.769043
1175 230.791792 0.494662 0.031760 1182 0.769043
1176 231.332912 0.473732 0.044521 1183 0.769043
1177 231.907345 0.507886 0.044425 1184 0.769043
1178 232.450375 0.489042 0.032288 1185 0.769043
1179 232.994033 0.477714 0.043977 1186 0.769043
1180 233.529925 0.476907 0.036366 1187 0.769043
1181 234.102545 0.500564 0.049109 1188 0.769043
1182 234.679505 0.506942 0.046584 1189 0.769043
1183 235.217047 0.483027 0.031147 1190 0.769043
1184 235.800718 0.515444 0.045414 1191 0.769043
1185 236.345363 0.488766 0.033116 1192 0.769043
1186 236.931649 0.514218 0.048707 1193 0.769043
1187 237.500028 0.500008 0.046142 1194 0.769043
1188 238.067883 0.501263 0.038525 1195 0.769043
1189 238.630362 0.504950 0.034974 1196 0.769043
1190 239.181303 0.499199 0.029418 1197 0.769043
1191 239.757908 0.510163 0.044001 1198 0.775146
1192 240.325955 0.503691 0.042202 1199 0.775146
1193 240.927115 0.543629 0.033735 1200 0.775146
1194 241.491776 0.500673 0.039795 1201 0.775146
1195 242.047734 0.498083 0.031447 1202 0.775146
1196 242.611562 0.500088 0.041492 1203 0.775146
1197 243.164216 0.494938 0.034646 1204 0.775146
1198 243.728639 0.502378 0.039940 1205 0.775146
1199 244.284586 0.500725 0.032766 1206 0.775146
1200 244.865940 0.517153 0.041762 1207 0.775146
1201 245.453416 0.530037 0.033320 1208 0.775146
1202 246.067458 0.549757 0.039015 1209 0.775146
1203 246.642949 0.521868 0.031071 1210 0.775146
1204 247.214335 0.509003 0.040221 1211 0.775146
1205 247.779156 0.507912 0.033880 1212 0.775146
1206 248.347307 0.505797 0.040138 1213 0.775146
1207 248.914105 0.512453 0.032281 1214 0.775146
1208 249.462866 0.498151 0.027411 1215 0.775146
1209 250.050015 0.521337 0.043088 1216 0.775146
1210 250.644186 0.541386 0.029732 1217 0.775146
1211 251.245700 0.534617 0.043186 1218 0.775146
1212 251.818101 0.518808 0.030764 1219 0.775146
1213 252.411864 0.524083 0.045800 1220 0.775146
1214 252.980255 0.515010 0.029321 1221 0.775146
1215 253.563263 0.523082 0.037562 1222 0.775146
1216 254.156055 0.524306 0.045142 1223 0.775146
1217 254.741890 0.525810 0.036801 1224 0.775146
1218 255.331789 0.521787 0.045468 1225 0.775146
1219 255.959137 0.563736 0.038457 1226 0.775146
1220 256.561225 0.529077 0.048156 1227 0.775146
1221 257.149143 0.525457 0.039506 1228 0.775146
1222 257.730433 0.515670 0.042536 1229 0.775146
1223 258.304753 0.515096 0.036110 1230 0.775146
1224 258.881441 0.511960 0.041698 1231 0.775146
1225 259.438910 0.499130 0.035345 1232 0.775146
1226 260.009332 0.503660 0.044533 1233 0.775146
1227 260.614619 0.542134 0.038062 1234 0.775146
1228 261.192245 0.509990 0.044715 1235 0.775146
1229 261.760287 0.507680 0.037408 1236 0.775146
1230 262.330706 0.508315 0.039367 1237 0.775146
1231 262.914649 0.515177 0.045844 1238 0.775146
1232 263.489803 0.511556 0.040416 1239 0.775146
1233 264.092895 0.531446 0.047090 1240 0.775146
1234 264.697273 0.538571 0.042357 1241 0.775146
1235 265.284086 0.511461 0.051093 1242 0.775146
1236 265.926361 0.574571 0.043580 1243 0.775146
1237 266.543348 0.543202 0.049710 1244 0.775146
1238 267.153181 0.544981 0.040916 1245 0.775146
1239 267.773991 0.548550 0.048408 1246 0.775146
1240 268.374828 0.536323 0.040852 1247 0.775146
1241 268.994069 0.547190 0.048209 1248 0.775146
1242 269.601020 0.542286 0.040888 1249 0.775146
1243 270.187447 0.513050 0.049958 1250 0.775146
1244 270.787291 0.534380 0.042644 1251 0.775146
1245 271.372553 0.517059 0.045120 1252 0.775146
1246 271.964303 0.524630 0.044712 1253 0.775146
1247 272.541168 0.517592 0.036626 1254 0.775146
1248 273.161390 0.549729 0.046490 1255 0.775146
1249 273.777816 0.545210 0.047146 1256 0.775146
1250 274.354965 0.522071 0.031872 1257 0.775146
1251 274.958723 0.533570 0.046185 1258 0.775146
1252 275.552411 0.537693 0.032808 1259 0.775146
1253 276.152667 0.539715 0.037003 1260 0.775146
1254 276.756222 0.531012 0.049330 1261 0.775146
1255 277.348367 0.535753 0.032405 1262 0.775146
1256 277.952998 0.536679 0.045228 1263 0.775146
1257 278.540667 0.531071 0.033920 1264 0.775146
1258 279.146204 0.536673 0.045587 1265 0.775146
1259 279.746898 0.530088 0.047822 1266 0.775146
1260 280.339198 0.532927 0.036004 1267 0.775146
1261 280.960613 0.551127 0.046895 1268 0.775146
1262 281.546883 0.530017 0.033577 1269 0.775146
1263 282.142896 0.533847 0.039228 1270 0.775146
1264 282.754216 0.541394 0.047132 1271 0.775146
1265 283.345106 0.533604 0.034075 1272 0.775146
1266 283.950893 0.535423 0.047071 1273 0.775146
1267 284.542232 0.533349 0.034932 1274 0.775146
1268 285.148117 0.536286 0.046675 1275 0.775146
1269 285.773726 0.553379 0.049063 1276 0.775146
1270 286.368961 0.537788 0.033602 1277 0.775146
1271 286.973378 0.535911 0.045293 1278 0.775146
1272 287.565571 0.536837 0.032746 1279 0.775146
1273 288.174621 0.531882 0.053973 1280 0.775146
1274 288.771778 0.527381 0.046724 1281 0.775146
1275 289.355142 0.527480 0.033102 1282 0.775146
1276 289.953409 0.526815 0.047829 1283 0.775146
1277 290.561470 0.550333 0.034358 1284 0.775146
1278 291.172645 0.539705 0.047957 1285 0.775146
1279 291.780066 0.536868 0.047559 1286 0.775146
1280 292.392051 0.553981 0.035038 1287 0.775146
1281 293.008987 0.543202 0.049000 1288 0.775146
1282 293.627815 0.562237 0.032191 1289 0.775146
1283 294.231544 0.531624 0.048943 1290 0.775146
1284 294.848420 0.543437 0.049890 1291 0.775146
1285 295.478522 0.571564 0.034738 1292 0.775146
1286 296.112925 0.561498 0.047855 1293 0.775146
1287 296.726416 0.555539 0.034380 1294 0.775146
1288 297.328987 0.530882 0.048814 1295 0.775146
1289 297.943720 0.539842 0.052119 1296 0.775146
1290 298.544604 0.539998 0.038236 1297 0.775146
1291 299.156220 0.538199 0.050209 1298 0.775146
1292 299.784007 0.569283 0.035078 1299 0.775146
1293 300.395225 0.545498 0.042793 1300 0.775146
1294 301.037842 0.568240 0.050557 1301 0.775146
1295 301.660561 0.563961 0.035808 1302 0.775146
1296 302.280473 0.546821 0.049753 1303 0.775146
1297 302.900525 0.560582 0.036497 1304 0.775146
1298 303.535949 0.553040 0.058627 1305 0.775146
1299 304.178049 0.567751 0.050900 1306 0.775146
1300 304.786969 0.551581 0.033786 1307 0.775146
1301 305.428724 0.565620 0.053134 1308 0.775146
1302 306.063095 0.574296 0.035371 1309 0.775146
1303 306.707798 0.575651 0.045649 1310 0.775146
1304 307.362599 0.578104 0.051827 1311 0.775146
1305 308.008457 0.579520 0.041872 1312 0.775146
1306 308.663032 0.578013 0.052643 1313 0.775146
1307 309.310416 0.586569 0.036452 1314 0.775146
1308 309.972642 0.586266 0.051863 1315 0.775146
1309 310.618265 0.570675 0.050741 1316 0.775146
1310 311.238839 0.560909 0.035540 1317 0.775146
1311 311.876394 0.561962 0.051932 1318 0.775146
1312 312.504694 0.568036 0.035792 1319 0.775146
1313 313.154184 0.570628 0.050963 1320 0.775146
1314 313.803394 0.572955 0.052492 1321 0.775146
1315 314.437140 0.573401 0.036015 1322 0.775146
1316 315.115922 0.600039 0.054074 1323 0.775146
1317 315.755486 0.578837 0.037254 1324 0.775146
1318 316.402962 0.570190 0.053515 1325 0.775146
1319 317.064043 0.583306 0.054370 1326 0.775146
1320 317.683111 0.552496 0.034728 1327 0.775146
1321 318.332522 0.576562 0.049366 1328 0.775146
1322 318.941962 0.551047 0.034896 1329 0.775146
1323 319.577267 0.558445 0.053490 1330 0.775146
1324 320.210519 0.558598 0.051114 1331 0.775146
1325 320.863581 0.586197 0.043422 1332 0.775146
1326 321.485814 0.560055 0.038048 1333 0.810303
1327 322.088682 0.541922 0.034492 1334 0.810303
1328 322.691878 0.531923 0.046872 1335 0.813354
1329 323.287537 0.527966 0.043124 1336 0.813354
1330 323.892837 0.537843 0.042956 1337 0.813354
1331 324.490481 0.530094 0.041951 1338 0.813354
1332 325.094543 0.534171 0.041761 1339 0.813354
1333 325.705046 0.544332 0.041876 1340 0.813354
1334 326.320355 0.548522 0.034624 1341 0.813354
1335 326.943026 0.557470 0.040572 1342 0.813354
1336 327.532534 0.529327 0.035783 1343 0.813354
1337 328.133590 0.531634 0.043313 1344 0.813354
1338 328.775844 0.573824 0.043914 1345 0.813354
1339 329.384029 0.536017 0.047499 1346 0.813354
1340 329.995367 0.544938 0.040788 1347 0.813354
1341 330.609613 0.545054 0.044101 1348 0.813354
1342 331.271999 0.600185 0.035378 1349 0.813354
1343 331.900023 0.562241 0.040617 1350 0.813354
1344 332.507926 0.548554 0.034124 1351 0.813354
1345 333.121847 0.553465 0.029941 1352 0.813354
1346 333.756168 0.561829 0.047998 1353 0.813354
1347 334.361629 0.547594 0.030602 1354 0.813354
1348 334.992574 0.559117 0.046388 1355 0.813354
1349 335.603652 0.555033 0.030813 1356 0.813354
1350 336.245108 0.569466 0.046365 1357 0.813354
1351 336.854697 0.552601 0.031909 1358 0.813354
1352 337.483176 0.562515 0.040756 1359 0.813354
1353 338.102068 0.546057 0.047775 1360 0.813354
1354 338.719377 0.552649 0.039997 1361 0.813354
1355 339.345053 0.551204 0.049400 1362 0.813354
1356 339.967776 0.555173 0.042017 1363 0.813354
1357 340.609562 0.564301 0.051539 1364 0.813354
1358 341.240322 0.563346 0.041586 1365 0.813354
1359 341.874478 0.559850 0.048918 1366 0.813354
1360 342.499815 0.557753 0.042205 1367 0.813354
1361 343.144856 0.565500 0.050623 1368 0.813354
1362 343.779398 0.565283 0.044287 1369 0.813354
1363 344.435939 0.580264 0.050287 1370 0.813354
1364 345.064527 0.561934 0.041571 1371 0.813354
1365 345.733756 0.591876 0.052220 1372 0.813354
1366 346.376029 0.572822 0.043599 1373 0.813354
1367 347.009093 0.563052 0.045326 1374 0.813354
1368 347.691199 0.605845 0.051226 1375 0.813354
1369 348.323467 0.557302 0.049897 1376 0.813354
1370 348.969065 0.567555 0.051179 1377 0.813354
1371 349.610854 0.569564 0.046260 1378 0.813354
1372 350.247169 0.559434 0.051143 1379 0.813354
1373 350.895081 0.577950 0.044545 1380 0.813354
1374 351.543614 0.565910 0.056809 1381 0.813354
1375 352.177222 0.564524 0.043612 1382 0.813354
1376 352.824593 0.569794 0.052039 1383 0.813354
1377 353.486929 0.590388 0.046588 1384 0.813354
1378 354.141121 0.574426 0.052217 1385 0.813354
1379 354.789855 0.580364 0.043755 1386 0.813354
1380 355.455018 0.584817 0.054466 1387 0.813354
1381 356.165198 0.635654 0.047981 1388 0.813354
1382 356.836386 0.591645 0.054189 1389 0.813354
1383 357.479907 0.568575 0.042399 1390 0.813354
1384 358.131061 0.576653 0.049000 1391 0.813354
1385 358.780370 0.577686 0.046296 1392 0.813354
1386 359.439147 0.578117 0.054570 1393 0.813354
1387 360.090240 0.580240 0.043060 1394 0.813354
1388 360.749188 0.579910 0.053649 1395 0.813354
1389 361.394936 0.574359 0.045936 1396 0.813354
1390 362.051221 0.578992 0.051516 1397 0.813354
1391 362.703054 0.582215 0.044053 1398 0.813354
1392 363.357999 0.574595 0.053384 1399 0.813354
1393 364.027606 0.601035 0.043967 1400 0.813354
1394 364.696887 0.588515 0.055349 1401 0.813354
1395 365.358370 0.586177 0.048040 1402 0.813354
1396 366.091734 0.652630 0.054765 1403 0.813354
1397 366.776084 0.614578 0.043546 1404 0.813354
1398 367.414210 0.566800 0.045600 1405 0.813354
1399 368.070095 0.575673 0.054548 1406 0.813354
1400 368.710946 0.564017 0.049586 1407 0.813354
1401 369.359100 0.568623 0.053497 1408 0.813354
1402 370.006461 0.576412 0.045810 1409 0.813354
1403 370.677158 0.586938 0.058453 1410 0.813354
1404 371.334204 0.584411 0.046333 1411 0.813354
1405 372.007577 0.593216 0.054459 1412 0.815552
1406 372.695474 0.616010 0.046335 1413 0.815552
1407 373.373743 0.598693 0.054282 1414 0.815552
1408 374.063835 0.615916 0.048164 1415 0.815552
1409 374.770575 0.623626 0.055535 1416 0.815552
1410 375.557904 0.702587 0.057946 1417 0.815552
1411 376.348677 0.698961 0.054549 1418 0.818481
1412 376.997494 0.576326 0.045744 1419 0.823608
1413 377.671593 0.595377 0.052703 1420 0.824341
1414 378.324001 0.571333 0.054817 1421 0.824707
1415 378.980034 0.573778 0.052702 1422 0.824707
1416 379.672291 0.614694 0.051672 1423 0.824890
1417 380.330879 0.595821 0.035551 1424 0.824890
1418 381.016223 0.603419 0.055785 1425 0.824890
1419 381.683883 0.589726 0.050921 1426 0.824890
1420 382.339240 0.593508 0.034666 1427 0.824890
1421 383.005332 0.587969 0.050356 1428 0.824890
1422 383.643675 0.568126 0.043883 1429 0.824890
1423 384.315490 0.591801 0.051672 1430 0.824890
1424 384.978997 0.584139 0.052501 1431 0.824890
1425 385.629654 0.587272 0.036033 1432 0.824890
1426 386.295537 0.586448 0.051803 1433 0.824890
1427 386.943790 0.587909 0.034231 1434 0.824890
1428 387.603001 0.580462 0.052889 1435 0.824890
1429 388.286983 0.604911 0.051845 1436 0.824890
1430 388.948361 0.599097 0.035232 1437 0.824890
1431 389.626260 0.598769 0.053339 1438 0.824890
1432 390.298433 0.608366 0.035758 1439 0.824890
1433 390.990014 0.608459 0.054965 1440 0.824890
1434 391.657050 0.582945 0.056646 1441 0.824890
1435 392.296397 0.578255 0.035200 1442 0.824890
1436 392.958669 0.585651 0.050373 1443 0.824890
1437 393.610231 0.586672 0.035989 1444 0.824890
1438 394.275945 0.585607 0.052079 1445 0.824890
1439 394.945977 0.591247 0.050696 1446 0.824890
1440 395.591739 0.583559 0.035524 1447 0.824890
1441 396.267553 0.595703 0.052128 1448 0.824890
1442 396.917160 0.589370 0.033379 1449 0.824890
1443 397.592893 0.597990 0.051329 1450 0.824890
1444 398.259696 0.587928 0.052443 1451 0.824890
1445 398.913589 0.592973 0.033887 1452 0.824890
1446 399.591663 0.597879 0.053258 1453 0.824890
1447 400.247173 0.592249 0.036346 1454 0.824890
1448 400.937331 0.609059 0.054079 1455 0.824890
1449 401.611534 0.593962 0.053242 1456 0.824890
1450 402.268522 0.594087 0.035466 1457 0.824890
1451 402.943075 0.595869 0.051892 1458 0.824890
1452 403.579791 0.575311 0.034470 1459 0.824890
1453 404.234356 0.575059 0.052878 1460 0.824890
1454 404.912626 0.600054 0.050382 1461 0.824890
1455 405.556646 0.581877 0.035035 1462 0.824890
1456 406.237045 0.598737 0.054158 1463 0.824890
1457 406.896524 0.595826 0.036192 1464 0.824890
1458 407.566223 0.586441 0.055868 1465 0.824890
1459 408.234220 0.585877 0.055126 1466 0.824890
1460 408.891339 0.593234 0.037047 1467 0.824890
1461 409.569698 0.590645 0.061401 1468 0.824890
1462 410.222036 0.588575 0.037329 1469 0.824890
1463 410.911755 0.605701 0.057579 1470 0.824890
1464 411.584380 0.584906 0.059489 1471 0.824890
1465 412.254826 0.602179 0.038506 1472 0.824890
1466 412.929710 0.593727 0.054237 1473 0.824890
1467 413.582253 0.587258 0.037385 1474 0.824890
1468 414.261692 0.596779 0.055192 1475 0.824890
1469 414.940580 0.596860 0.055555 1476 0.824890
1470 415.604949 0.601742 0.036252 1477 0.824890
1471 416.301277 0.612339 0.056120 1478 0.824890
1472 416.976803 0.606589 0.041691 1479 0.824890
1473 417.656520 0.595723 0.056770 1480 0.824890
1474 418.343010 0.604863 0.054326 1481 0.824890
1475 419.021605 0.608559 0.043421 1482 0.824890
1476 419.703701 0.599903 0.054644 1483 0.824890
1477 420.384127 0.616240 0.036826 1484 0.824890
1478 421.098113 0.631924 0.054809 1485 0.824890
1479 421.801580 0.619893 0.056900 1486 0.824890
1480 422.508405 0.639994 0.038112 1487 0.824890
1481 423.251873 0.657223 0.055593 1488 0.824890
1482 423.967532 0.649390 0.037812 1489 0.824890
1483 424.702099 0.644021 0.062084 1490 0.824890
1484 425.392711 0.607823 0.054854 1491 0.824890
1485 426.127135 0.670103 0.037447 1492 0.824890
1486 426.829295 0.619175 0.055881 1493 0.824890
1487 427.533878 0.636369 0.038893 1494 0.824890
1488 428.234447 0.617313 0.055200 1495 0.824890
1489 428.932038 0.614910 0.054797 1496 0.824890
1490 429.613750 0.617957 0.036015 1497 0.824890
1491 430.306536 0.609814 0.055813 1498 0.824890
1492 430.997452 0.624483 0.038194 1499 0.824890
1493 431.692317 0.610692 0.056400 1500 0.824890
1494 432.401031 0.623567 0.057489 1501 0.824890
1495 433.097337 0.626059 0.041962 1502 0.824890
1496 433.788959 0.624677 0.039778 1503 0.824890
1497 434.467866 0.616641 0.034262 1504 0.824890
1498 435.175465 0.623921 0.056126 1505 0.824890
1499 436.013827 0.753197 0.057661 1506 0.824890
1500 436.866739 0.763765 0.060578 1507 0.824890
1501 437.716319 0.762469 0.057852 1508 0.824890
1502 438.600948 0.792808 0.064945 1509 0.824890
1503 439.502615 0.811983 0.057085 1510 0.824890
1504 440.427465 0.827052 0.062874 1511 0.824890
1505 441.310962 0.796073 0.058507 1512 0.824890
1506 442.174155 0.780003 0.055595 1513 0.824890
1507 443.054366 0.798041 0.053987 1514 0.824890
1508 443.930099 0.801041 0.047030 1515 0.824890
1509 444.849034 0.833163 0.057978 1516 0.824890
1510 445.763099 0.828060 0.056585 1517 0.824890
1511 446.691569 0.842951 0.056524 1518 0.824890
1512 447.579951 0.812975 0.047166 1519 0.824890
1513 448.455884 0.809868 0.036927 1520 0.824890
1514 449.348710 0.808120 0.057888 1521 0.824890
1515 450.294568 0.871179 0.046899 1522 0.824890
1516 451.297174 0.916359 0.058702 1523 0.824890
1517 452.331509 0.953407 0.052640 1524 0.824890
1518 453.426367 1.007480 0.058463 1525 0.824890
1519 454.496410 0.985163 0.057738 1526 0.824890
1520 455.572718 0.980591 0.064426 1527 0.824890
1521 456.685469 1.019767 0.062237 1528 0.824890
1522 457.764833 0.994116 0.056682 1529 0.824890
1523 458.876430 1.036265 0.047241 1530 0.824890
1524 460.019810 1.066106 0.049182 1531 0.824890
1525 461.204244 1.116975 0.039333 1532 0.824890
1526 462.356597 1.067981 0.056950 1533 0.824890
1527 463.520836 1.071780 0.065176 1534 0.824890
1528 464.635657 1.039934 0.047051 1535 0.824890
1529 465.730877 1.028533 0.038899 1536 0.824890
1530 466.885764 1.077387 0.048353 1537 0.824890
1531 468.075770 1.114322 0.046820 1538 0.824890
1532 469.251756 1.100297 0.047274 1539 0.824890
1533 470.425883 1.098298 0.046599 1540 0.824890
1534 471.642803 1.140975 0.046955 1541 0.824890
1535 472.777526 1.066728 0.038104 1542 0.824890
1536 473.900266 1.048767 0.046313 1543 0.824890
1537 475.019033 1.053944 0.036638 1544 0.824890
1538 476.174610 1.079855 0.047398 1545 0.824890
1539 477.337576 1.084993 0.048688 1546 0.824890
1540 478.532780 1.116041 0.050341 1547 0.824890
1541 479.741487 1.132600 0.046192 1548 0.824890
1542 480.955459 1.136393 0.048277 1549 0.824890
1543 482.160360 1.135499 0.038930 1550 0.824890
1544 483.289800 1.055928 0.044092 1551 0.824890
1545 484.394606 1.040245 0.036346 1552 0.824890
1546 485.531511 1.057114 0.052117 1553 0.824890
1547 486.732979 1.132783 0.038960 1554 0.824890
1548 487.879094 1.068206 0.049285 1555 0.824890
1549 489.015065 1.068483 0.038788 1556 0.824890
1550 490.164436 1.072847 0.048364 1557 0.824890
1551 491.359889 1.127790 0.039642 1558 0.824890
1552 492.556698 1.116024 0.050769 1559 0.824890
1553 493.738226 1.112680 0.039893 1560 0.824890
1554 494.944287 1.127150 0.049093 1561 0.824890
1555 496.144849 1.132593 0.038298 1562 0.824890
1556 497.293940 1.073209 0.046765 1563 0.824890
1557 498.435419 1.075254 0.038272 1564 0.824890
1558 499.602428 1.090466 0.048282 1565 0.824890
1559 500.740181 1.071450 0.038265 1566 0.824890
1560 501.886548 1.069786 0.047751 1567 0.824890
1561 503.025276 1.073850 0.036506 1568 0.824890
1562 504.161241 1.072312 0.035795 1569 0.824890
1563 505.320205 1.077520 0.053298 1570 0.824890
1564 506.488239 1.104914 0.034231 1571 0.824890
1565 507.688891 1.115485 0.055690 1572 0.824890
1566 508.894464 1.140183 0.036048 1573 0.824890
1567 510.101608 1.120826 0.056491 1574 0.824890
1568 511.347267 1.179279 0.035113 1575 0.824890
1569 512.548614 1.114607 0.058292 1576 0.824890
1570 513.778583 1.162644 0.037544 1577 0.824890
1571 515.003135 1.137442 0.057679 1578 0.824890
1572 516.289269 1.218530 0.038554 1579 0.824890
1573 517.491865 1.109677 0.056056 1580 0.824890
1574 518.638667 1.078635 0.037186 1581 0.824890
1575 519.862049 1.136324 0.057193 1582 0.824890
1576 521.104974 1.173975 0.038549 1583 0.824890
1577 522.302476 1.121781 0.045904 1584 0.824890
1578 523.491466 1.104589 0.055200 1585 0.824890
1579 524.687483 1.117221 0.047745 1586 0.824890
1580 525.912053 1.138566 0.057684 1587 0.824890
1581 527.117807 1.123953 0.052155 1588 0.824890
1582 528.306215 1.104659 0.055260 1589 0.824890
1583 529.485022 1.101872 0.047228 1590 0.824890
1584 530.682031 1.109111 0.057814 1591 0.824890
1585 531.887508 1.125656 0.050166 1592 0.824890
1586 533.101653 1.127458 0.056951 1593 0.824890
1587 534.327925 1.148573 0.048359 1594 0.824890
1588 535.502098 1.090295 0.054975 1595 0.824890
1589 536.670449 1.089223 0.048106 1596 0.824890
1590 537.838858 1.083129 0.057270 1597 0.824890
1591 539.001115 1.083929 0.048491 1598 0.824890
1592 540.214498 1.134639 0.048584 1599 0.824890
1593 541.464469 1.160194 0.059516 1600 0.824890
1594 542.659302 1.117040 0.048144 1601 0.824890
1595 543.822777 1.077963 0.055944 1602 0.824890
1596 544.986829 1.087032 0.048081 1603 0.824890
1597 546.183609 1.108839 0.059052 1604 0.824890
1598 547.355180 1.093431 0.048802 1605 0.824890
1599 548.556685 1.112297 0.060024 1606 0.824890
1600 549.779080 1.143405 0.048990 1607 0.824890
1601 551.027593 1.158331 0.060867 1608 0.824890
1602 552.248382 1.141077 0.049316 1609 0.824890
1603 553.484887 1.147625 0.059321 1610 0.824890
1604 554.713016 1.146262 0.050180 1611 0.824890
1605 555.979846 1.174925 0.061934 1612 0.824890
1606 557.220103 1.159328 0.050653 1613 0.824890
1607 558.458608 1.151460 0.057557 1614 0.824890
1608 559.689371 1.151243 0.049296 1615 0.824890
1609 560.956061 1.174604 0.062346 1616 0.824890
1610 562.221172 1.184576 0.049309 1617 0.824890
1611 563.477795 1.165400 0.061530 1618 0.824890
1612 564.732251 1.173585 0.050581 1619 0.824890
1613 566.015111 1.190816 0.061993 1620 0.824890
1614 567.291806 1.195359 0.050922 1621 0.824890
1615 568.538798 1.154162 0.062566 1622 0.824890
1616 569.797189 1.179136 0.049239 1623 0.824890
1617 571.041855 1.155175 0.060446 1624 0.824890
1618 572.326706 1.203023 0.052719 1625 0.824890
1619 573.593274 1.175179 0.060621 1626 0.824890
1620 574.832181 1.160391 0.049862 1627 0.824890
1621 576.077263 1.153077 0.062972 1628 0.824890
1622 577.319420 1.163222 0.049497 1629 0.824890
1623 578.562825 1.153700 0.060746 1630 0.824890
1624 579.837210 1.183177 0.061355 1631 0.824890
1625 581.100696 1.181753 0.051072 1632 0.824890
1626 582.367300 1.175812 0.059957 1633 0.824890
1627 583.647662 1.198269 0.052333 1634 0.824890
1628 584.932729 1.192928 0.062107 1635 0.824890
1629 586.187422 1.173528 0.052332 1636 0.824890
1630 587.432038 1.155074 0.059780 1637 0.824890
1631 588.719272 1.205494 0.052234 1638 0.824890
1632 589.976395 1.164587 0.062899 1639 0.824890
1633 591.256318 1.199402 0.050610 1640 0.824890
1634 592.511750 1.163167 0.062922 1641 0.824890
1635 593.719489 1.127183 0.050189 1642 0.824890
1636 594.951387 1.141330 0.061429 1643 0.824890
1637 596.208472 1.174065 0.053490 1644 0.824890
1638 597.456800 1.158515 0.060468 1645 0.824890
1639 598.707448 1.162400 0.059159 1646 0.824890
1640 599.953254 1.157964 0.057747 1647 0.824890
1641 601.213056 1.190188 0.040195 1648 0.824890
1642 602.477190 1.176026 0.058479 1649 0.824890
1643 603.753173 1.184487 0.061822 1650 0.824890
1644 605.068928 1.243901 0.042107 1651 0.824890
1645 606.380156 1.223089 0.057332 1652 0.824890
1646 607.621085 1.173448 0.037499 1653 0.824890
1647 608.895835 1.184982 0.059943 1654 0.824890
1648 610.209001 1.224278 0.058890 1655 0.824890
1649 611.470924 1.193097 0.039805 1656 0.824890
1650 612.722472 1.159846 0.060536 1657 0.824890
1651 613.975586 1.179715 0.039926 1658 0.824890
1652 615.228260 1.162416 0.060590 1659 0.824890
1653 616.546012 1.222192 0.065916 1660 0.824890
1654 617.818328 1.200405 0.040544 1661 0.824890
1655 619.048402 1.142512 0.058387 1662 0.824890
1656 620.274819 1.158540 0.038561 1663 0.824890
1657 621.564286 1.196696 0.063300 1664 0.824890
1658 622.885001 1.228988 0.061359 1665 0.824890
1659 624.141004 1.185017 0.040748 1666 0.824890
1660 625.375135 1.147306 0.056934 1667 0.824890
1661 626.665580 1.221786 0.039775 1668 0.824890
1662 627.985074 1.227792 0.060437 1669 0.824890
1663 629.303787 1.227256 0.060701 1670 0.824890
1664 630.605046 1.230542 0.039575 1671 0.824890
1665 631.913880 1.217977 0.059785 1672 0.824890
1666 633.214431 1.229581 0.040642 1673 0.824890
1667 634.487433 1.181796 0.060432 1674 0.824890
1668 635.777579 1.194622 0.064163 1675 0.824890
1669 637.118612 1.266389 0.043398 1676 0.824890
1670 638.440460 1.231965 0.059800 1677 0.824890
1671 639.772749 1.263418 0.038524 1678 0.824890
1672 641.113358 1.247495 0.062958 1679 0.824890
1673 642.423894 1.218214 0.061198 1680 0.824890
1674 643.758457 1.260231 0.044107 1681 0.824890
1675 645.010080 1.161879 0.060469 1682 0.824890
1676 646.297666 1.216549 0.041379 1683 0.824890
1677 647.622055 1.233582 0.059908 1684 0.824890
1678 648.938184 1.224565 0.061726 1685 0.824890
1679 650.230668 1.222795 0.040009 1686 0.824890
1680 651.593301 1.271401 0.060944 1687 0.824890
1681 652.892218 1.227089 0.041637 1688 0.824890
1682 654.180758 1.196566 0.062725 1689 0.824890
1683 655.477591 1.205805 0.060725 1690 0.824890
1684 656.770345 1.222089 0.040734 1691 0.824890
1685 658.066767 1.203669 0.063376 1692 0.824890
1686 659.347365 1.208447 0.040841 1693 0.824890
1687 660.651549 1.210120 0.063680 1694 0.824890
1688 661.973006 1.230618 0.060828 1695 0.824890
1689 663.244137 1.200062 0.040058 1696 0.824890
1690 664.549955 1.206235 0.069218 1697 0.824890
1691 665.843310 1.220120 0.042827 1698 0.824890
1692 667.153262 1.217375 0.059887 1699 0.824890
1693 668.435817 1.191115 0.062307 1700 0.824890
1694 669.709457 1.203741 0.040530 1701 0.824890
1695 671.069519 1.267478 0.063261 1702 0.824890
1696 672.326636 1.186360 0.039562 1703 0.824890
1697 673.653083 1.234011 0.062442 1704 0.824890
1698 675.019419 1.273436 0.061977 1705 0.824890
1699 676.346682 1.245366 0.050536 1706 0.824890
1700 677.628821 1.190824 0.060659 1707 0.824890
1701 678.897899 1.199416 0.039159 1708 0.824890
1702 680.195940 1.207171 0.061078 1709 0.824890
1703 681.527361 1.234991 0.066408 1710 0.824890
1704 682.795126 1.197956 0.039629 1711 0.824890
1705 684.098821 1.210348 0.063316 1712 0.824890
1706 685.385534 1.215377 0.041248 1713 0.824890
1707 686.751154 1.269089 0.065864 1714 0.824890
1708 688.044617 1.200226 0.062058 1715 0.824890
1709 689.323881 1.206851 0.041600 1716 0.824890
1710 690.653676 1.236217 0.061914 1717 0.824890
1711 691.945920 1.222920 0.038738 1718 0.824890
1712 693.234255 1.196330 0.061440 1719 0.824890
1713 694.542733 1.215861 0.062825 1720 0.824890
1714 695.805931 1.192670 0.040184 1721 0.824890
1715 697.166596 1.266849 0.062214 1722 0.824890
1716 698.457063 1.217445 0.041870 1723 0.824890
1717 699.751595 1.202675 0.061980 1724 0.824890
1718 701.092482 1.244171 0.064639 1725 0.824890
1719 702.406446 1.235996 0.046791 1726 0.824890
1720 703.766572 1.265947 0.063625 1727 0.824890
1721 705.076285 1.237471 0.041341 1728 0.824890
1722 706.408008 1.235560 0.064525 1729 0.824890
1723 707.712018 1.209039 0.064161 1730 0.824890
1724 709.020352 1.230867 0.047589 1731 0.824890
1725 710.346188 1.227841 0.065135 1732 0.824890
1726 711.690794 1.272023 0.042483 1733 0.824890
1727 713.032928 1.259123 0.052131 1734 0.824890
1728 714.356695 1.225763 0.067277 1735 0.824890
1729 715.702878 1.273313 0.041975 1736 0.824890
1730 717.038605 1.240900 0.063598 1737 0.824890
1731 718.362228 1.251062 0.041946 1738 0.824890
1732 719.673042 1.217198 0.062839 1739 0.824890
1733 721.019462 1.249826 0.065987 1740 0.824890
1734 722.309480 1.216999 0.041423 1741 0.824890
1735 723.630467 1.224087 0.065943 1742 0.824890
1736 724.943846 1.239738 0.042982 1743 0.824890
1737 726.264851 1.234950 0.054821 1744 0.824890
1738 727.602103 1.241109 0.064692 1745 0.824890
1739 728.914225 1.237335 0.043093 1746 0.824890
1740 730.300412 1.289688 0.064264 1747 0.824890
1741 731.666959 1.290824 0.043047 1748 0.824890
1742 732.998815 1.236063 0.063331 1749 0.824890
1743 734.325252 1.231032 0.064555 1750 0.824890
1744 735.631451 1.234089 0.041646 1751 0.824890
1745 737.019913 1.295338 0.061691 1752 0.824890
1746 738.402206 1.307571 0.042815 1753 0.824890
1747 739.811050 1.310576 0.066557 1754 0.824890
1748 741.230402 1.323078 0.064686 1755 0.824890
1749 742.623786 1.317646 0.043345 1756 0.824890
1750 744.003762 1.282359 0.064571 1757 0.824890
1751 745.312992 1.235082 0.041938 1758 0.824890
1752 746.701679 1.290831 0.067544 1759 0.824890
1753 748.093111 1.294488 0.064812 1760 0.824890
1754 749.424164 1.257370 0.043927 1761 0.824890
1755 750.761042 1.244722 0.061437 1762 0.824890
1756 752.099424 1.264351 0.043855 1763 0.824890
1757 753.478917 1.281171 0.066615 1764 0.824890
1758 754.857227 1.282937 0.064217 1765 0.824890
1759 756.249493 1.315993 0.044414 1766 0.824890
1760 757.604526 1.258615 0.064817 1767 0.824890
1761 758.941059 1.261726 0.043909 1768 0.824890
1762 760.304446 1.268252 0.063855 1769 0.824890
1763 761.705988 1.304730 0.065548 1770 0.824890
1764 763.072356 1.290959 0.043950 1771 0.824890
1765 764.455733 1.283899 0.067652 1772 0.824890
1766 765.828950 1.297038 0.045099 1773 0.824890
1767 767.201428 1.286944 0.053149 1774 0.824890
1768 768.557977 1.257131 0.068314 1775 0.824890
1769 769.937706 1.303196 0.044737 1776 0.824890
1770 771.380872 1.344765 0.066600 1777 0.824890
1771 772.776640 1.319945 0.044195 1778 0.824890
1772 774.201266 1.324116 0.067315 1779 0.824890
1773 775.619430 1.319705 0.065065 1780 0.824890
1774 777.047762 1.351586 0.043446 1781 0.824890
1775 778.478715 1.330834 0.067584 1782 0.824890
1776 779.857240 1.302944 0.043686 1783 0.824890
1777 781.237613 1.291888 0.056542 1784 0.824890
1778 782.701778 1.365616 0.065767 1785 0.824890
1779 784.159733 1.370767 0.054528 1786 0.824890
1780 785.541442 1.280442 0.067797 1787 0.824890
1781 786.919438 1.304696 0.041892 1788 0.824890
1782 788.293931 1.278020 0.065337 1789 0.824890
1783 789.685802 1.292977 0.066683 1790 0.824890
1784 791.081331 1.318445 0.046279 1791 0.824890
1785 792.496323 1.318278 0.063004 1792 0.824890
1786 793.894984 1.320097 0.044414 1793 0.824890
1787 795.261883 1.270886 0.064814 1794 0.824890
1788 796.663399 1.304993 0.065406 1795 0.824890
1789 798.023848 1.285418 0.043196 1796 0.824890
1790 799.423454 1.302789 0.065203 1797 0.824890
1791 800.848031 1.347767 0.044663 1798 0.824890
1792 802.324325 1.374769 0.068230 1799 0.824890
1793 803.786587 1.362210 0.068103 1800 0.824890
1794 805.220020 1.357538 0.043424 1801 0.824890
1795 806.641396 1.321729 0.066572 1802 0.824890
1796 808.054503 1.334901 0.044143 1803 0.824890
1797 809.515171 1.359515 0.068624 1804 0.824890
1798 810.949533 1.332253 0.068027 1805 0.824890
1799 812.353113 1.319931 0.050291 1806 0.824890
1800 813.771969 1.338173 0.047523 1807 0.824890
1801 815.166511 1.319858 0.041129 1808 0.824890
1802 816.588880 1.348036 0.041906 1809 0.824890
1803 817.987043 1.325248 0.041218 1810 0.825073
1804 819.432555 1.348406 0.064682 1811 0.826508
1805 820.856699 1.325065 0.066602 1812 0.826508
1806 822.371677 1.416708 0.064933 1813 0.826508
1807 823.862740 1.394843 0.064834 1814 0.826508
1808 825.390758 1.430224 0.065659 1815 0.826508
1809 826.878077 1.389173 0.066062 1816 0.826508
1810 828.412781 1.437374 0.065556 1817 0.826508
1811 829.967322 1.454913 0.067395 1818 0.826508
1812 831.517914 1.449747 0.069486 1819 0.826508
1813 833.026353 1.408896 0.065822 1820 0.826508
1814 834.581019 1.439217 0.083892 1821 0.826508
1815 836.143330 1.472474 0.057508 1822 0.826508
1816 837.768877 1.533000 0.058366 1823 0.826508
1817 839.300765 1.433793 0.066505 1824 0.826508
1818 840.935827 1.533082 0.068751 1825 0.826508
1819 842.561668 1.534513 0.057370 1826 0.826508
1820 844.099265 1.463566 0.041858 1827 0.826508
1821 845.666485 1.467668 0.067136 1828 0.826508
1822 847.243138 1.487233 0.056945 1829 0.826508
1823 848.805230 1.460747 0.067842 1830 0.826508
1824 850.392168 1.496979 0.057376 1831 0.826508
1825 851.981930 1.490159 0.067871 1832 0.826508
1826 853.560175 1.472061 0.073821 1833 0.826508
1827 855.101588 1.441696 0.067249 1834 0.826508
1828 856.698678 1.495731 0.069331 1835 0.826508
1829 858.315302 1.512258 0.070785 1836 0.826508
1830 859.852140 1.447564 0.055607 1837 0.826508
1831 861.400033 1.456885 0.057350 1838 0.826508
1832 862.916709 1.437942 0.045562 1839 0.826508
1833 864.435493 1.418084 0.068382 1840 0.826508
1834 865.941962 1.405864 0.067887 1841 0.826508
1835 867.472985 1.441798 0.056303 1842 0.826508
1836 868.993167 1.441525 0.045820 1843 0.826508
1837 870.526671 1.441806 0.058510 1844 0.826508
1838 872.107496 1.492187 0.054974 1845 0.826508
1839 873.631450 1.437059 0.053619 1846 0.826508
1840 875.129685 1.411667 0.053398 1847 0.826508
1841 876.653445 1.436846 0.054483 1848 0.826508
1842 878.174671 1.446886 0.042449 1849 0.826508
1843 879.695603 1.433247 0.054821 1850 0.826508
1844 881.181312 1.409717 0.043787 1851 0.826508
1845 882.741929 1.470049 0.055923 1852 0.826508
1846 884.344121 1.512700 0.055681 1853 0.826508
1847 885.944238 1.509603 0.057568 1854 0.826508
1848 887.534949 1.499453 0.058243 1855 0.826508
1849 889.026191 1.406310 0.053286 1856 0.826508
1850 890.539996 1.435617 0.045465 1857 0.826508
1851 892.118636 1.488091 0.056584 1858 0.826508
1852 893.665335 1.469286 0.043962 1859 0.826508
1853 895.171287 1.415840 0.057336 1860 0.826508
1854 896.666127 1.417267 0.045099 1861 0.826508
1855 898.256651 1.499999 0.056778 1862 0.826508
1856 899.789941 1.453588 0.045451 1863 0.826508
1857 901.323806 1.443614 0.057684 1864 0.826508
1858 902.841827 1.438978 0.046108 1865 0.826508
1859 904.329539 1.400840 0.055350 1866 0.826508
1860 905.829797 1.422852 0.044861 1867 0.826508
1861 907.354045 1.434458 0.057231 1868 0.826508
1862 908.849669 1.418314 0.044966 1869 0.826508
1863 910.363483 1.423190 0.058053 1870 0.826508
1864 911.880506 1.436446 0.047126 1871 0.826508
1865 913.395667 1.423597 0.057254 1872 0.826508
1866 914.916678 1.439695 0.047392 1873 0.826508
1867 916.473704 1.463268 0.059902 1874 0.826508
1868 918.027698 1.472794 0.046641 1875 0.826508
1869 919.560094 1.425888 0.073665 1876 0.826508
1870 921.117286 1.453197 0.071080 1877 0.826508
1871 922.684607 1.474455 0.059234 1878 0.826508
1872 924.297200 1.519551 0.060336 1879 0.826508
1873 925.843307 1.445179 0.067743 1880 0.826508
1874 927.483268 1.538420 0.069543 1881 0.826508
1875 929.096521 1.518470 0.059614 1882 0.826508
1876 930.695227 1.519627 0.045554 1883 0.826508
1877 932.358728 1.559992 0.069497 1884 0.826508
1878 933.997815 1.536979 0.069532 1885 0.826508
1879 935.561897 1.472208 0.059084 1886 0.826508
1880 937.147619 1.494320 0.059142 1887 0.826508
1881 938.730936 1.479983 0.069885 1888 0.826508
1882 940.425999 1.593126 0.068918 1889 0.826508
1883 942.146368 1.626526 0.060377 1890 0.826508
1884 943.824591 1.598994 0.046165 1891 0.826508
1885 945.470968 1.539881 0.073396 1892 0.826508
1886 947.051573 1.487879 0.060268 1893 0.826508
1887 948.688419 1.543128 0.061296 1894 0.826508
1888 950.336418 1.564434 0.049519 1895 0.826508
1889 951.937343 1.492146 0.074909 1896 0.826508
1890 953.555030 1.508981 0.075946 1897 0.826508
1891 955.159785 1.510211 0.062116 1898 0.826508
1892 956.735861 1.496281 0.047006 1899 0.826508
1893 958.343536 1.502846 0.071971 1900 0.826508
1894 959.926958 1.490182 0.061341 1901 0.826508
1895 961.545027 1.520980 0.064014 1902 0.826508
1896 963.158654 1.529893 0.049135 1903 0.826508
1897 964.796846 1.530049 0.074412 1904 0.826508
1898 966.390506 1.484345 0.075879 1905 0.826508
1899 968.009221 1.522114 0.059663 1906 0.826508
1900 969.643613 1.551198 0.048257 1907 0.826508
1901 971.239988 1.501710 0.061345 1908 0.826508
1902 972.829856 1.498411 0.057393 1909 0.826508
1903 974.395118 1.474280 0.058185 1910 0.826508
1904 975.945146 1.459171 0.058055 1911 0.826508
1905 977.518058 1.480263 0.059859 1912 0.826508
1906 979.062450 1.464298 0.046244 1913 0.826508
1907 980.623922 1.465788 0.062502 1914 0.826508
1908 982.192155 1.488881 0.046938 1915 0.826508
1909 983.765043 1.482413 0.057776 1916 0.826508
1910 985.341824 1.483549 0.059290 1917 0.826508
1911 986.949479 1.518051 0.057535 1918 0.826508
1912 988.480570 1.441139 0.056721 1919 0.826508
1913 990.074056 1.500425 0.058427 1920 0.826508
1914 991.671114 1.516331 0.046819 1921 0.826508
1915 993.246477 1.486189 0.056611 1922 0.826508
1916 994.822417 1.494167 0.049583 1923 0.826508
1917 996.440586 1.517891 0.066491 1924 0.826508
1918 998.068453 1.544840 0.047869 1925 0.826508
1919 999.660303 1.497523 0.061276 1926 0.826508
1920 1001.232742 1.489942 0.049902 1927 0.826508
1921 1002.848683 1.522407 0.060387 1928 0.826508
1922 1004.435782 1.504873 0.048431 1929 0.826508
1923 1006.020971 1.491033 0.060963 1930 0.826508
1924 1007.627170 1.523887 0.049764 1931 0.826508
1925 1009.327021 1.599980 0.065549 1932 0.826508
1926 1010.875040 1.466086 0.047771 1933 0.826508
1927 1012.531865 1.559031 0.064863 1934 0.826508
1928 1014.182654 1.568100 0.048493 1935 0.826508
1929 1015.772278 1.496192 0.059155 1936 0.826508
1930 1017.328999 1.475558 0.048084 1937 0.826508
1931 1018.893181 1.471096 0.059748 1938 0.826508
1932 1020.511351 1.535318 0.049372 1939 0.826508
1933 1022.126676 1.537994 0.043524 1940 0.826508
1934 1023.720539 1.492468 0.067902 1941 0.826508
1935 1025.311000 1.514344 0.042115 1942 0.826508
1936 1026.909605 1.497087 0.068768 1943 0.826508
1937 1028.456669 1.471680 0.042999 1944 0.826508
1938 1030.004963 1.448934 0.066197 1945 0.826508
1939 1031.637135 1.553067 0.044898 1946 0.826508
1940 1033.316375 1.576081 0.067727 1947 0.826508
1941 1034.978555 1.581497 0.046434 1948 0.826508
1942 1036.569670 1.485834 0.071548 1949 0.826508
1943 1038.118922 1.470654 0.044957 1950 0.826508
1944 1039.692939 1.471041 0.069567 1951 0.826508
1945 1041.262075 1.489356 0.046624 1952 0.826508
1946 1042.838696 1.474977 0.067600 1953 0.826508
1947 1044.402070 1.485724 0.043995 1954 0.826508
1948 1045.995579 1.503719 0.056893 1955 0.826508
1949 1047.622360 1.524170 0.069079 1956 0.826508
1950 1049.167865 1.458571 0.054385 1957 0.826508
1951 1050.767298 1.497489 0.068592 1958 0.826508
1952 1052.378361 1.518386 0.059160 1959 0.826508
1953 1054.030081 1.544036 0.071876 1960 0.826508
1954 1055.603701 1.483866 0.055705 1961 0.826508
1955 1057.252810 1.547566 0.068384 1962 0.826508
1956 1058.870850 1.526289 0.057033 1963 0.826508
1957 1060.561411 1.583704 0.072148 1964 0.826508
1958 1062.132571 1.481167 0.056103 1965 0.826508
1959 1063.725074 1.489264 0.070162 1966 0.826508
1960 1065.410935 1.592844 0.059550 1967 0.826508
1961 1067.152506 1.636424 0.070889 1968 0.826508
1962 1068.807099 1.560926 0.058666 1969 0.826508
1963 1070.485401 1.584543 0.058966 1970 0.826508
1964 1072.199717 1.606625 0.071862 1971 0.826508
1965 1073.849984 1.557299 0.058996 1972 0.826508
1966 1075.447492 1.493669 0.069254 1973 0.826508
1967 1077.121006 1.580381 0.059131 1974 0.826508
1968 1078.740641 1.513242 0.072552 1975 0.826508
1969 1080.397132 1.563568 0.058990 1976 0.826508
1970 1082.075809 1.570692 0.070849 1977 0.826508
1971 1083.715984 1.547389 0.058570 1978 0.826508
1972 1085.356967 1.535260 0.070893 1979 0.826508
1973 1086.985863 1.536234 0.058943 1980 0.826508
1974 1088.594915 1.504332 0.071087 1981 0.826508
1975 1090.264538 1.577302 0.057755 1982 0.826508
1976 1091.981140 1.610024 0.072235 1983 0.826508
1977 1093.652416 1.575860 0.060669 1984 0.826508
1978 1095.282011 1.527487 0.068377 1985 0.826508
1979 1096.960232 1.586185 0.058372 1986 0.826508
1980 1098.650067 1.582934 0.071603 1987 0.826508
1981 1100.337025 1.594465 0.058049 1988 0.826508
1982 1102.012362 1.569519 0.071078 1989 0.826508
1983 1103.632199 1.525431 0.059791 1990 0.826508
1984 1105.246439 1.509761 0.070863 1991 0.826508
1985 1106.890652 1.550335 0.059252 1992 0.826508
1986 1108.523773 1.528781 0.071137 1993 0.826508
1987 1110.128716 1.513174 0.057536 1994 0.826508
1988 1111.771380 1.535312 0.073118 1995 0.826508
1989 1113.376521 1.513120 0.058452 1996 0.826508
1990 1114.961147 1.482288 0.068803 1997 0.826508
1991 1116.575114 1.515719 0.062341 1998 0.826508
1992 1118.290134 1.607526 0.072431 1999 0.826508
1993 1119.930632 1.545989 0.059956 2000 0.826508
1994 1121.507453 1.483908 0.059324 2001 0.826508
1995 1123.128813 1.512483 0.072055 2002 0.826508
1996 1124.811241 1.587399 0.060545 2003 0.826508
1997 1126.491159 1.569381 0.075468 2004 0.826508
1998 1128.124740 1.538418 0.058189 2005 0.826508
1999 1129.741998 1.511682 0.072475 2006 0.826508
2000 1131.346160 1.509973 0.060683 2007 0.826508
2001 1132.994174 1.540662 0.072778 2008 0.826508
2002 1134.594308 1.507844 0.057993 2009 0.826508
2003 1136.212282 1.511530 0.071213 2010 0.826508
2004 1137.849233 1.543318 0.059226 2011 0.826508
2005 1139.475390 1.518570 0.073954 2012 0.826508
2006 1141.043670 1.476652 0.057492 2013 0.826508
2007 1142.666291 1.514818 0.073835 2014 0.826508
2008 1144.257782 1.498439 0.059010 2015 0.826508
2009 1145.912588 1.546921 0.074074 2016 0.826508
2010 1147.525147 1.506808 0.071834 2017 0.826508
2011 1149.125127 1.500918 0.062106 2018 0.826508
2012 1150.774606 1.540874 0.073771 2019 0.826508
2013 1152.451861 1.579290 0.062988 2020 0.826508
2014 1154.052204 1.491307 0.073542 2021 0.826508
2015 1155.656979 1.506432 0.063857 2022 0.826508
2016 1157.354007 1.586525 0.075631 2023 0.826508
2017 1159.009661 1.558039 0.062657 2024 0.826508
2018 1160.681085 1.561555 0.075032 2025 0.826508
2019 1162.346262 1.569606 0.061312 2026 0.826508
2020 1163.959323 1.505347 0.073162 2027 0.826508
2021 1165.526282 1.467678 0.065065 2028 0.826508
2022 1167.152816 1.516456 0.074647 2029 0.826508
2023 1168.811017 1.561027 0.062422 2030 0.826508
2024 1170.489095 1.563130 0.080276 2031 0.826508
2025 1172.187123 1.598634 0.063179 2032 0.826508
2026 1173.856258 1.572891 0.061129 2033 0.826508
2027 1175.557791 1.588566 0.078351 2034 0.826508
2028 1177.177893 1.524909 0.060289 2035 0.826508
2029 1178.845908 1.557879 0.076022 2036 0.826508
2030 1180.452904 1.508433 0.064201 2037 0.826508
2031 1182.058000 1.494283 0.076720 2038 0.826508
2032 1183.684617 1.527342 0.064602 2039 0.826508
2033 1185.372651 1.578133 0.073800 2040 0.826508
2034 1187.030291 1.561060 0.062288 2041 0.826508
2035 1188.650418 1.511274 0.075013 2042 0.826508
2036 1190.299619 1.547460 0.066712 2043 0.826508
2037 1191.951563 1.541165 0.075560 2044 0.826508
2038 1193.574920 1.522335 0.066343 2045 0.826508
2039 1195.208674 1.521523 0.078348 2046 0.826508
2040 1196.847732 1.536321 0.067948 2047 0.826508
2041 1198.535626 1.563401 0.089270 2048 0.826508
2042 1200.201158 1.566859 0.062583 2049 0.826508
2043 1201.909841 1.594030 0.078643 2050 0.826508
2044 1203.553387 1.543776 0.064325 2051 0.826508
2045 1205.196007 1.531269 0.075453 2052 0.826508
2046 1206.848093 1.553233 0.063858 2053 0.826508
2047 1208.466617 1.507949 0.075773 2054 0.826508
2048 1210.087151 1.524856 0.061641 2055 0.826508
2049 1211.701588 1.502485 0.078090 2056 0.826508
2050 1213.324542 1.527161 0.060688 2057 0.826508
2051 1214.952340 1.518506 0.074263 2058 0.826508
2052 1216.587132 1.533052 0.065740 2059 0.826508
2053 1218.239659 1.539346 0.076322 2060 0.826508
2054 1219.852998 1.516829 0.062345 2061 0.826508
2055 1221.528664 1.557176 0.084142 2062 0.826508
2056 1223.254919 1.627314 0.062605 2063 0.826508
2057 1224.972261 1.614228 0.067256 2064 0.826508
2058 1226.717363 1.630942 0.078681 2065 0.826508
2059 1228.481838 1.666737 0.061757 2066 0.826508
2060 1230.222951 1.627323 0.076730 2067 0.826508
2061 1231.866450 1.542013 0.065754 2068 0.826508
2062 1233.555753 1.569290 0.084199 2069 0.826508
2063 1235.299524 1.642658 0.065208 2070 0.826508
2064 1236.970594 1.559524 0.074977 2071 0.826508
2065 1238.611728 1.542758 0.063719 2072 0.826508
2066 1240.304184 1.579672 0.077817 2073 0.826508
2067 1241.977932 1.574738 0.063686 2074 0.826508
2068 1243.643746 1.551388 0.077686 2075 0.826508
2069 1245.329002 1.582967 0.065909 2076 0.826508
2070 1247.003221 1.562109 0.077132 2077 0.826508
2071 1248.665166 1.561181 0.065993 2078 0.826508
2072 1250.334668 1.554794 0.079046 2079 0.826508
2073 1252.015483 1.567886 0.077976 2080 0.826508
2074 1253.709938 1.583527 0.075405 2081 0.826508
2075 1255.401866 1.583020 0.073152 2082 0.826508
2076 1257.062492 1.577832 0.046577 2083 0.826508
2077 1258.737855 1.566705 0.074190 2084 0.826508
2078 1260.439455 1.589924 0.075447 2085 0.826508
2079 1262.119406 1.594918 0.050118 2086 0.826508
2080 1263.851336 1.619061 0.077030 2087 0.826508
2081 1265.595571 1.658782 0.048103 2088 0.826508
2082 1267.349865 1.644332 0.073438 2089 0.826508
2083 1269.017976 1.557546 0.074845 2090 0.826508
2084 1270.737690 1.633849 0.048941 2091 0.826508
2085 1272.492921 1.646443 0.072680 2092 0.826508
2086 1274.188953 1.608729 0.050658 2093 0.826508
2087 1275.986018 1.681604 0.076626 2094 0.826508
2088 1277.757251 1.659513 0.075619 2095 0.826508
2089 1279.438917 1.596848 0.048856 2096 0.826508
2090 1281.127850 1.580776 0.072953 2097 0.826508
2091 1282.814182 1.603029 0.047381 2098 0.826508
2092 1284.470670 1.545908 0.075670 2099 0.826508
2093 1286.161662 1.581800 0.074932 2100 0.826508
2094 1287.872912 1.628133 0.048253 2101 0.826508
2095 1289.621536 1.638118 0.074299 2102 0.826508
2096 1291.284685 1.579716 0.048743 2103 0.826508
2097 1292.982999 1.591319 0.072611 2104 0.826508
2098 1294.683561 1.590680 0.074942 2105 0.826508
2099 1296.364956 1.597022 0.049456 2106 0.826508
2100 1298.083785 1.610901 0.073134 2107 0.826508
2101 1299.752432 1.584128 0.049495 2108 0.826508
2102 1301.477290 1.614401 0.075293 2109 0.826508
2103 1303.194645 1.605435 0.075999 2110 0.826508
2104 1304.862067 1.581507 0.049692 2111 0.826508
2105 1306.567144 1.592611 0.077485 2112 0.826508
2106 1308.270620 1.619356 0.047662 2113 0.826508
2107 1310.032036 1.649602 0.075291 2114 0.826508
2108 1311.747845 1.603920 0.076480 2115 0.826508
2109 1313.492894 1.660083 0.049105 2116 0.826508
2110 1315.256332 1.649564 0.075631 2117 0.826508
2111 1316.961700 1.619716 0.050660 2118 0.826508
2112 1318.663760 1.592592 0.073985 2119 0.826508
2113 1320.380525 1.606614 0.074845 2120 0.826508
2114 1322.149475 1.683933 0.050402 2121 0.826508
2115 1323.874055 1.614933 0.074658 2122 0.826508
2116 1325.589627 1.627705 0.052153 2123 0.826508
2117 1327.395201 1.692964 0.077761 2124 0.826508
2118 1329.174916 1.664106 0.079226 2125 0.826508
2119 1330.991584 1.731236 0.049761 2126 0.826508
2120 1332.820919 1.716209 0.077093 2127 0.826508
2121 1334.560734 1.649428 0.053830 2128 0.826508
2122 1336.351407 1.674833 0.078715 2129 0.826508
2123 1338.172195 1.701857 0.082297 2130 0.826508
2124 1339.890887 1.633291 0.049490 2131 0.826508
2125 1341.662181 1.656670 0.078547 2132 0.826508
2126 1343.473421 1.724665 0.050416 2133 0.826508
2127 1345.278394 1.690576 0.077361 2134 0.826508
2128 1347.077565 1.678437 0.085206 2135 0.826508
2129 1348.781872 1.615811 0.053130 2136 0.826508
2130 1350.527662 1.632596 0.077936 2137 0.826508
2131 1352.280193 1.667194 0.050241 2138 0.826508
2132 1354.038757 1.648163 0.075802 2139 0.826508
2133 1355.822502 1.666514 0.082103 2140 0.826508
2134 1357.595063 1.685378 0.052121 2141 0.826508
2135 1359.359458 1.651094 0.077253 2142 0.826508
2136 1361.104613 1.660236 0.049315 2143 0.826508
2137 1362.880049 1.661336 0.078113 2144 0.826508
2138 1364.742255 1.743442 0.082885 2145 0.826508
2139 1366.491100 1.663652 0.049127 2146 0.826508
2140 1368.332461 1.722978 0.079702 2147 0.826508
2141 1370.106322 1.687601 0.049630 2148 0.826508
2142 1371.874539 1.653857 0.078981 2149 0.826508
2143 1373.680084 1.690774 0.079915 2150 0.826508
2144 1375.420590 1.652697 0.051754 2151 0.826508
2145 1377.229426 1.694247 0.077995 2152 0.826508
2146 1378.994323 1.680118 0.049377 2153 0.826508
2147 1380.774694 1.661748 0.083677 2154 0.826508
2148 1382.601913 1.713618 0.078761 2155 0.826508
2149 1384.356600 1.666798 0.051226 2156 0.826508
2150 1386.142592 1.672484 0.077579 2157 0.826508
2151 1387.918435 1.688295 0.052321 2158 0.826508
2152 1389.669001 1.638979 0.075617 2159 0.826508
2153 1391.486834 1.702085 0.079565 2160 0.826508
2154 1393.332104 1.750488 0.053464 2161 0.826508
2155 1395.114099 1.670577 0.074850 2162 0.826508
2156 1396.873210 1.670604 0.053061 2163 0.826508
2157 1398.748188 1.753165 0.085906 2164 0.826508
2158 1400.607643 1.737927 0.084861 2165 0.826508
2159 1402.366650 1.670309 0.052636 2166 0.826508
2160 1404.152648 1.672900 0.077160 2167 0.826508
2161 1406.007543 1.767315 0.051552 2168 0.826508
2162 1407.913550 1.803281 0.065988 2169 0.826508
2163 1409.845396 1.813213 0.081319 2170 0.826508
2164 1411.742214 1.805584 0.054242 2171 0.826508
2165 1413.648513 1.788075 0.080261 2172 0.826508
2166 1415.506628 1.768506 0.052165 2173 0.826508
2167 1417.399153 1.771916 0.082300 2174 0.826508
2168 1419.256921 1.735381 0.086355 2175 0.826508
2169 1421.101923 1.756279 0.051790 2176 0.826508
2170 1423.043232 1.823531 0.081819 2177 0.826508
2171 1424.900383 1.763135 0.057159 2178 0.826508
2172 1426.800579 1.795256 0.068233 2179 0.826508
2173 1428.692074 1.773414 0.080471 2180 0.826508
2174 1430.503426 1.721518 0.053241 2181 0.826508
2175 1432.356564 1.730882 0.081933 2182 0.826508
2176 1434.160504 1.715547 0.052107 2183 0.826508
2177 1435.979744 1.703673 0.079549 2184 0.826508
2178 1437.812927 1.717764 0.080083 2185 0.826508
2179 1439.599255 1.699986 0.050851 2186 0.826508
2180 1441.380844 1.669348 0.076631 2187 0.826508
2181 1443.157732 1.689298 0.051715 2188 0.826508
2182 1445.024417 1.752760 0.078759 2189 0.826508
2183 1446.866446 1.727207 0.078301 2190 0.826508
2184 1448.706498 1.752073 0.051044 2191 0.826508
2185 1450.543638 1.719411 0.081326 2192 0.826508
2186 1452.345670 1.712637 0.051461 2193 0.826508
2187 1454.136662 1.670584 0.084859 2194 0.826508
2188 1456.010485 1.757039 0.080855 2195 0.826508
2189 1457.842570 1.743455 0.053128 2196 0.826508
2190 1459.692592 1.734131 0.080102 2197 0.826508
2191 1461.563419 1.779634 0.052883 2198 0.826508
2192 1463.459362 1.773841 0.085684 2199 0.826508
2193 1465.287972 1.710107 0.082413 2200 0.826508
2194 1467.102913 1.726076 0.052237 2201 0.826508
2195 1468.954695 1.730406 0.085059 2202 0.826508
2196 1470.746794 1.702671 0.052554 2203 0.826508
2197 1472.638375 1.769802 0.086845 2204 0.826508
2198 1474.558449 1.792897 0.090596 2205 0.826508
2199 1476.408063 1.758449 0.052829 2206 0.826508
2200 1478.303628 1.773274 0.087025 2207 0.826508
2201 1480.103223 1.710839 0.052556 2208 0.826508
2202 1481.946387 1.733953 0.072907 2209 0.826508
2203 1483.799165 1.728308 0.087735 2210 0.826508
2204 1485.707255 1.817329 0.054067 2211 0.826508
2205 1487.673748 1.841793 0.087236 2212 0.826508
2206 1489.491560 1.729092 0.052341 2213 0.826508
2207 1491.380459 1.764756 0.086784 2214 0.826508
2208 1493.280321 1.776948 0.087496 2215 0.826508
2209 1495.121712 1.750985 0.053235 2216 0.826508
2210 1497.014363 1.768454 0.088707 2217 0.826508
2211 1498.871961 1.769313 0.052263 2218 0.826508
2212 1500.759237 1.779675 0.072500 2219 0.826508
2213 1502.654868 1.773856 0.085709 2220 0.826508
2214 1504.548238 1.796650 0.060177 2221 0.826508
2215 1506.448111 1.774035 0.088182 2222 0.826508
2216 1508.288498 1.749811 0.053102 2223 0.826508
2217 1510.194021 1.780194 0.088437 2224 0.826508
2218 1512.061309 1.748249 0.083483 2225 0.826508
2219 1513.921505 1.769855 0.052307 2226 0.826508
2220 1515.777220 1.732491 0.086643 2227 0.826508
2221 1517.670258 1.802870 0.053250 2228 0.826508
2222 1519.654205 1.858347 0.087733 2229 0.826508
2223 1521.513742 1.736930 0.086400 2230 0.826508
2224 1523.393136 1.789900 0.051716 2231 0.826508
2225 1525.246128 1.731634 0.085828 2232 0.826508
2226 1527.116234 1.780072 0.053661 2233 0.826508
2227 1529.100379 1.858802 0.088293 2234 0.826508
2228 1530.977032 1.758235 0.079758 2235 0.826508
2229 1532.944016 1.874420 0.057073 2236 0.826508
2230 1535.041995 1.976001 0.084755 2237 0.826508
2231 1536.907084 1.774825 0.053948 2238 0.826508
2232 1538.866133 1.834660 0.086688 2239 0.826508
2233 1540.760058 1.779937 0.078294 2240 0.826508
2234 1542.645373 1.796754 0.052880 2241 0.826508
2235 1544.583914 1.809650 0.091501 2242 0.826508
2236 1546.433352 1.757801 0.053853 2243 0.826508
2237 1548.360455 1.804054 0.087657 2244 0.826508
2238 1550.241284 1.759881 0.083866 2245 0.826508
2239 1552.152913 1.820728 0.054268 2246 0.826508
2240 1554.095945 1.813924 0.091741 2247 0.826508
2241 1556.029880 1.837065 0.059020 2248 0.826508
2242 1557.942908 1.786825 0.090184 2249 0.826508
2243 1559.815594 1.755873 0.081022 2250 0.826508
2244 1561.646265 1.740702 0.052956 2251 0.826508
2245 1563.541150 1.768027 0.091134 2252 0.826508
2246 1565.506182 1.871825 0.055688 2253 0.826508
2247 1567.453704 1.819831 0.088268 2254 0.826508
2248 1569.366564 1.794883 0.081823 2255 0.826508
2249 1571.239133 1.783258 0.053225 2256 0.826508
2250 1573.119163 1.756748 0.087031 2257 0.826508
2251 1574.948848 1.741316 0.052673 2258 0.826508
2252 1576.874886 1.802693 0.088002 2259 0.826508
2253 1578.774673 1.781314 0.081133 2260 0.826508
2254 1580.615427 1.752098 0.052433 2261 0.826508
2255 1582.512317 1.769339 0.091216 2262 0.826508
2256 1584.357342 1.755309 0.053086 2263 0.826508
2257 1586.247556 1.765381 0.089038 2264 0.826508
2258 1588.164334 1.799331 0.081872 2265 0.826508
2259 1590.024686 1.770967 0.052571 2266 0.826508
2260 1592.025401 1.869773 0.093801 2267 0.826508
2261 1593.931065 1.813470 0.054346 2268 0.826508
2262 1595.885839 1.828310 0.090265 2269 0.826508
2263 1597.866492 1.860343 0.082581 2270 0.826508
2264 1599.758321 1.798594 0.055231 2271 0.826508
2265 1601.687780 1.801002 0.090770 2272 0.826508
2266 1603.579506 1.804034 0.052212 2273 0.826508
2267 1605.469480 1.763361 0.089414 2274 0.826508
2268 1607.382846 1.791200 0.084416 2275 0.826508
2269 1609.255136 1.782327 0.052794 2276 0.826508
2270 1611.161488 1.779508 0.090152 2277 0.826508
2271 1613.040184 1.785764 0.055643 2278 0.826508
2272 1614.953279 1.785753 0.088925 2279 0.826508
2273 1616.859742 1.785217 0.084952 2280 0.826508
2274 1618.777814 1.824877 0.054492 2281 0.826508
2275 1620.669914 1.766757 0.088705 2282 0.826508
2276 1622.563862 1.797727 0.059602 2283 0.826508
2277 1624.513140 1.818832 0.092511 2284 0.826508
2278 1626.448942 1.815232 0.082519 2285 0.826508
2279 1628.351652 1.809702 0.056191 2286 0.826508
2280 1630.301667 1.823901 0.089594 2287 0.826508
2281 1632.179915 1.788309 0.053455 2288 0.826508
2282 1634.096576 1.789185 0.089720 2289 0.826508
2283 1636.030145 1.814587 0.081255 2290 0.826508
2284 1637.923788 1.803685 0.054253 2291 0.826508
2285 1639.830004 1.781743 0.088862 2292 0.826508
2286 1641.691985 1.771304 0.054376 2293 0.826508
2287 1643.605079 1.785449 0.089417 2294 0.826508
2288 1645.524531 1.796242 0.087007 2295 0.826508
2289 1647.476050 1.860480 0.054059 2296 0.826508
2290 1649.366261 1.766876 0.087786 2297 0.826508
2291 1651.239741 1.781809 0.053784 2298 0.826508
2292 1653.157653 1.787853 0.092005 2299 0.826508
2293 1655.075280 1.800180 0.081587 2300 0.826508
2294 1656.945429 1.774679 0.059855 2301 0.826508
2295 1658.883476 1.812587 0.088151 2302 0.826508
2296 1660.763025 1.787363 0.053730 2303 0.826508
2297 1662.782152 1.888349 0.092932 2304 0.826508
2298 1665.042338 2.136883 0.085717 2305 0.826508
2299 1666.966362 1.827909 0.054670 2306 0.826508
2300 1668.970261 1.873709 0.092167 2307 0.826508
2301 1670.914922 1.851272 0.055659 2308 0.826508
2302 1672.950819 1.906226 0.091711 2309 0.826508
2303 1674.968095 1.893762 0.085854 2310 0.826508
2304 1676.887514 1.826787 0.056299 2311 0.826508
2305 1678.861838 1.847174 0.089457 2312 0.826508
2306 1680.740338 1.788924 0.053469 2313 0.826508
2307 1682.675724 1.816018 0.082868 2314 0.826508
2308 1684.595352 1.795905 0.086780 2315 0.826508
2309 1686.468974 1.782341 0.054196 2316 0.826508
2310 1688.441200 1.849976 0.085084 2317 0.826508
2311 1690.361736 1.825966 0.056752 2318 0.826508
2312 1692.287467 1.801961 0.087833 2319 0.826508
2313 1694.223210 1.810474 0.087505 2320 0.826508
2314 1696.143394 1.820101 0.062921 2321 0.826508
2315 1698.134306 1.864131 0.088795 2322 0.826508
2316 1700.100659 1.873580 0.055468 2323 0.826508
2317 1702.059398 1.827720 0.094794 2324 0.826508
2318 1704.002981 1.818919 0.087343 2325 0.826508
2319 1705.891528 1.796030 0.055668 2326 0.826508
2320 1707.825780 1.812627 0.085413 2327 0.826508
2321 1709.782286 1.861886 0.057571 2328 0.826508
2322 1711.727515 1.836663 0.071430 2329 0.826508
2323 1713.708164 1.852786 0.091167 2330 0.826508
2324 1715.611590 1.809341 0.056604 2331 0.826508
2325 1717.566586 1.825539 0.093130 2332 0.826508
2326 1719.563925 1.902088 0.057115 2333 0.826508
2327 1721.506717 1.813226 0.092236 2334 0.826508
2328 1723.493892 1.860521 0.085052 2335 0.826508
2329 1725.416289 1.828399 0.055805 2336 0.826508
2330 1727.363835 1.821083 0.089422 2337 0.826508
2331 1729.275285 1.817405 0.056266 2338 0.826508
2332 1731.193881 1.809905 0.072146 2339 0.826508
2333 1733.159565 1.842211 0.087492 2340 0.826508
2334 1735.078145 1.824272 0.057818 2341 0.826508
2335 1737.029893 1.828393 0.086769 2342 0.826508
2336 1738.985789 1.862680 0.056109 2343 0.826508
2337 1740.954611 1.839286 0.092361 2344 0.826508
2338 1742.946792 1.869797 0.085936 2345 0.826508
2339 1744.836993 1.796943 0.056654 2346 0.826508
2340 1746.760117 1.800684 0.085879 2347 0.826508
2341 1748.699755 1.848159 0.055074 2348 0.826508
2342 1750.651404 1.827603 0.087149 2349 0.826508
2343 1752.606385 1.830072 0.087869 2350 0.826508
2344 1754.540150 1.839669 0.057549 2351 0.826508
2345 1756.550359 1.873734 0.097823 2352 0.826508
2346 1758.536173 1.886277 0.060475 2353 0.826508
2347 1760.551272 1.887446 0.089375 2354 0.826508
2348 1762.487464 1.809339 0.089571 2355 0.826508
2349 1764.477490 1.888816 0.058910 2356 0.826508
2350 1766.447238 1.845759 0.084999 2357 0.826508
2351 1768.402069 1.859887 0.056229 2358 0.826508
2352 1770.381300 1.853123 0.088386 2359 0.826508
2353 1772.386086 1.878117 0.088188 2360 0.826508
2354 1774.356230 1.869132 0.062136 2361 0.826508
2355 1776.320968 1.842762 0.085535 2362 0.826508
2356 1778.277243 1.863777 0.056290 2363 0.826508
2357 1780.240816 1.837945 0.088725 2364 0.826508
2358 1782.210081 1.843240 0.089628 2365 0.826508
2359 1784.175182 1.869508 0.057413 2366 0.826508
2360 1786.162747 1.860018 0.090818 2367 0.826508
2361 1788.148013 1.888862 0.058077 2368 0.826508
2362 1790.145660 1.887288 0.072876 2369 0.826508
2363 1792.160807 1.883773 0.094072 2370 0.826508
2364 1794.134631 1.879503 0.056616 2371 0.826508
2365 1796.120683 1.862400 0.086379 2372 0.826508
2366 1798.118832 1.902233 0.057177 2373 0.826508
2367 1800.120215 1.875917 0.086968 2374 0.826508
2368 1802.116562 1.869239 0.090186 2375 0.826508
2369 1804.112964 1.900086 0.057447 2376 0.826508
2370 1806.120063 1.880553 0.089090 2377 0.826508
2371 1808.136954 1.917042 0.062554 2378 0.826508
2372 1810.115122 1.866989 0.073812 2379 0.826508
2373 1812.175129 1.931747 0.091376 2380 0.826508
2374 1814.175456 1.898362 0.063241 2381 0.826508
2375 1816.196683 1.895340 0.088156 2382 0.826508
2376 1818.223886 1.931952 0.057475 2383 0.826508
2377 1820.228625 1.879076 0.088756 2384 0.826508
2378 1822.281442 1.916952 0.098734 2385 0.826508
2379 1824.291410 1.910131 0.058654 2386 0.826508
2380 1826.304893 1.891884 0.084445 2387 0.826508
2381 1828.268873 1.870992 0.056465 2388 0.826508
2382 1830.265642 1.870202 0.088541 2389 0.826508
2383 1832.302515 1.908855 0.090686 2390 0.826508
2384 1834.299072 1.900572 0.057496 2391 0.826508
2385 1836.338428 1.908784 0.093265 2392 0.826508
2386 1838.376955 1.935644 0.057737 2393 0.826508
2387 1840.378876 1.876323 0.087897 2394 0.826508
2388 1842.379545 1.870913 0.091360 2395 0.826508
2389 1844.422392 1.946857 0.057845 2396 0.826508
2390 1846.458978 1.910432 0.087219 2397 0.826508
2391 1848.513807 1.957182 0.059881 2398 0.826508
2392 1850.601912 1.955623 0.091779 2399 0.826508
2393 1852.659115 1.928102 0.090636 2400 0.826508
2394 1854.722209 1.961657 0.064409 2401 0.826508
2395 1856.552416 1.732583 0.060778 2402 0.844086
2396 1858.412696 1.765263 0.053092 2403 0.844086
2397 1860.302922 1.790878 0.056868 2404 0.844086
2398 1862.190825 1.788114 0.056645 2405 0.844177
2399 1864.161800 1.841213 0.085458 2406 0.844894
2400 1866.053141 1.758288 0.089127 2407 0.844894
2401 1868.022888 1.837205 0.088004 2408 0.844894
2402 1870.070912 1.912091 0.092454 2409 0.844894
2403 1871.964522 1.765664 0.085760 2410 0.844894
2404 1873.929574 1.833681 0.088877 2411 0.844894
2405 1875.898690 1.839558 0.087396 2412 0.844894
2406 1877.959578 1.928919 0.088688 2413 0.844894
2407 1879.954404 1.866586 0.085668 2414 0.844894
2408 1881.987610 1.901931 0.088774 2415 0.844894
2409 1884.160730 2.043158 0.087647 2416 0.844894
2410 1886.356009 2.077393 0.074657 2417 0.844894
2411 1888.513972 2.041195 0.072667 2418 0.844894
2412 1890.653097 2.009165 0.087406 2419 0.844894
2413 1892.857448 2.073821 0.086930 2420 0.844894
2414 1894.951500 1.978799 0.071759 2421 0.844894
2415 1897.031883 1.982605 0.054810 2422 0.844894
2416 1899.169344 2.006356 0.088641 2423 0.844894
2417 1901.317753 2.007201 0.097833 2424 0.844894
2418 1903.465809 2.016071 0.089144 2425 0.844894
2419 1905.656928 2.056183 0.091285 2426 0.844894
2420 1907.824575 2.038239 0.086530 2427 0.844894
2421 1909.991286 2.035453 0.088823 2428 0.844894
2422 1912.125300 2.005727 0.086073 2429 0.844894
2423 1914.301884 2.044774 0.088767 2430 0.844894
2424 1916.469395 2.036789 0.088336 2431 0.844894
2425 1918.667275 2.066808 0.089836 2432 0.844894
2426 1920.871070 2.083495 0.078303 2433 0.844894
2427 1923.028269 2.058941 0.055341 2434 0.844894
2428 1925.206079 2.045694 0.088692 2435 0.844894
2429 1927.404589 2.057479 0.098193 2436 0.844894
2430 1929.576915 2.054625 0.073641 2437 0.844894
2431 1931.768357 2.089746 0.058434 2438 0.844894
2432 1933.980238 2.094611 0.074489 2439 0.844894
2433 1936.107530 2.013031 0.070568 2440 0.844894
2434 1938.278277 2.056033 0.072900 2441 0.844894
2435 1940.445561 2.052334 0.072704 2442 0.844894
2436 1942.625958 2.063471 0.074090 2443 0.844894
2437 1944.778120 2.052603 0.056202 2444 0.844894
2438 1946.973668 2.078803 0.073602 2445 0.844894
2439 1949.207715 2.134600 0.056533 2446 0.844894
2440 1951.454691 2.129578 0.074188 2447 0.844894
2441 1953.666952 2.095539 0.072536 2448 0.844894
2442 1955.974059 2.190408 0.074902 2449 0.844894
2443 1958.339837 2.248391 0.073989 2450 0.844894
2444 1960.545707 2.090441 0.072893 2451 0.844894
2445 1962.734368 2.088250 0.057266 2452 0.844894
2446 1964.951378 2.099216 0.073226 2453 0.844894
2447 1967.146388 2.096569 0.055340 2454 0.844894
2448 1969.346914 2.084852 0.072991 2455 0.844894
2449 1971.544538 2.095711 0.058827 2456 0.844894
2450 1973.863101 2.200541 0.074730 2457 0.844894
2451 1976.209668 2.246286 0.056069 2458 0.844894
2452 1978.445551 2.114658 0.077085 2459 0.844894
2453 1980.644504 2.097116 0.059369 2460 0.844894
2454 1982.913957 2.151941 0.073917 2461 0.844894
2455 1985.091511 2.076264 0.057140 2462 0.844894
2456 1987.308873 2.100490 0.074006 2463 0.844894
2457 1989.559321 2.146715 0.058633 2464 0.844894
2458 1991.772349 2.097727 0.072583 2465 0.844894
2459 1994.016533 2.138774 0.060812 2466 0.844894
2460 1996.323920 2.188730 0.073416 2467 0.844894
2461 1998.588668 2.161638 0.058765 2468 0.844894
2462 2000.797894 2.088643 0.075120 2469 0.844894
2463 2003.093809 2.194107 0.058496 2470 0.844894
2464 2005.360714 2.129730 0.094238 2471 0.844894
2465 2007.654902 2.156147 0.095349 2472 0.844894
2466 2009.954137 2.176230 0.077572 2473 0.844894
2467 2012.294778 2.219376 0.076166 2474 0.844894
2468 2014.569957 2.140134 0.091255 2475 0.844894
2469 2016.790425 2.087809 0.089161 2476 0.844894
2470 2019.102802 2.188655 0.080203 2477 0.844894
2471 2021.310439 2.105542 0.059564 2478 0.844894
2472 2023.647455 2.199934 0.093245 2479 0.844894
2473 2025.940345 2.156999 0.092270 2480 0.844894
2474 2028.222706 2.161960 0.077731 2481 0.844894
2475 2030.553542 2.209680 0.078576 2482 0.844894
2476 2032.982061 2.291230 0.092269 2483 0.844894
2477 2035.281641 2.164859 0.090589 2484 0.844894
2478 2037.603082 2.195279 0.082480 2485 0.844894
2479 2039.902445 2.194141 0.059918 2486 0.844894
2480 2042.217852 2.171186 0.098945 2487 0.844894
2481 2044.548903 2.188036 0.100579 2488 0.844894
2482 2046.884800 2.211484 0.080167 2489 0.844894
2483 2049.185833 2.197603 0.059668 2490 0.844894
2484 2051.592393 2.256765 0.106488 2491 0.844894
2485 2053.944827 2.211176 0.094148 2492 0.844894
2486 2056.194840 2.130692 0.075018 2493 0.844894
2487 2058.444270 2.147990 0.059382 2494 0.844894
2488 2060.710604 2.124564 0.098616 2495 0.844894
2489 2063.000098 2.149091 0.096952 2496 0.844894
2490 2065.297419 2.179381 0.074312 2497 0.844894
2491 2067.632542 2.229467 0.062014 2498 0.844894
2492 2070.015884 2.238944 0.099135 2499 0.844894
2493 2072.327344 2.175220 0.092691 2500 0.844894
2494 2074.659641 2.215890 0.072912 2501 0.844894
2495 2077.028222 2.263705 0.060265 2502 0.844894
2496 2079.379273 2.230157 0.077329 2503 0.844894
2497 2081.650272 2.154428 0.073716 2504 0.844894
2498 2083.986013 2.214745 0.077735 2505 0.844894
2499 2086.244702 2.141761 0.073628 2506 0.844894
2500 2088.589651 2.224270 0.075862 2507 0.844894
2501 2090.956526 2.260224 0.061295 2508 0.844894
2502 2093.308708 2.232946 0.074997 2509 0.844894
2503 2095.662102 2.250109 0.060167 2510 0.844894
2504 2098.016312 2.233388 0.076055 2511 0.844894
2505 2100.261622 2.124743 0.077026 2512 0.844894
2506 2102.585536 2.199576 0.079826 2513 0.844894
2507 2104.898110 2.192153 0.074831 2514 0.844894
2508 2107.204405 2.187000 0.073670 2515 0.844894
2509 2109.559539 2.250148 0.062369 2516 0.844894
2510 2111.834925 2.157671 0.073424 2517 0.844894
2511 2114.258713 2.322245 0.057034 2518 0.844894
2512 2116.649947 2.269988 0.077528 2519 0.844894
2513 2118.949234 2.196296 0.059437 2520 0.844894
2514 2121.289433 2.219168 0.076184 2521 0.844894
2515 2123.638778 2.247591 0.058308 2522 0.844894
2516 2125.991867 2.232899 0.076539 2523 0.844894
2517 2128.356501 2.256705 0.064119 2524 0.844894
2518 2130.712378 2.236306 0.075883 2525 0.844894
2519 2133.157977 2.340971 0.060881 2526 0.844894
2520 2135.443927 2.167596 0.074982 2527 0.844894
2521 2137.782769 2.234165 0.060466 2528 0.844894
2522 2140.161910 2.258213 0.075682 2529 0.844894
2523 2142.505715 2.239509 0.057649 2530 0.844894
2524 2144.879637 2.247073 0.078011 2531 0.844894
2525 2147.216371 2.230472 0.060049 2532 0.844894
2526 2149.689286 2.351129 0.076232 2533 0.844894
2527 2151.988983 2.199579 0.056266 2534 0.844894
2528 2154.330755 2.242962 0.053985 2535 0.844894
2529 2156.724376 2.251285 0.098871 2536 0.844894
2530 2159.101583 2.277409 0.055652 2537 0.844894
2531 2161.524637 2.274816 0.104743 2538 0.844894
2532 2163.874556 2.247008 0.056806 2539 0.844894
2533 2166.348384 2.326199 0.102480 2540 0.844894
2534 2168.735357 2.268940 0.072732 2541 0.844894
2535 2171.101093 2.221081 0.095050 2542 0.844894
2536 2173.461125 2.261026 0.055592 2543 0.844894
2537 2175.864741 2.263899 0.095638 2544 0.844894
2538 2178.198115 2.229410 0.060182 2545 0.844894
2539 2180.589733 2.249315 0.097429 2546 0.844894
2540 2182.938125 2.247684 0.056740 2547 0.844894
2541 2185.367563 2.287713 0.096372 2548 0.844894
2542 2187.675295 2.204293 0.058081 2549 0.844894
2543 2190.034648 2.234185 0.080031 2550 0.844894
2544 2192.371817 2.194753 0.097668 2551 0.844894
2545 2194.761040 2.264306 0.080523 2552 0.844894
2546 2197.109202 2.204046 0.099844 2553 0.844894
2547 2199.466375 2.233056 0.080384 2554 0.844894
2548 2201.847979 2.237952 0.098844 2555 0.844894
2549 2204.212275 2.239734 0.081460 2556 0.844894
2550 2206.577535 2.221837 0.098819 2557 0.844894
2551 2208.933895 2.231125 0.080652 2558 0.844894
2552 2211.271707 2.196323 0.096694 2559 0.844894
2553 2213.651431 2.251114 0.083999 2560 0.844894
2554 2216.001009 2.206630 0.098655 2561 0.844894
2555 2218.391767 2.266644 0.080399 2562 0.844894
2556 2220.757054 2.222557 0.098211 2563 0.844894
2557 2223.107183 2.223821 0.082218 2564 0.844894
2558 2225.443781 2.216380 0.076413 2565 0.844894
2559 2227.828950 2.246111 0.094831 2566 0.844894
2560 2230.190775 2.239619 0.075608 2567 0.844894
2561 2232.638754 2.307819 0.094743 2568 0.844894
2562 2235.049763 2.288262 0.075539 2569 0.844894
2563 2237.382936 2.196459 0.091581 2570 0.844894
2564 2239.805024 2.304404 0.073408 2571 0.844894
2565 2242.166632 2.226382 0.090621 2572 0.844894
2566 2244.560413 2.274139 0.075542 2573 0.844894
2567 2246.950972 2.252755 0.093288 2574 0.844894
2568 2249.338364 2.266740 0.074931 2575 0.844894
2569 2251.794736 2.317055 0.094386 2576 0.844894
2570 2254.226719 2.311467 0.075868 2577 0.844894
2571 2256.676066 2.311507 0.094772 2578 0.844894
2572 2259.096087 2.298730 0.075694 2579 0.844894
2573 2261.480883 2.249573 0.091239 2580 0.844894
2574 2263.901156 2.300742 0.073195 2581 0.844894
2575 2266.316833 2.278816 0.091831 2582 0.844894
2576 2268.729035 2.293010 0.074356 2583 0.844894
2577 2271.117110 2.246374 0.098370 2584 0.844894
2578 2273.522580 2.274579 0.086008 2585 0.844894
2579 2275.945671 2.280025 0.098603 2586 0.844894
2580 2278.332685 2.268935 0.074722 2587 0.844894
2581 2280.773389 2.304539 0.092122 2588 0.844894
2582 2283.203414 2.310467 0.074938 2589 0.844894
2583 2285.709912 2.368296 0.091867 2590 0.844894
2584 2288.134948 2.304047 0.075472 2591 0.844894
2585 2290.554489 2.279092 0.095140 2592 0.844894
2586 2292.991522 2.311073 0.079736 2593 0.844894
2587 2295.410604 2.278042 0.094272 2594 0.844894
2588 2297.809326 2.273431 0.080726 2595 0.844894
2589 2300.244777 2.311719 0.076697 2596 0.844894
2590 2302.686845 2.298667 0.098169 2597 0.844894
2591 2305.146616 2.338056 0.074986 2598 0.844894
2592 2307.586452 2.293217 0.099953 2599 0.844894
2593 2310.018445 2.300910 0.084682 2600 0.844894
2594 2312.476529 2.313997 0.097042 2601 0.844894
2595 2314.921806 2.320385 0.077703 2602 0.844894
2596 2317.338710 2.278013 0.092836 2603 0.844894
2597 2319.790629 2.329751 0.077305 2604 0.844894
2598 2322.202975 2.274210 0.093323 2605 0.844894
2599 2324.645523 2.320217 0.078037 2606 0.844894
2600 2327.096086 2.311258 0.093852 2607 0.844894
2601 2329.556665 2.335029 0.081102 2608 0.844894
2602 2332.151469 2.455768 0.094477 2609 0.844894
2603 2334.666614 2.381322 0.088007 2610 0.844894
2604 2337.174715 2.362377 0.099268 2611 0.844894
2605 2339.631711 2.321987 0.091165 2612 0.844894
2606 2342.104385 2.350952 0.076901 2613 0.844894
2607 2344.567668 2.320988 0.096408 2614 0.844894
2608 2347.024523 2.334219 0.078420 2615 0.844894
2609 2349.497944 2.333410 0.094791 2616 0.844894
2610 2351.926726 2.302762 0.079266 2617 0.844894
2611 2354.437088 2.364410 0.099858 2618 0.844894
2612 2356.944521 2.379621 0.081198 2619 0.844894
2613 2359.518803 2.423779 0.103602 2620 0.844894
2614 2361.972922 2.328468 0.078947 2621 0.844894
2615 2364.460467 2.340348 0.102627 2622 0.844894
2616 2366.890139 2.305799 0.079819 2623 0.844894
2617 2369.412853 2.380392 0.095972 2624 0.844894
2618 2371.913636 2.375195 0.081034 2625 0.844894
2619 2374.442592 2.384135 0.097415 2626 0.844894
2620 2376.905033 2.337989 0.079897 2627 0.844894
2621 2379.421694 2.389855 0.081695 2628 0.844894
2622 2381.945068 2.378558 0.099587 2629 0.844894
2623 2384.467899 2.393636 0.083416 2630 0.844894
2624 2386.993434 2.383202 0.096505 2631 0.844894
2625 2389.522983 2.396082 0.088626 2632 0.844894
2626 2391.989182 2.318151 0.101127 2633 0.844894
2627 2394.468230 2.355235 0.079455 2634 0.844894
2628 2396.892650 2.284074 0.096128 2635 0.844894
2629 2399.359649 2.343027 0.079496 2636 0.844894
2630 2401.822272 2.322742 0.095909 2637 0.844894
2631 2404.334740 2.388565 0.079825 2638 0.844894
2632 2406.818566 2.338994 0.099551 2639 0.844894
2633 2409.314503 2.369701 0.080443 2640 0.844894
2634 2411.871336 2.404949 0.105029 2641 0.844894
2635 2414.335607 2.339555 0.078327 2642 0.844894
2636 2416.828412 2.354067 0.093663 2643 0.844894
2637 2419.266167 2.314779 0.078965 2644 0.844894
2638 2421.731702 2.323715 0.097788 2645 0.844894
2639 2424.287396 2.427790 0.080850 2646 0.844894
2640 2426.800575 2.370903 0.098113 2647 0.844894
2641 2429.340695 2.416355 0.079371 2648 0.844894
2642 2431.866109 2.377062 0.102915 2649 0.844894
2643 2434.345425 2.352868 0.079520 2650 0.844894
2644 2436.860691 2.374249 0.094876 2651 0.844894
2645 2439.356012 2.370664 0.080649 2652 0.844894
2646 2441.854455 2.356471 0.096969 2653 0.844894
2647 2444.356968 2.375326 0.082009 2654 0.844894
2648 2446.892858 2.391383 0.099184 2655 0.844894
2649 2449.459756 2.438443 0.081590 2656 0.844894
2650 2452.032417 2.422141 0.104405 2657 0.844894
2651 2454.533519 2.373677 0.083020 2658 0.844894
2652 2457.029383 2.371893 0.079423 2659 0.844894
2653 2459.525714 2.351667 0.099436 2660 0.844894
2654 2462.009777 2.356969 0.080374 2661 0.844894
2655 2464.534882 2.378144 0.101705 2662 0.844894
2656 2467.030899 2.367295 0.083857 2663 0.844894
2657 2469.604994 2.429852 0.099593 2664 0.844894
2658 2472.201789 2.467514 0.084830 2665 0.844894
2659 2474.732061 2.388873 0.097136 2666 0.844894
2660 2477.195815 2.340310 0.079066 2667 0.844894
2661 2479.725057 2.388134 0.097314 2668 0.844894
2662 2482.213419 2.361926 0.081913 2669 0.844894
2663 2484.755286 2.397066 0.100056 2670 0.844894
2664 2487.298127 2.415852 0.081509 2671 0.844894
2665 2489.876530 2.427642 0.106309 2672 0.844894
2666 2492.358032 2.352070 0.082806 2673 0.844894
2667 2494.872956 2.372772 0.097246 2674 0.844894
2668 2497.401474 2.382015 0.099431 2675 0.844894
2669 2499.941855 2.397483 0.097490 2676 0.844894
2670 2502.454603 2.388052 0.079291 2677 0.844894
2671 2505.062630 2.459773 0.103633 2678 0.844894
2672 2507.555834 2.366415 0.082146 2679 0.844894
2673 2510.096694 2.397952 0.097424 2680 0.844894
2674 2512.609441 2.386991 0.080971 2681 0.844894
2675 2515.155583 2.402425 0.098858 2682 0.844894
2676 2517.696543 2.415655 0.081615 2683 0.844894
2677 2520.285205 2.445199 0.098731 2684 0.844894
2678 2522.807764 2.394331 0.083069 2685 0.844894
2679 2525.351163 2.401099 0.097433 2686 0.844894
2680 2527.858170 2.381684 0.081165 2687 0.844894
2681 2530.385037 2.381844 0.099863 2688 0.844894
2682 2532.896509 2.384310 0.082362 2689 0.844894
2683 2535.449803 2.407916 0.099700 2690 0.844894
2684 2537.983523 2.404071 0.083801 2691 0.844894
2685 2540.519431 2.397550 0.091146 2692 0.844894
2686 2543.015129 2.348882 0.101355 2693 0.844894
2687 2545.540195 2.396434 0.082646 2694 0.844894
2688 2548.065451 2.378589 0.101719 2695 0.844894
2689 2550.606899 2.409778 0.085096 2696 0.844894
2690 2553.159500 2.403508 0.103273 2697 0.844894
2691 2555.727059 2.437463 0.081738 2698 0.844894
2692 2558.262582 2.389858 0.101063 2699 0.844894
2693 2560.797850 2.400897 0.088379 2700 0.844894
2694 2563.360025 2.416874 0.100515 2701 0.844894
2695 2565.878849 2.386575 0.085170 2702 0.844894
2696 2568.430217 2.403220 0.102470 2703 0.844894
2697 2570.987734 2.426847 0.086000 2704 0.844894
2698 2573.540757 2.408459 0.099843 2705 0.844894
2699 2576.163214 2.491096 0.085481 2706 0.844894
2700 2578.748534 2.442348 0.099241 2707 0.844894
2701 2581.266808 2.391199 0.081339 2708 0.844894
2702 2583.808839 2.397072 0.099832 2709 0.844894
2703 2586.376020 2.434578 0.087522 2710 0.844894
2704 2588.943798 2.423898 0.098753 2711 0.844894
2705 2591.451166 2.379862 0.081570 2712 0.844894
2706 2594.031529 2.431079 0.103575 2713 0.844894
2707 2596.562735 2.401718 0.083478 2714 0.844894
2708 2599.117749 2.411070 0.099916 2715 0.844894
2709 2601.684534 2.433735 0.086737 2716 0.844894
2710 2604.220750 2.393515 0.097465 2717 0.844894
2711 2606.754077 2.409444 0.077372 2718 0.844894
2712 2609.336073 2.437683 0.099279 2719 0.844894
2713 2611.891733 2.426871 0.082918 2720 0.844894
2714 2614.502091 2.462915 0.101821 2721 0.844894
2715 2617.057092 2.421557 0.085550 2722 0.844894
2716 2619.588423 2.402243 0.082308 2723 0.844894
2717 2622.102808 2.367935 0.100749 2724 0.844894
2718 2624.677011 2.444609 0.082681 2725 0.844894
2719 2627.247560 2.425309 0.100350 2726 0.844894
2720 2629.809798 2.434698 0.081876 2727 0.844894
2721 2632.383588 2.421185 0.107770 2728 0.844894
2722 2634.976400 2.465206 0.082512 2729 0.844894
2723 2637.545562 2.419819 0.102670 2730 0.844894
2724 2640.219186 2.543637 0.083079 2731 0.844894
2725 2642.860009 2.491359 0.102985 2732 0.844894
2726 2645.467456 2.480515 0.081426 2733 0.844894
2727 2647.995885 2.382170 0.101242 2734 0.844894
2728 2650.528668 2.403246 0.082992 2735 0.844894
2729 2653.070189 2.392255 0.102832 2736 0.844894
2730 2655.627078 2.429167 0.081381 2737 0.844894
2731 2658.188396 2.414671 0.102702 2738 0.844894
2732 2660.761852 2.426443 0.098414 2739 0.844894
2733 2663.304369 2.411173 0.085882 2740 0.844894
2734 2665.911917 2.458787 0.102421 2741 0.844894
2735 2668.473412 2.430109 0.086745 2742 0.844894
2736 2671.118945 2.493610 0.104654 2743 0.844894
2737 2673.730148 2.479283 0.085354 2744 0.844894
2738 2676.278627 2.398568 0.102915 2745 0.844894
2739 2678.857662 2.449447 0.084809 2746 0.844894
2740 2681.403824 2.395627 0.103514 2747 0.844894
2741 2684.015686 2.480165 0.084937 2748 0.844894
2742 2686.667447 2.497611 0.108138 2749 0.844894
2743 2689.339404 2.540722 0.085641 2750 0.844894
2744 2692.056783 2.565814 0.104476 2751 0.844894
2745 2694.755180 2.565099 0.086859 2752 0.844894
2746 2697.396143 2.489574 0.105171 2753 0.844894
2747 2700.105806 2.568082 0.094540 2754 0.844894
2748 2702.645957 2.409111 0.083314 2755 0.844894
2749 2705.200966 2.408905 0.101175 2756 0.844894
2750 2707.747281 2.417513 0.084193 2757 0.844894
2751 2710.487534 2.590002 0.104817 2758 0.844894
2752 2713.159042 2.524307 0.093183 2759 0.844894
2753 2715.751680 2.442363 0.103576 2760 0.844894
2754 2718.287710 2.405168 0.085691 2761 0.844894
2755 2720.937278 2.498754 0.103668 2762 0.844894
2756 2723.569926 2.498690 0.088240 2763 0.844894
2757 2726.171855 2.455516 0.100771 2764 0.844894
2758 2728.911661 2.607550 0.086057 2765 0.844894
2759 2731.557018 2.491883 0.107137 2766 0.844894
2760 2734.194342 2.505083 0.086851 2767 0.844894
2761 2736.802624 2.452317 0.110537 2768 0.844894
2762 2739.442371 2.508156 0.085762 2769 0.844894
2763 2742.078810 2.482674 0.106851 2770 0.845444
2764 2744.750513 2.537553 0.086792 2771 0.845444
2765 2747.432361 2.528668 0.107982 2772 0.845444
2766 2750.089582 2.526953 0.083606 2773 0.845444
2767 2752.707010 2.467692 0.103317 2774 0.845444
2768 2755.340532 2.501066 0.087051 2775 0.845444
2769 2758.025598 2.533771 0.106114 2776 0.845444
2770 2760.642520 2.483951 0.085608 2777 0.845444
2771 2763.255336 2.460800 0.105924 2778 0.845444
2772 2765.867357 2.478744 0.085873 2779 0.845444
2773 2768.585152 2.558660 0.112059 2780 0.845444
2774 2771.202545 2.487905 0.082259 2781 0.845444
2775 2773.991290 2.635847 0.105834 2782 0.845444
2776 2776.625028 2.499186 0.086949 2783 0.845444
2777 2779.254705 2.478632 0.105399 2784 0.845444
2778 2781.863785 2.479841 0.082993 2785 0.845444
2779 2784.467456 2.472536 0.086012 2786 0.845444
2780 2787.189513 2.570610 0.106043 2787 0.845444
2781 2789.863943 2.538949 0.087654 2788 0.845444
2782 2792.547982 2.526159 0.108076 2789 0.845444
2783 2795.323709 2.639404 0.087016 2790 0.845444
2784 2798.003232 2.524383 0.106571 2791 0.845444
2785 2800.650133 2.512388 0.087714 2792 0.845444
2786 2803.337756 2.535988 0.105357 2793 0.846176
2787 2806.032714 2.559636 0.087448 2794 0.846176
2788 2808.740669 2.554180 0.107052 2795 0.846176
2789 2811.429902 2.555126 0.085342 2796 0.846176
2790 2814.109867 2.527849 0.104142 2797 0.846176
2791 2816.819215 2.575591 0.087139 2798 0.846176
2792 2819.549654 2.573556 0.109961 2799 0.847641
2793 2822.127583 2.446462 0.084601 2800 0.850204
2794 2824.765197 2.482639 0.105363 2801 0.850388
2795 2827.398451 2.472470 0.112033 2802 0.850571
2796 2830.009855 2.450687 0.112029 2803 0.850662
2797 2832.622804 2.455153 0.106709 2804 0.850708
2798 2835.326962 2.550603 0.103195 2805 0.850708
2799 2837.871748 2.395448 0.098266 2806 0.850731
2800 2840.376860 2.393733 0.063526 2807 0.850731
2801 2842.993791 2.458825 0.109992 2808 0.850731
2802 2845.638691 2.486799 0.107161 2809 0.850731
2803 2848.164090 2.407902 0.067348 2810 0.850731
2804 2850.783005 2.460567 0.107811 2811 0.850731
2805 2853.444029 2.542001 0.067381 2812 0.850731
2806 2856.312245 2.704980 0.107041 2813 0.850731
2807 2858.990172 2.529230 0.099533 2814 0.850731
2808 2861.550806 2.439948 0.069297 2815 0.850731
2809 2864.343194 2.632193 0.107751 2816 0.850731
2810 2866.902043 2.445228 0.065482 2817 0.850731
2811 2869.554299 2.491685 0.110742 2818 0.850731
2812 2872.121563 2.418292 0.099941 2819 0.850731
2813 2874.685030 2.450861 0.062835 2820 0.850731
2814 2877.348803 2.507765 0.107994 2821 0.850731
2815 2879.924858 2.461558 0.065271 2822 0.850731
2816 2882.540670 2.448229 0.116389 2823 0.850731
2817 2885.158798 2.467229 0.099576 2824 0.850731
2818 2887.706274 2.433505 0.064660 2825 0.850731
2819 2890.338492 2.478183 0.106140 2826 0.850731
2820 2892.839544 2.386964 0.064531 2827 0.850731
2821 2895.439320 2.443218 0.107873 2828 0.850731
2822 2898.043174 2.455365 0.100478 2829 0.850731
2823 2900.628223 2.472082 0.063569 2830 0.850731
2824 2903.263276 2.478126 0.107890 2831 0.850731
2825 2905.837698 2.454285 0.068407 2832 0.850731
2826 2908.481640 2.482388 0.110858 2833 0.850731
2827 2911.105636 2.471190 0.098417 2834 0.850731
2828 2913.718918 2.497433 0.067931 2835 0.850731
2829 2916.348606 2.472043 0.108685 2836 0.850731
2830 2918.925057 2.458913 0.065979 2837 0.850731
2831 2921.579711 2.486936 0.118641 2838 0.850731
2832 2924.181780 2.450679 0.100403 2839 0.850731
2833 2926.754662 2.459707 0.063796 2840 0.850731
2834 2929.401848 2.489734 0.108582 2841 0.850731
2835 2931.964485 2.447122 0.066114 2842 0.850731
2836 2934.586054 2.459116 0.113001 2843 0.850731
2837 2937.176438 2.440539 0.101143 2844 0.850731
2838 2939.738173 2.448225 0.064008 2845 0.850731
2839 2942.375743 2.480396 0.107630 2846 0.850731
2840 2944.988289 2.496000 0.066766 2847 0.850731
2841 2947.637724 2.490820 0.110180 2848 0.850731
2842 2950.281237 2.496294 0.099006 2849 0.850731
2843 2952.852786 2.458548 0.064209 2850 0.850731
2844 2955.509613 2.497798 0.109261 2851 0.850731
2845 2958.061040 2.432533 0.066865 2852 0.850731
2846 2960.679816 2.457568 0.110403 2853 0.850731
2847 2963.236048 2.406029 0.100736 2854 0.850731
2848 2965.851062 2.498326 0.065846 2855 0.850731
2849 2968.597475 2.579201 0.117613 2856 0.850731
2850 2971.170468 2.457149 0.065349 2857 0.850731
2851 2973.842998 2.510662 0.112557 2858 0.850731
2852 2976.465448 2.471240 0.102124 2859 0.850731
2853 2979.058482 2.473413 0.066346 2860 0.850731
2854 2981.749852 2.531479 0.110488 2861 0.850731
2855 2984.403087 2.536621 0.067568 2862 0.850731
2856 2987.149827 2.582472 0.112870 2863 0.850731
2857 2989.785354 2.483064 0.101159 2864 0.850731
2858 2992.322423 2.423779 0.064915 2865 0.850731
2859 2994.984773 2.500935 0.110593 2866 0.850731
2860 2997.544958 2.443179 0.067157 2867 0.850731
2861 3000.199811 2.495845 0.110328 2868 0.850731
2862 3002.795273 2.445200 0.100475 2869 0.850731
2863 3005.339889 2.432067 0.063924 2870 0.850731
2864 3007.999489 2.496093 0.112946 2871 0.850731
2865 3010.602982 2.486240 0.066982 2872 0.850731
2866 3013.285662 2.517762 0.114254 2873 0.850731
2867 3015.922235 2.477915 0.105698 2874 0.850731
2868 3018.565150 2.522473 0.069197 2875 0.850731
2869 3021.267133 2.540236 0.108997 2876 0.850731
2870 3024.005687 2.622487 0.066683 2877 0.850731
2871 3026.658761 2.492251 0.110747 2878 0.850731
2872 3029.322553 2.510937 0.102343 2879 0.850731
2873 3031.900156 2.462753 0.064904 2880 0.850731
2874 3034.599186 2.537088 0.111730 2881 0.850731
2875 3037.166188 2.447723 0.069951 2882 0.850731
2876 3039.866410 2.540889 0.108279 2883 0.850731
2877 3042.535330 2.508589 0.109866 2884 0.850731
2878 3045.147444 2.497808 0.064976 2885 0.850731
2879 3047.859537 2.552133 0.108866 2886 0.850731
2880 3050.476302 2.495010 0.072249 2887 0.850731
2881 3053.101375 2.464820 0.109346 2888 0.850731
2882 3055.733385 2.478725 0.103357 2889 0.850731
2883 3058.361507 2.509738 0.067607 2890 0.850731
2884 3061.144569 2.620751 0.108601 2891 0.850731
2885 3063.801160 2.542423 0.064567 2892 0.850731
2886 3066.547935 2.578169 0.116865 2893 0.850731
2887 3069.209225 2.508231 0.100939 2894 0.850731
2888 3071.849467 2.522802 0.065637 2895 0.850731
2889 3074.585177 2.572823 0.112701 2896 0.850731
2890 3077.164169 2.463922 0.065065 2897 0.850731
2891 3079.886290 2.558127 0.113222 2898 0.850731
2892 3082.523321 2.479835 0.106287 2899 0.850731
2893 3085.133488 2.491923 0.067213 2900 0.850731
2894 3087.797510 2.501000 0.111449 2901 0.850731
2895 3090.407766 2.493920 0.065394 2902 0.850731
2896 3093.107112 2.534232 0.114781 2903 0.850731
2897 3095.749155 2.488445 0.103133 2904 0.850731
2898 3098.352404 2.486810 0.066843 2905 0.850731
2899 3101.086568 2.571220 0.111621 2906 0.850731
2900 3103.702150 2.499945 0.065588 2907 0.850731
2901 3106.402816 2.537094 0.110969 2908 0.850731
2902 3109.123496 2.566491 0.103786 2909 0.850731
2903 3111.694057 2.452294 0.066670 2910 0.850731
2904 3114.432006 2.577676 0.110084 2911 0.850731
2905 3117.050138 2.502771 0.065596 2912 0.850731
2906 3119.774807 2.564106 0.110593 2913 0.850731
2907 3122.383612 2.457243 0.101929 2914 0.850731
2908 3125.039570 2.540060 0.065991 2915 0.850731
2909 3127.762861 2.561714 0.110918 2916 0.850731
2910 3130.402085 2.524334 0.065749 2917 0.850731
2911 3133.068583 2.503741 0.113016 2918 0.850731
2912 3135.744682 2.522129 0.104698 2919 0.850731
2913 3138.349610 2.486908 0.066746 2920 0.850731
2914 3141.126722 2.612614 0.113027 2921 0.850731
2915 3143.859459 2.612965 0.068188 2922 0.850731
2916 3146.588300 2.560003 0.116188 2923 0.850731
2917 3149.256077 2.514501 0.102092 2924 0.850731
2918 3151.886142 2.514255 0.064902 2925 0.850731
2919 3154.750402 2.698743 0.114053 2926 0.850731
2920 3157.561629 2.685444 0.073288 2927 0.850731
2921 3160.777264 3.042612 0.118058 2928 0.850731
2922 3163.832834 2.871685 0.128307 2929 0.850731
2923 3167.380207 3.399053 0.073024 2930 0.850731
2924 3170.305653 2.756684 0.110823 2931 0.850731
2925 3172.964245 2.537954 0.069244 2932 0.850731
2926 3175.790711 2.650229 0.120232 2933 0.850731
2927 3178.564131 2.611793 0.108591 2934 0.850731
2928 3181.297901 2.612573 0.067952 2935 0.850731
2929 3184.097169 2.634062 0.112601 2936 0.850731
2930 3186.800558 2.585718 0.066782 2937 0.850731
2931 3189.651262 2.682351 0.116025 2938 0.850731
2932 3192.382241 2.574253 0.103286 2939 0.850731
2933 3195.086240 2.586119 0.067603 2940 0.850731
2934 3197.775863 2.527251 0.112256 2941 0.850731
2935 3200.481406 2.585792 0.068601 2942 0.850731
2936 3203.358718 2.700287 0.118933 2943 0.850731
2937 3206.110579 2.594900 0.104574 2944 0.850731
2938 3208.821419 2.588582 0.069463 2945 0.850731
2939 3211.618011 2.625938 0.117003 2946 0.850731
2940 3214.341194 2.604591 0.066491 2947 0.850731
2941 3217.097005 2.589394 0.114662 2948 0.850731
2942 3219.777774 2.523307 0.103740 2949 0.850731
2943 3222.385592 2.487826 0.067106 2950 0.850731
2944 3225.181247 2.630935 0.113121 2951 0.850731
2945 3227.884913 2.583276 0.066209 2952 0.850731
2946 3230.677661 2.625937 0.114922 2953 0.850731
2947 3233.318496 2.486373 0.104117 2954 0.850731
2948 3235.958261 2.523829 0.065824 2955 0.850731
2949 3238.665116 2.540197 0.115631 2956 0.850731
2950 3241.348699 2.563344 0.067514 2957 0.850731
2951 3244.066048 2.549294 0.115811 2958 0.850731
2952 3246.789469 2.565741 0.107357 2959 0.850731
2953 3249.465307 2.555171 0.068789 2960 0.850731
2954 3252.158310 2.529088 0.110198 2961 0.850731
2955 3254.825515 2.548803 0.067902 2962 0.850731
2956 3257.494445 2.511875 0.105644 2963 0.850731
2957 3260.152740 2.499832 0.104172 2964 0.850731
2958 3262.923628 2.650128 0.068552 2965 0.850731
2959 3265.674957 2.590819 0.107502 2966 0.850731
2960 3268.346433 2.550175 0.069558 2967 0.850731
2961 3271.104340 2.596352 0.110740 2968 0.850731
2962 3273.843140 2.575555 0.111710 2969 0.850731
2963 3276.577359 2.607790 0.071270 2970 0.850731
2964 3279.394913 2.655341 0.109719 2971 0.850731
2965 3282.110514 2.593556 0.070315 2972 0.850731
2966 3284.843295 2.571285 0.108743 2973 0.850731
2967 3287.518153 2.510626 0.112768 2974 0.850731
2968 3290.333166 2.686865 0.071300 2975 0.850731
2969 3293.118897 2.624158 0.108543 2976 0.850731
2970 3295.825181 2.580172 0.073067 2977 0.850731
2971 3298.560774 2.570114 0.113013 2978 0.850731
2972 3301.300188 2.578316 0.108953 2979 0.850731
2973 3304.064864 2.641133 0.071866 2980 0.850731
2974 3306.797777 2.564367 0.116208 2981 0.850731
2975 3309.532891 2.608409 0.075189 2982 0.850731
2976 3312.276324 2.579702 0.110194 2983 0.850731
2977 3315.002962 2.564311 0.109052 2984 0.850731
2978 3317.690045 2.566445 0.069218 2985 0.850731
2979 3320.522284 2.668205 0.112087 2986 0.850731
2980 3323.190640 2.546084 0.070777 2987 0.850731
2981 3325.954592 2.600439 0.112260 2988 0.850731
2982 3328.751422 2.623764 0.121018 2989 0.850731
2983 3331.590988 2.717282 0.069606 2990 0.850731
2984 3334.807428 3.050901 0.114391 2991 0.850731
2985 3337.544733 2.606467 0.073455 2992 0.850731
2986 3340.351753 2.644797 0.110741 2993 0.850731
2987 3343.105870 2.588625 0.109191 2994 0.850731
2988 3345.879082 2.647983 0.073616 2995 0.850731
2989 3348.737018 2.692882 0.113231 2996 0.850731
2990 3351.512498 2.651985 0.070305 2997 0.850731
2991 3354.285362 2.606689 0.113867 2998 0.850731
2992 3357.021662 2.575956 0.108797 2999 0.850731
2993 3359.757931 2.613002 0.070863 3000 0.850731
2994 3362.574015 2.645901 0.116971 3001 0.850731
2995 3365.314615 2.616568 0.071088 3002 0.850731
2996 3368.083401 2.607654 0.109907 3003 0.850731
2997 3370.873526 2.624687 0.113001 3004 0.850731
2998 3373.693059 2.694846 0.072235 3005 0.850731
2999 3376.510141 2.652300 0.112130 3006 0.850731
3000 3379.248289 2.611747 0.071004 3007 0.850731
3001 3382.108404 2.688813 0.118250 3008 0.850731
3002 3384.959536 2.684551 0.111590 3009 0.850731
3003 3387.690147 2.605624 0.070922 3010 0.850731
3004 3390.426642 2.577509 0.107759 3011 0.850731
3005 3393.234960 2.684217 0.071429 3012 0.850731
3006 3396.007507 2.604759 0.112169 3013 0.850731
3007 3398.874773 2.697461 0.116743 3014 0.850731
3008 3401.610478 2.611751 0.070680 3015 0.850731
3009 3404.397344 2.622006 0.112125 3016 0.850731
3010 3407.258172 2.724415 0.073347 3017 0.850731
3011 3410.053143 2.626843 0.113819 3018 0.850731
3012 3412.881405 2.657272 0.117279 3019 0.850731
3013 3415.735668 2.717976 0.076280 3020 0.850731
3014 3418.692985 2.784930 0.116100 3021 0.850731
3015 3421.497103 2.676112 0.071577 3022 0.850731
3016 3424.444646 2.771845 0.118927 3023 0.850731
3017 3427.261097 2.650141 0.109493 3024 0.850731
3018 3430.026322 2.634688 0.076638 3025 0.850731
3019 3432.858235 2.669558 0.110435 3026 0.850731
3020 3435.646279 2.660802 0.073579 3027 0.850731
3021 3438.563606 2.749217 0.115077 3028 0.850731
3022 3441.418425 2.684331 0.116737 3029 0.850731
3023 3444.149611 2.607409 0.071416 3030 0.850731
3024 3446.932759 2.618188 0.110770 3031 0.850731
3025 3449.739656 2.683578 0.071402 3032 0.850731
3026 3452.530484 2.622291 0.116432 3033 0.850731
3027 3455.475053 2.776328 0.113117 3034 0.850731
3028 3458.188713 2.587452 0.070333 3035 0.850731
3029 3461.018437 2.665712 0.110723 3036 0.850731
3030 3463.747753 2.605850 0.070905 3037 0.850731
3031 3466.594541 2.676721 0.116375 3038 0.850731
3032 3469.537775 2.775766 0.113816 3039 0.850731
3033 3472.287042 2.626255 0.070662 3040 0.850731
3034 3475.095004 2.642525 0.111845 3041 0.850731
3035 3477.981656 2.754256 0.078187 3042 0.850731
3036 3480.852378 2.701172 0.115524 3043 0.850731
3037 3483.801611 2.775660 0.120353 3044 0.850731
3038 3486.606295 2.674630 0.075676 3045 0.850731
3039 3489.422296 2.652797 0.111610 3046 0.850731
3040 3492.204952 2.659894 0.070826 3047 0.850731
3041 3495.079630 2.707889 0.114185 3048 0.850731
3042 3497.936287 2.682361 0.118301 3049 0.850731
3043 3500.774038 2.713103 0.071465 3050 0.850731
3044 3503.564918 2.624830 0.112541 3051 0.850731
3045 3506.328655 2.639353 0.071679 3052 0.850731
3046 3509.146138 2.645544 0.120315 3053 0.850731
3047 3512.020218 2.703344 0.118188 3054 0.850731
3048 3514.877621 2.731236 0.073060 3055 0.850731
3049 3517.736621 2.692431 0.111654 3056 0.850731
3050 3520.533023 2.670205 0.073219 3057 0.850731
3051 3523.387563 2.689651 0.112931 3058 0.850731
3052 3526.299595 2.735810 0.121296 3059 0.850731
3053 3529.086307 2.656067 0.076205 3060 0.850731
3054 3531.924177 2.672893 0.110731 3061 0.850731
3055 3534.750251 2.699344 0.074511 3062 0.850731
3056 3537.559272 2.636209 0.118968 3063 0.850731
3057 3540.412456 2.676898 0.119009 3064 0.850731
3058 3543.245865 2.709732 0.069992 3065 0.850731
3059 3546.072331 2.660709 0.111146 3066 0.850731
3060 3548.828716 2.629980 0.072060 3067 0.850731
3061 3551.683639 2.686495 0.113882 3068 0.850731
3062 3554.584476 2.727194 0.121260 3069 0.850731
3063 3557.342894 2.636362 0.070385 3070 0.850731
3064 3560.159391 2.643209 0.119819 3071 0.850731
3065 3562.932963 2.647519 0.071619 3072 0.850731
3066 3565.829142 2.730487 0.112058 3073 0.850731
3067 3568.658615 2.653858 0.120908 3074 0.850731
3068 3571.429959 2.645194 0.071130 3075 0.850731
3069 3574.278739 2.681241 0.115123 3076 0.850731
3070 3577.096411 2.685877 0.075305 3077 0.850731
3071 3579.918687 2.645797 0.119195 3078 0.850731
3072 3582.773874 2.684523 0.117892 3079 0.850731
3073 3585.552204 2.652239 0.073821 3080 0.850731
3074 3588.334224 2.618541 0.109672 3081 0.850731
3075 3591.121442 2.661409 0.072678 3082 0.850731
3076 3593.921671 2.633440 0.113510 3083 0.850731
3077 3596.810475 2.713363 0.120422 3084 0.850731
3078 3599.596827 2.659703 0.070772 3085 0.850731
3079 3602.419881 2.655832 0.114156 3086 0.850731


==> figures/data/end_to_end_sparse.txt <==
iter time synt-time ref-time states volume
1 2.882618 0.171386 0.098618 8 0.000000
2 3.073920 0.126981 0.054187 9 0.000000
3 3.186379 0.081013 0.024999 10 0.000000
4 3.235947 0.026636 0.019223 11 0.000000
5 3.317603 0.041507 0.032386 12 0.000000
6 3.385659 0.040848 0.024328 13 0.000000
7 3.429738 0.022365 0.019703 14 0.000000
8 3.467986 0.021599 0.014790 15 0.000000
9 3.505736 0.019341 0.016617 16 0.000000
10 3.550034 0.025190 0.017247 17 0.000000
11 3.609516 0.042681 0.014429 18 0.000000
12 3.655255 0.027706 0.016141 19 0.000000
13 3.705770 0.028838 0.019815 20 0.000000
14 3.760090 0.033078 0.019321 21 0.000000
15 3.824000 0.046600 0.015391 22 0.000000
16 3.878032 0.035862 0.016213 23 0.000000
17 3.944103 0.050551 0.013354 24 0.000000
18 4.027012 0.060642 0.020058 25 0.000000
19 4.111136 0.060323 0.020880 26 0.000000
20 4.187536 0.058101 0.015637 27 0.000000
21 4.254969 0.046567 0.018888 28 0.000000
22 4.339687 0.063842 0.018396 29 0.000000
23 4.400204 0.045301 0.013215 30 0.000000
24 4.463556 0.045337 0.015896 31 0.000000
25 4.540396 0.061116 0.013665 32 0.000000
26 4.610881 0.053592 0.014966 33 0.000000
27 4.683519 0.056960 0.013628 34 0.000000
28 4.759484 0.056736 0.017193 35 0.000000
29 4.945516 0.130427 0.051838 36 0.026367
30 5.058645 0.076524 0.032549 37 0.026367
31 5.169313 0.073804 0.034511 38 0.026367
32 5.275934 0.071244 0.033015 39 0.026367
33 5.384542 0.072511 0.033585 40 0.026367
34 5.493747 0.075500 0.031255 41 0.026367
35 5.604953 0.076674 0.032199 42 0.026367
36 5.704022 0.075243 0.021451 43 0.026367
37 5.798529 0.072683 0.019599 44 0.026367
38 5.908828 0.074556 0.033398 45 0.026367
39 6.009442 0.079489 0.017875 46 0.026367
40 6.116780 0.079716 0.025022 47 0.026367
41 6.227374 0.080115 0.028138 48 0.026367
42 6.340848 0.082864 0.027736 49 0.026367
43 6.445886 0.080788 0.021632 50 0.026367
44 6.546313 0.079945 0.017825 51 0.026367
45 6.671723 0.102077 0.020674 52 0.026367
46 6.782182 0.086233 0.021686 53 0.026367
47 6.896928 0.087826 0.024082 54 0.026367
48 7.013947 0.088793 0.025496 55 0.026367
49 7.129983 0.092083 0.021222 56 0.026367
50 7.233665 0.082736 0.018377 57 0.026367
51 7.334565 0.083131 0.015308 58 0.026367
52 7.437926 0.082540 0.018146 59 0.026367
53 7.537770 0.079718 0.017751 60 0.026367
54 7.660111 0.097165 0.022714 61 0.026367
55 7.772907 0.092802 0.017523 62 0.026367
56 7.884035 0.091097 0.017561 63 0.026367
57 7.992405 0.085325 0.020275 64 0.026367
58 8.105551 0.090424 0.019761 65 0.026367
59 8.205268 0.082448 0.014773 66 0.026367
60 8.314664 0.085615 0.021347 67 0.026367
61 8.424766 0.090617 0.016908 68 0.026367
62 8.529202 0.085083 0.016823 69 0.026367
63 8.639078 0.085265 0.021959 70 0.026367
64 8.741387 0.085415 0.014331 71 0.026367
65 8.847392 0.085881 0.017403 72 0.026367
66 8.964493 0.092624 0.021685 73 0.026367
67 9.079689 0.094206 0.017831 74 0.026367
68 9.189716 0.085800 0.021593 75 0.026367
69 9.311679 0.099753 0.019644 76 0.026367
70 9.431532 0.100425 0.016596 77 0.026367
71 9.538502 0.087698 0.016575 78 0.026367
72 9.655272 0.092177 0.021919 79 0.026367
73 9.782963 0.099025 0.025069 80 0.026367
74 9.899337 0.094371 0.019127 81 0.026367
75 10.013242 0.090840 0.020452 82 0.026367
76 10.130890 0.095119 0.019730 83 0.026367
77 10.308012 0.149809 0.024716 84 0.039551
78 10.410169 0.080155 0.019284 85 0.039551
79 10.516086 0.083501 0.019514 86 0.039551
80 10.627296 0.087615 0.020873 87 0.039551
81 10.738154 0.089631 0.018357 88 0.039551
82 10.852514 0.090112 0.021373 89 0.039551
83 10.964895 0.089381 0.019597 90 0.039551
84 11.074872 0.087210 0.019986 91 0.039551
85 11.180250 0.085698 0.016880 92 0.039551
86 11.301147 0.097565 0.020377 93 0.039551
87 11.409826 0.085495 0.020444 94 0.039551
88 11.516972 0.085910 0.018355 95 0.039551
89 11.626581 0.088604 0.017872 96 0.039551
90 11.734440 0.088175 0.016983 97 0.039551
91 11.850452 0.090052 0.023325 98 0.039551
92 11.974490 0.097361 0.022497 99 0.039551
93 12.089847 0.094517 0.017913 100 0.039551
94 12.202661 0.090665 0.019266 101 0.039551
95 12.319579 0.094165 0.019737 102 0.039551
96 12.439598 0.095129 0.021490 103 0.039551
97 12.565415 0.102836 0.019884 104 0.039551
98 12.693694 0.104330 0.020862 105 0.039551
99 12.814947 0.098017 0.020228 106 0.039551
100 12.936078 0.102020 0.016156 107 0.039551
101 13.053205 0.095779 0.018380 108 0.039551
102 13.174204 0.095043 0.023128 109 0.039551
103 13.290478 0.095516 0.017908 110 0.039551
104 13.405474 0.095440 0.016619 111 0.039551
105 13.528167 0.098711 0.021024 112 0.039551
106 13.650910 0.102711 0.016942 113 0.039551
107 13.765347 0.096768 0.014428 114 0.039551
108 13.881617 0.098318 0.015137 115 0.039551
109 13.998859 0.098846 0.015313 116 0.039551
110 14.125958 0.103217 0.020968 117 0.039551
111 14.248585 0.101274 0.018525 118 0.039551
112 14.371101 0.100442 0.019166 119 0.039551
113 14.491728 0.100393 0.017276 120 0.039551
114 14.620933 0.109204 0.017026 121 0.039551
115 14.749592 0.109356 0.015883 122 0.039551
116 14.886892 0.115740 0.018468 123 0.039551
117 15.016954 0.110217 0.016755 124 0.039551
118 15.172341 0.133343 0.018760 125 0.039551
119 15.304861 0.111678 0.017612 126 0.039551
120 15.442840 0.114389 0.020529 127 0.039551
121 15.592633 0.130258 0.016406 128 0.039551
122 15.722120 0.109225 0.017263 129 0.039551
123 15.851496 0.109386 0.016959 130 0.039551
124 15.984656 0.111497 0.018605 131 0.039551
125 16.130994 0.123628 0.019340 132 0.039551
126 16.267319 0.113555 0.019003 133 0.039551
127 16.414824 0.126077 0.017359 134 0.039551
128 16.560007 0.122598 0.019485 135 0.039551
129 16.707116 0.123991 0.019882 136 0.039551
130 16.850523 0.121912 0.018448 137 0.039551
131 16.995276 0.124832 0.016531 138 0.039551
132 17.153947 0.134182 0.021223 139 0.039551
133 17.305047 0.129426 0.018268 140 0.039551
134 17.460720 0.132373 0.019514 141 0.039551
135 17.618529 0.133280 0.021280 142 0.039551
136 17.775149 0.137187 0.015855 143 0.039551
137 17.931223 0.135148 0.017495 144 0.039551
138 18.095092 0.142505 0.018065 145 0.039551
139 18.242695 0.129311 0.015105 146 0.039551
140 18.399292 0.136284 0.016958 147 0.039551
141 18.559133 0.135424 0.020664 148 0.039551
142 18.714665 0.136076 0.015926 149 0.039551
143 18.892769 0.147954 0.025991 150 0.039551
144 19.115215 0.190955 0.025567 151 0.039551
145 19.274823 0.138247 0.017999 152 0.039551
146 19.437861 0.139145 0.019983 153 0.039551
147 19.625853 0.165788 0.016935 154 0.039551
148 19.808998 0.159673 0.019023 155 0.039551
149 19.978350 0.149928 0.015927 156 0.039551
150 20.149853 0.144447 0.023475 157 0.039551
151 20.317917 0.146241 0.018019 158 0.039551
152 20.478458 0.140031 0.016703 159 0.039551
153 20.645198 0.142352 0.020611 160 0.039551
154 20.808471 0.141399 0.017991 161 0.039551
155 20.976278 0.145995 0.018073 162 0.039551
156 21.145819 0.147943 0.018045 163 0.039551
157 21.310843 0.142376 0.019079 164 0.039551
158 21.480342 0.143850 0.022192 165 0.039551
159 21.797086 0.283370 0.029395 166 0.043945
160 21.974267 0.151685 0.021993 167 0.043945
161 22.154671 0.154021 0.022758 168 0.043945
162 22.330237 0.151241 0.020565 169 0.043945
163 22.505164 0.150477 0.020963 170 0.043945
164 22.680815 0.152363 0.019800 171 0.043945
165 22.856005 0.153700 0.017932 172 0.043945
166 23.030388 0.152919 0.017821 173 0.043945
167 23.208910 0.159965 0.014596 174 0.043945
168 23.382155 0.154513 0.015164 175 0.043945
169 23.557868 0.155178 0.016925 176 0.043945
170 23.739042 0.154739 0.022815 177 0.043945
171 23.933110 0.171800 0.018495 178 0.043945
172 24.139508 0.178891 0.023418 179 0.043945
173 24.337840 0.173569 0.020804 180 0.043945
174 24.522050 0.161408 0.018908 181 0.043945
175 24.706764 0.158659 0.022394 182 0.043945
176 24.920723 0.187232 0.022967 183 0.043945
177 25.120690 0.170319 0.025681 184 0.043945
178 25.305811 0.161428 0.019463 185 0.043945
179 25.490300 0.161252 0.019462 186 0.043945
180 25.727396 0.215032 0.017677 187 0.043945
181 25.951391 0.203064 0.016789 188 0.043945
182 26.182167 0.209462 0.017394 189 0.043945
183 26.410344 0.206268 0.018020 190 0.043945
184 26.644267 0.212574 0.017659 191 0.043945
185 26.878013 0.213875 0.016191 192 0.043945
186 27.117056 0.219464 0.015715 193 0.043945
187 27.359042 0.218268 0.019898 194 0.043945
188 27.598936 0.217341 0.018679 195 0.043945
189 27.842714 0.220887 0.019021 196 0.043945
190 28.093417 0.227471 0.019324 197 0.043945
191 28.338018 0.221170 0.019536 198 0.043945
192 28.584471 0.223903 0.018643 199 0.043945
193 28.833797 0.225424 0.020043 200 0.043945
194 29.092991 0.235024 0.020282 201 0.043945
195 29.351384 0.235034 0.019388 202 0.043945
196 29.598522 0.225184 0.017642 203 0.043945
197 29.847707 0.223574 0.021623 204 0.043945
198 30.098260 0.227573 0.018935 205 0.043945
199 30.342514 0.222639 0.017652 206 0.043945
200 30.590577 0.224076 0.019925 207 0.043945
201 30.841134 0.227719 0.018218 208 0.043945
202 31.092777 0.229918 0.017493 209 0.043945
203 31.343079 0.227429 0.018882 210 0.043945
204 31.597157 0.227252 0.022832 211 0.043945
205 31.854329 0.231217 0.021790 212 0.043945
206 32.176064 0.296484 0.020957 213 0.043945
207 32.493364 0.290618 0.022577 214 0.043945
208 32.808594 0.290878 0.020094 215 0.043945
209 33.130070 0.295926 0.021490 216 0.043945
210 33.463707 0.310215 0.019334 217 0.043945
211 33.784967 0.294517 0.022731 218 0.043945
212 34.149159 0.340895 0.019131 219 0.043945
213 34.489443 0.312157 0.023802 220 0.043945
214 34.813904 0.298853 0.021097 221 0.043945
215 35.146201 0.305468 0.022002 222 0.043945
216 35.488152 0.313973 0.023672 223 0.043945
217 35.809797 0.291542 0.025302 224 0.043945
218 36.139925 0.303790 0.022121 225 0.043945
219 36.478216 0.311638 0.022332 226 0.043945
220 36.810082 0.304388 0.022959 227 0.043945
221 37.153928 0.317710 0.021801 228 0.043945
222 37.477080 0.300361 0.018416 229 0.043945
223 37.800138 0.298393 0.020378 230 0.043945
224 38.129416 0.302656 0.022152 231 0.043945
225 38.455922 0.300574 0.021663 232 0.043945
226 38.781551 0.297594 0.023423 233 0.043945
227 39.123268 0.316022 0.021271 234 0.043945
228 39.463215 0.314835 0.020543 235 0.043945
229 39.794392 0.306590 0.020310 236 0.043945
230 40.120362 0.304472 0.017204 237 0.043945
231 40.445058 0.301826 0.018547 238 0.043945
232 40.780387 0.311310 0.019429 239 0.043945
233 41.110993 0.309240 0.017058 240 0.043945
234 41.440134 0.302848 0.021911 241 0.043945
235 41.774739 0.307141 0.022982 242 0.043945
236 42.117519 0.318622 0.019635 243 0.043945
237 42.462103 0.318085 0.021888 244 0.043945
238 42.796502 0.305344 0.024570 245 0.043945
239 43.141699 0.323030 0.017746 246 0.043945
240 43.477376 0.313261 0.018036 247 0.043945
241 43.815916 0.315712 0.018412 248 0.043945
242 44.166150 0.325910 0.019716 249 0.043945
243 44.510078 0.319327 0.019981 250 0.043945
244 44.844073 0.311245 0.017972 251 0.043945
245 45.191740 0.321596 0.021503 252 0.043945
246 45.538031 0.321611 0.020008 253 0.043945
247 45.888422 0.325416 0.019483 254 0.043945
248 46.239262 0.326777 0.019628 255 0.043945
249 46.591406 0.326299 0.021380 256 0.043945
250 46.937506 0.318091 0.023454 257 0.043945
251 47.288883 0.323858 0.022814 258 0.043945
252 47.665767 0.347644 0.024277 259 0.043945
253 48.026645 0.335256 0.020928 260 0.043945
254 48.387965 0.334105 0.022435 261 0.043945
255 48.732457 0.319406 0.020473 262 0.043945
256 49.093525 0.336185 0.020169 263 0.043945
257 49.457778 0.335866 0.023252 264 0.043945
258 49.807177 0.322918 0.021649 265 0.043945
259 50.161811 0.329249 0.020501 266 0.043945
260 50.513954 0.326800 0.020713 267 0.043945
261 50.870647 0.328776 0.023259 268 0.043945
262 51.223785 0.329036 0.018977 269 0.043945
263 51.575692 0.327103 0.020156 270 0.043945
264 51.932504 0.330431 0.021254 271 0.043945
265 52.293595 0.335431 0.020642 272 0.043945
266 52.651071 0.332344 0.020210 273 0.043945
267 53.016468 0.338382 0.022094 274 0.043945
268 53.383977 0.342274 0.020449 275 0.043945
269 53.752059 0.340323 0.022485 276 0.043945
270 54.135193 0.355108 0.023154 277 0.043945
271 54.522942 0.358894 0.023870 278 0.043945
272 54.897582 0.345460 0.023881 279 0.043945
273 55.277646 0.355169 0.020176 280 0.043945
274 55.655428 0.351187 0.021655 281 0.043945
275 56.036183 0.353556 0.022268 282 0.043945
276 56.427290 0.362788 0.021152 283 0.043945
277 56.820635 0.366356 0.022051 284 0.043945
278 57.220499 0.373066 0.021817 285 0.043945
279 57.604545 0.357287 0.021722 286 0.043945
280 57.987356 0.359074 0.018983 287 0.043945
281 58.378467 0.367823 0.018481 288 0.043945
282 58.782204 0.376285 0.022451 289 0.043945
283 59.198843 0.391274 0.019690 290 0.043945
284 59.601667 0.375424 0.022030 291 0.043945
285 59.995605 0.368019 0.020673 292 0.043945
286 60.394048 0.372143 0.021324 293 0.043945
287 60.790588 0.370988 0.020444 294 0.043945
288 61.191415 0.374337 0.021191 295 0.043945
289 61.593974 0.375790 0.021863 296 0.043945
290 62.012010 0.389696 0.023239 297 0.043945
291 62.429544 0.392521 0.019656 298 0.043945
292 62.857220 0.400251 0.021744 299 0.043945
293 63.283415 0.401958 0.019066 300 0.043945
294 63.704441 0.396403 0.019326 301 0.043945
295 64.258655 0.520818 0.027606 302 0.043945
296 64.760384 0.469653 0.024280 303 0.043945
297 65.183858 0.398737 0.019445 304 0.043945
298 65.607872 0.397739 0.021089 305 0.043945
299 66.030652 0.394315 0.023201 306 0.043945
300 66.458375 0.394154 0.028112 307 0.043945
301 66.876947 0.387528 0.025576 308 0.043945
302 67.307206 0.399321 0.025680 309 0.043945
303 67.726024 0.389590 0.024038 310 0.043945
304 68.149473 0.393354 0.024189 311 0.043945
305 68.573880 0.395920 0.023163 312 0.043945
306 68.999077 0.394571 0.025401 313 0.043945
307 69.433587 0.406713 0.022243 314 0.043945
308 69.861595 0.396928 0.025544 315 0.043945
309 70.289510 0.400339 0.022220 316 0.043945
310 70.720605 0.399162 0.026651 317 0.043945
311 71.152454 0.400799 0.025620 318 0.043945
312 71.582862 0.400602 0.024297 319 0.043945
313 72.023195 0.409723 0.024666 320 0.043945
314 72.465993 0.413348 0.023876 321 0.043945
315 72.901281 0.407035 0.022490 322 0.043945
316 73.357778 0.427696 0.023469 323 0.043945
317 73.813513 0.429184 0.021058 324 0.043945
318 74.269116 0.428892 0.021225 325 0.043945
319 74.720347 0.423098 0.022518 326 0.043945
320 75.174270 0.426653 0.021796 327 0.043945
321 75.618723 0.416154 0.022985 328 0.043945
322 76.063903 0.417620 0.021876 329 0.043945
323 76.515232 0.423479 0.022394 330 0.043945
324 76.964573 0.422093 0.021186 331 0.043945
325 77.418806 0.422838 0.025647 332 0.043945
326 77.870956 0.419757 0.026927 333 0.043945
327 78.335802 0.434863 0.024161 334 0.043945
328 78.788668 0.422750 0.024079 335 0.043945
329 79.262162 0.443742 0.024048 336 0.043945
330 79.721075 0.429940 0.022915 337 0.043945
331 80.185581 0.437232 0.021533 338 0.043945
332 80.637367 0.423773 0.022158 339 0.043945
333 81.100951 0.431369 0.026265 340 0.043945
334 81.561237 0.429866 0.024352 341 0.043945
335 82.028197 0.433437 0.027687 342 0.043945
336 82.501365 0.442078 0.025080 343 0.043945
337 82.963644 0.431574 0.024820 344 0.043945
338 83.461472 0.467792 0.024362 345 0.043945
339 83.934022 0.442625 0.024177 346 0.043945
340 84.415557 0.452059 0.023594 347 0.043945
341 84.945120 0.500093 0.023378 348 0.043945
342 85.476379 0.503308 0.021593 349 0.043945
343 86.002689 0.497279 0.023340 350 0.043945
344 86.545565 0.513045 0.023847 351 0.043945
345 87.086240 0.506018 0.028478 352 0.043945
346 87.627957 0.507304 0.028261 353 0.043945
347 88.173908 0.509703 0.030336 354 0.043945
348 88.709174 0.501676 0.027596 355 0.043945
349 89.259722 0.517375 0.026734 356 0.043945
350 89.803131 0.512366 0.025173 357 0.043945
351 90.341699 0.506867 0.025766 358 0.043945
352 90.874923 0.505066 0.022252 359 0.043945
353 91.421071 0.510735 0.029334 360 0.043945
354 91.975434 0.522828 0.025154 361 0.043945
355 92.526062 0.514950 0.029559 362 0.043945
356 93.082460 0.522426 0.027753 363 0.043945
357 93.635655 0.518157 0.028959 364 0.043945
358 94.195059 0.523626 0.029634 365 0.043945
359 94.748283 0.519804 0.026905 366 0.043945
360 95.297271 0.516712 0.026237 367 0.043945
361 95.975711 0.646481 0.025740 368 0.043945
362 96.657323 0.651119 0.023915 369 0.043945
363 97.343490 0.653229 0.026696 370 0.043945
364 98.313193 0.932549 0.031118 371 0.050537
365 98.836226 0.483958 0.032912 372 0.050537
366 99.366924 0.495247 0.029301 373 0.050537
367 99.891252 0.488519 0.029229 374 0.050537
368 100.466231 0.540529 0.028029 375 0.050537
369 101.045349 0.539076 0.033232 376 0.050537
370 101.591492 0.507971 0.031837 377 0.050537
371 102.140840 0.514828 0.027901 378 0.050537
372 102.699722 0.526582 0.025895 379 0.050537
373 103.239303 0.505833 0.026873 380 0.050537
374 103.773164 0.497854 0.029047 381 0.050537
375 104.319088 0.511485 0.027646 382 0.050537
376 104.848736 0.497005 0.026377 383 0.050537
377 105.376671 0.493579 0.027975 384 0.050537
378 105.905992 0.494079 0.028738 385 0.050537
379 106.445136 0.503644 0.028762 386 0.050537
380 106.979518 0.503516 0.023830 387 0.050537
381 107.528428 0.512628 0.029330 388 0.050537
382 108.117486 0.554829 0.026596 389 0.050537
383 108.650368 0.500420 0.025852 390 0.050537
384 109.205028 0.516922 0.030955 391 0.050537
385 109.747026 0.511288 0.024088 392 0.050537
386 110.291050 0.514297 0.023351 393 0.050537
387 110.824688 0.502997 0.024094 394 0.050537
388 111.365081 0.507368 0.026067 395 0.050537
389 111.895805 0.498391 0.025712 396 0.050537
390 112.437146 0.511524 0.022406 397 0.050537
391 112.970861 0.503736 0.023390 398 0.050537
392 113.515697 0.514968 0.023421 399 0.050537
393 114.625473 1.063619 0.039722 400 0.055298
394 115.223010 0.546958 0.043811 401 0.055298
395 115.806562 0.546959 0.029492 402 0.055298
396 116.381333 0.539331 0.028709 403 0.055298
397 116.958745 0.531383 0.039054 404 0.055298
398 117.534348 0.539225 0.029489 405 0.055298
399 118.104269 0.533941 0.029284 406 0.055298
400 118.685912 0.539102 0.035648 407 0.055298
401 119.270273 0.547360 0.030176 408 0.055298
402 119.870581 0.565008 0.027637 409 0.055298
403 120.445701 0.537982 0.030512 410 0.055298
404 121.016443 0.533651 0.030098 411 0.055298
405 121.592892 0.543345 0.026036 412 0.055298
406 122.163014 0.538833 0.024376 413 0.055298
407 122.739032 0.540921 0.028057 414 0.055298
408 123.324106 0.551002 0.027258 415 0.055298
409 123.896685 0.541004 0.024683 416 0.055298
410 124.482580 0.552978 0.025927 417 0.055298
411 125.058091 0.542076 0.026620 418 0.055298
412 125.630802 0.543856 0.021877 419 0.055298
413 126.211552 0.550579 0.023273 420 0.055298
414 126.791744 0.549351 0.024182 421 0.055298
415 127.378755 0.553913 0.025933 422 0.055298
416 127.960691 0.549972 0.025123 423 0.055298
417 128.545733 0.554392 0.023945 424 0.055298
418 129.706215 1.115012 0.038670 425 0.056030
419 130.326999 0.577467 0.035945 426 0.056030
420 130.932026 0.562983 0.034898 427 0.056030
421 131.536317 0.566001 0.031406 428 0.056030
422 132.140345 0.569989 0.027045 429 0.056030
423 132.736010 0.565003 0.023610 430 0.056030
424 133.339460 0.569848 0.026739 431 0.056030
425 134.559512 1.185732 0.027095 432 0.061523
426 135.208653 0.612625 0.029237 433 0.061523
427 135.850103 0.605587 0.027773 434 0.061523
428 136.491169 0.605426 0.028288 435 0.061523
429 137.129521 0.606450 0.024811 436 0.061523
430 137.772283 0.608046 0.027299 437 0.061523
431 138.432486 0.627154 0.025733 438 0.061523
432 139.106008 0.640739 0.025161 439 0.061523
433 139.773189 0.630532 0.027471 440 0.061523
434 140.417782 0.611106 0.026126 441 0.061523
435 141.057089 0.607057 0.025004 442 0.061523
436 141.699890 0.611400 0.024165 443 0.061523
437 142.343411 0.610903 0.025129 444 0.061523
438 142.980196 0.607265 0.022264 445 0.061523
439 143.625429 0.612935 0.025154 446 0.061523
440 144.281447 0.621136 0.027519 447 0.061523
441 144.933386 0.618860 0.025688 448 0.061523
442 145.583860 0.616313 0.026292 449 0.061523
443 146.231755 0.610619 0.029972 450 0.061523
444 147.491177 1.223933 0.028194 451 0.064453
445 148.174220 0.641247 0.033734 452 0.064453
446 148.868411 0.659655 0.026686 453 0.064453
447 149.680708 0.770639 0.033532 454 0.064453
448 150.372996 0.657239 0.027460 455 0.064453
449 151.041240 0.634830 0.025968 456 0.064453
450 151.706552 0.633515 0.023612 457 0.064453
451 152.378382 0.639514 0.024442 458 0.064453
452 153.121016 0.704232 0.029986 459 0.064453
453 153.897831 0.744992 0.023777 460 0.064453
454 154.590866 0.658600 0.026637 461 0.064453
455 155.297777 0.674105 0.024815 462 0.064453
456 155.989239 0.660109 0.023944 463 0.064453
457 156.708777 0.674788 0.036076 464 0.064453
458 157.396485 0.650910 0.027993 465 0.064453
459 158.071069 0.639141 0.027793 466 0.064453
460 158.744413 0.641678 0.024124 467 0.064453
461 159.495397 0.718529 0.024708 468 0.064453
462 160.180387 0.651932 0.025251 469 0.064453
463 160.886039 0.671835 0.026363 470 0.064453
464 161.567069 0.647796 0.025761 471 0.064453
465 162.275869 0.668214 0.032627 472 0.064453
466 162.976365 0.669920 0.022595 473 0.064453
467 163.675254 0.664424 0.026661 474 0.064453
468 164.392045 0.682883 0.025904 475 0.064453
469 165.083097 0.658511 0.024545 476 0.064453
470 165.771135 0.653774 0.026709 477 0.064453
471 166.454535 0.651344 0.024392 478 0.064453
472 167.139395 0.651293 0.025777 479 0.064453
473 167.824324 0.648935 0.028163 480 0.064453
474 169.191399 1.329984 0.029327 481 0.067017
475 169.916796 0.685243 0.032375 482 0.067017
476 170.641039 0.687981 0.028447 483 0.067017
477 171.356110 0.677507 0.029796 484 0.067017
478 172.112481 0.723042 0.025695 485 0.067017
479 172.836377 0.690470 0.025623 486 0.067017
480 173.577912 0.704433 0.028799 487 0.067017
481 174.343057 0.729317 0.027884 488 0.067017
482 175.110418 0.731341 0.027292 489 0.067017
483 175.877031 0.731656 0.026403 490 0.067017
484 176.655086 0.743373 0.026595 491 0.067017
485 177.428781 0.738532 0.026292 492 0.067017
486 178.182036 0.719663 0.025293 493 0.067017
487 178.904263 0.687632 0.026516 494 0.067017
488 179.640165 0.702120 0.025839 495 0.067017
489 180.377099 0.702968 0.026020 496 0.067017
490 181.098103 0.688187 0.025076 497 0.067017
491 181.815945 0.684224 0.025723 498 0.067017
492 182.539710 0.689911 0.025807 499 0.067017
493 183.264162 0.691319 0.025243 500 0.067017
494 183.986627 0.690350 0.023964 501 0.067017
495 184.742718 0.720015 0.027999 502 0.067017
496 185.470185 0.692357 0.027146 503 0.067017
497 186.209300 0.704074 0.026607 504 0.067017
498 186.969077 0.726422 0.025157 505 0.067017
499 187.724928 0.719156 0.027910 506 0.067017
500 188.465614 0.704109 0.028447 507 0.067017
501 189.254170 0.750322 0.029942 508 0.067017
502 190.050871 0.750349 0.037134 509 0.067017
503 190.827521 0.736194 0.031734 510 0.067017
504 191.578195 0.715010 0.027643 511 0.067017
505 192.336150 0.720471 0.029269 512 0.067017
506 193.145962 0.772866 0.028015 513 0.067017
507 193.929526 0.748781 0.026216 514 0.067017
508 194.711370 0.744167 0.029161 515 0.067017
509 195.472503 0.726330 0.026023 516 0.067017
510 196.225226 0.718320 0.026039 517 0.067017
511 196.987151 0.727942 0.025612 518 0.067017
512 197.818562 0.789353 0.033435 519 0.067017
513 198.755169 0.901422 0.026697 520 0.067017
514 199.533280 0.743970 0.025771 521 0.067017
515 200.344700 0.777294 0.025821 522 0.067017
516 201.178689 0.794600 0.030801 523 0.067017
517 202.057942 0.827545 0.042750 524 0.067017
518 203.700536 1.593388 0.040453 525 0.069214
519 204.666482 0.915493 0.041958 526 0.069214
520 205.558133 0.843697 0.039165 527 0.069214
521 206.434917 0.831480 0.036769 528 0.069214
522 207.304447 0.824457 0.036701 529 0.069214
523 208.152204 0.799918 0.039543 530 0.069214
524 208.969120 0.768338 0.039587 531 0.069214
525 209.802710 0.791463 0.033465 532 0.069214
526 210.618048 0.773245 0.032833 533 0.069214
527 211.427895 0.769950 0.031392 534 0.069214
528 212.251910 0.780822 0.034825 535 0.069214
529 213.860530 1.569740 0.030077 536 0.070862
530 214.690078 0.792165 0.028725 537 0.070862
531 215.519132 0.785347 0.034972 538 0.070862
532 216.335936 0.781713 0.026414 539 0.070862
533 217.162183 0.786266 0.031432 540 0.070862
534 217.986937 0.781632 0.034685 541 0.070862
535 218.802063 0.775624 0.030827 542 0.070862
536 219.654055 0.813805 0.029620 543 0.070862
537 220.510831 0.822514 0.025407 544 0.070862
538 221.373814 0.819062 0.034318 545 0.070862
539 222.225646 0.811103 0.032114 546 0.070862
540 223.053597 0.785034 0.034305 547 0.070862
541 223.897043 0.802009 0.032546 548 0.070862
542 224.734900 0.799360 0.029759 549 0.070862
543 226.344797 1.570619 0.030582 550 0.072510
544 227.267518 0.881587 0.030500 551 0.072510
545 228.140751 0.832174 0.029569 552 0.072510
546 229.021824 0.834018 0.038315 553 0.072510
547 229.973649 0.908592 0.033690 554 0.072510
548 230.834288 0.820289 0.031376 555 0.072510
549 231.681685 0.809451 0.029464 556 0.072510
550 232.553697 0.829299 0.033737 557 0.072510
551 233.414120 0.820594 0.030940 558 0.072510
552 235.075228 1.612961 0.036883 559 0.073608
553 236.020098 0.901807 0.034313 560 0.073608
554 236.879707 0.818604 0.032243 561 0.073608
555 237.772751 0.852182 0.031960 562 0.073608
556 238.636041 0.820848 0.033474 563 0.073608
557 239.505236 0.830736 0.029664 564 0.073608
558 240.376580 0.832516 0.029818 565 0.073608
559 241.275079 0.857371 0.032250 566 0.073608
560 242.173872 0.858974 0.030604 567 0.073608
561 243.054536 0.835648 0.035998 568 0.073608
562 243.936605 0.834641 0.038253 569 0.073608
563 244.847981 0.868701 0.030689 570 0.073608
564 245.735829 0.844819 0.034028 571 0.073608
565 247.499075 1.721018 0.033180 572 0.074707
566 248.433371 0.887040 0.037143 573 0.074707
567 249.355587 0.883137 0.029868 574 0.074707
568 250.259693 0.864619 0.030395 575 0.074707
569 251.171182 0.868237 0.034118 576 0.074707
570 252.129534 0.912322 0.033480 577 0.074707
571 253.070353 0.898337 0.032444 578 0.074707
572 253.958483 0.843117 0.036029 579 0.074707
573 254.888317 0.892789 0.028015 580 0.074707
574 255.790724 0.860318 0.033091 581 0.074707
575 256.734341 0.902924 0.030546 582 0.074707
576 257.634414 0.861358 0.029492 583 0.074707
577 258.560686 0.882803 0.034178 584 0.074707
578 259.488395 0.887421 0.031066 585 0.074707
579 260.419910 0.887396 0.033081 586 0.074707
580 261.317900 0.861561 0.027298 587 0.074707
581 262.225029 0.868593 0.029322 588 0.074707
582 263.121304 0.856059 0.031182 589 0.074707
583 264.024447 0.860712 0.033345 590 0.074707
584 264.940175 0.874090 0.032481 591 0.074707
585 265.849602 0.866209 0.034163 592 0.074707
586 267.603464 1.707487 0.037334 593 0.075806
587 268.533636 0.885055 0.036139 594 0.075806
588 269.455858 0.879771 0.033216 595 0.075806
589 270.382540 0.882964 0.034127 596 0.075806
590 271.317857 0.896151 0.029760 597 0.075806
591 272.247004 0.888613 0.031323 598 0.075806
592 273.177489 0.886949 0.034189 599 0.075806
593 274.974659 1.755588 0.032305 600 0.076904
594 275.908893 0.891895 0.032804 601 0.076904
595 276.843708 0.891700 0.033375 602 0.076904
596 277.784031 0.899800 0.031093 603 0.076904
597 278.728558 0.902123 0.032686 604 0.076904
598 279.679018 0.910873 0.029818 605 0.076904
599 280.614021 0.893326 0.031892 606 0.076904
600 281.546945 0.893005 0.030359 607 0.076904
601 282.482131 0.897307 0.027984 608 0.076904
602 283.423352 0.901642 0.030077 609 0.076904
603 284.367068 0.900766 0.033136 610 0.076904
604 285.354155 0.945916 0.030958 611 0.076904
605 286.397914 1.002527 0.030612 612 0.076904
606 287.412511 0.971240 0.033274 613 0.076904
607 288.459371 1.006807 0.029243 614 0.076904
608 289.471288 0.969432 0.032926 615 0.076904
609 290.457976 0.947027 0.029549 616 0.076904
610 291.443651 0.947180 0.029271 617 0.076904
611 292.421833 0.935925 0.032401 618 0.076904
612 293.393445 0.932213 0.029883 619 0.076904
613 294.373877 0.939249 0.031111 620 0.076904
614 295.378589 0.961815 0.033533 621 0.076904
615 296.347808 0.926671 0.032713 622 0.076904
616 297.348185 0.960641 0.030029 623 0.076904
617 298.409412 1.015108 0.036292 624 0.076904
618 299.475405 1.024260 0.032024 625 0.076904
619 300.544725 1.020285 0.039036 626 0.076904
620 301.655809 1.070819 0.030344 627 0.076904
621 302.647458 0.950262 0.031885 628 0.076904
622 303.673129 0.978636 0.037020 629 0.076904
623 304.708658 0.993719 0.031524 630 0.076904
624 305.729186 0.981457 0.028928 631 0.076904
625 306.719152 0.944625 0.035329 632 0.076904
626 307.701524 0.940307 0.032406 633 0.076904
627 308.725815 0.981331 0.032647 634 0.076904
628 309.798872 1.028763 0.033948 635 0.076904
629 310.821488 0.982939 0.029840 636 0.076904
630 311.864475 1.002763 0.030350 637 0.076904
631 312.872380 0.967374 0.029899 638 0.076904
632 313.882659 0.964805 0.035049 639 0.076904
633 314.895421 0.968333 0.034609 640 0.076904
634 315.901409 0.961881 0.034326 641 0.076904
635 316.899332 0.955185 0.032394 642 0.076904
636 317.901048 0.955910 0.036103 643 0.076904
637 318.905456 0.961141 0.033526 644 0.076904
638 319.931760 0.983297 0.033115 645 0.076904
639 320.957545 0.984501 0.031422 646 0.076904
640 321.978589 0.982806 0.028286 647 0.076904
641 323.005700 0.981896 0.035369 648 0.076904
642 324.072958 1.019544 0.037960 649 0.076904
643 325.107520 0.988136 0.036024 650 0.076904
644 326.125454 0.970495 0.037056 651 0.076904
645 327.142320 0.973123 0.033804 652 0.076904
646 328.159348 0.972977 0.033676 653 0.076904
647 329.177242 0.974747 0.033136 654 0.076904
648 330.210006 0.991309 0.031603 655 0.076904
649 331.247801 0.991323 0.036318 656 0.076904
650 332.321067 1.027606 0.035826 657 0.076904
651 333.352991 0.985566 0.035996 658 0.076904
652 334.391719 0.990373 0.038361 659 0.076904
653 335.439750 1.003295 0.034300 660 0.076904
654 336.475807 0.991369 0.034622 661 0.076904
655 337.506858 0.992071 0.028661 662 0.076904
656 338.545179 0.996557 0.031613 663 0.076904
657 339.589639 1.004856 0.029246 664 0.076904
658 340.629502 0.997377 0.032484 665 0.076904
659 341.667433 0.999429 0.028518 666 0.076904
660 342.713758 1.003931 0.032446 667 0.076904
661 343.742769 0.989519 0.029341 668 0.076904
662 344.799026 1.016190 0.029313 669 0.076904
663 345.852175 1.012817 0.028756 670 0.076904
664 346.893278 1.000337 0.030411 671 0.076904
665 347.949569 1.008688 0.037284 672 0.076904
666 348.993818 0.997510 0.036341 673 0.076904
667 350.089864 1.046163 0.039296 674 0.076904
668 351.174352 1.037891 0.035861 675 0.076904
669 352.245622 1.027468 0.033516 676 0.076904
670 353.320928 1.031241 0.033704 677 0.076904
671 354.404937 1.037719 0.035210 678 0.076904
672 355.497177 1.051033 0.030967 679 0.076904
673 356.583034 1.038637 0.037020 680 0.076904
674 357.663643 1.032357 0.037443 681 0.076904
675 358.753574 1.040804 0.038584 682 0.076904
676 359.850237 1.048221 0.037849 683 0.076904
677 360.936208 1.042019 0.033124 684 0.076904
678 362.018928 1.039570 0.032861 685 0.076904
679 363.100193 1.041003 0.029599 686 0.076904
680 364.193935 1.050629 0.032209 687 0.076904
681 365.332057 1.096248 0.030364 688 0.076904
682 366.419087 1.045575 0.031007 689 0.076904
683 367.506480 1.046844 0.029580 690 0.076904
684 368.598067 1.049256 0.031815 691 0.076904
685 369.718968 1.078801 0.030807 692 0.076904
686 370.828042 1.058510 0.039729 693 0.076904
687 371.943527 1.064876 0.039698 694 0.076904
688 373.071723 1.070660 0.046857 695 0.076904
689 374.219333 1.097070 0.039473 696 0.076904
690 375.350592 1.084950 0.036052 697 0.076904
691 376.468073 1.070844 0.035805 698 0.076904
692 377.583513 1.067722 0.036630 699 0.076904
693 378.709713 1.080747 0.035029 700 0.076904
694 379.855356 1.094236 0.040694 701 0.076904
695 380.976086 1.068516 0.041368 702 0.076904
696 382.114075 1.085423 0.041488 703 0.076904
697 383.310861 1.143076 0.043003 704 0.076904
698 384.634768 1.275960 0.036726 705 0.076904
699 385.810456 1.129408 0.035481 706 0.076904
700 386.952752 1.095560 0.036073 707 0.076904
701 388.136818 1.135212 0.037793 708 0.076904
702 389.364263 1.165246 0.050183 709 0.076904
703 390.708001 1.288441 0.042596 710 0.076904
704 391.862673 1.098854 0.043056 711 0.076904
705 392.997038 1.083411 0.040311 712 0.076904
706 394.184577 1.140803 0.036167 713 0.076904
707 395.338751 1.107977 0.035657 714 0.076904
708 396.488045 1.104142 0.033751 715 0.076904
709 397.625924 1.094481 0.032387 716 0.076904
710 398.858118 1.180704 0.040473 717 0.076904
711 400.042367 1.129728 0.043371 718 0.076904
712 401.203426 1.108326 0.041248 719 0.076904
713 402.410919 1.155969 0.040451 720 0.076904
714 403.559220 1.100307 0.037231 721 0.076904
715 404.759007 1.152422 0.035776 722 0.076904
716 405.911136 1.108246 0.032855 723 0.076904
717 407.061198 1.100259 0.038353 724 0.076904
718 408.233465 1.126816 0.034138 725 0.076904
719 409.391662 1.104348 0.042876 726 0.076904
720 410.574826 1.127270 0.044347 727 0.076904
721 411.794633 1.167868 0.040475 728 0.076904
722 412.966372 1.119262 0.041650 729 0.076904
723 414.147616 1.131347 0.038259 730 0.076904
724 415.348468 1.150326 0.039387 731 0.076904
725 416.538052 1.140831 0.037519 732 0.076904
726 417.746499 1.158292 0.038647 733 0.076904
727 419.043621 1.238933 0.046890 734 0.076904
728 420.304187 1.209466 0.034109 735 0.076904
729 421.603960 1.229522 0.056670 736 0.076904
730 422.932273 1.274492 0.042215 737 0.076904
731 424.139829 1.161525 0.034234 738 0.076904
732 425.344289 1.152398 0.040250 739 0.076904
733 426.515148 1.119027 0.040462 740 0.076904
734 427.688046 1.127674 0.033684 741 0.076904
735 428.881557 1.143027 0.039172 742 0.076904
736 430.065361 1.138106 0.034669 743 0.076904
737 431.260054 1.149501 0.033594 744 0.076904
738 432.454923 1.149667 0.033995 745 0.076904
739 433.638775 1.134966 0.037695 746 0.076904
740 434.843186 1.156523 0.036598 747 0.076904
741 436.026596 1.137464 0.034265 748 0.076904
742 437.211233 1.136111 0.037051 749 0.076904
743 438.396813 1.138386 0.035878 750 0.076904
744 439.588163 1.143687 0.035531 751 0.076904
745 440.804065 1.162059 0.041592 752 0.076904
746 442.023975 1.160314 0.047601 753 0.076904
747 443.247466 1.168396 0.043261 754 0.076904
748 444.460245 1.155969 0.044488 755 0.076904
749 445.678089 1.167114 0.038614 756 0.076904
750 446.887034 1.158437 0.039005 757 0.076904
751 448.099754 1.164519 0.036767 758 0.076904
752 449.300319 1.153663 0.035793 759 0.076904
753 450.522688 1.169316 0.041807 760 0.076904
754 451.724440 1.155800 0.034344 761 0.076904
755 452.943679 1.165586 0.042030 762 0.076904
756 454.165274 1.166260 0.043361 763 0.076904
757 455.400733 1.183046 0.040794 764 0.076904
758 456.635789 1.177456 0.045613 765 0.076904
759 457.947718 1.257185 0.041568 766 0.076904
760 459.191767 1.197576 0.034294 767 0.076904
761 460.425048 1.182654 0.038115 768 0.076904
762 461.649223 1.179991 0.032644 769 0.076904
763 462.874812 1.178985 0.034626 770 0.076904
764 464.099461 1.177945 0.035204 771 0.076904
765 465.361685 1.214688 0.035748 772 0.076904
766 466.648703 1.239650 0.035237 773 0.076904
767 467.871515 1.176278 0.034229 774 0.076904
768 469.097040 1.179671 0.034280 775 0.076904
769 470.340248 1.197174 0.034316 776 0.076904
770 471.586393 1.187996 0.046512 777 0.076904
771 472.835970 1.191450 0.045881 778 0.076904
772 474.097596 1.205212 0.044347 779 0.076904
773 475.358396 1.203462 0.045003 780 0.076904
774 476.593641 1.184612 0.039252 781 0.076904
775 477.838437 1.192803 0.040348 782 0.076904
776 479.077996 1.184578 0.043045 783 0.076904
777 480.348578 1.217535 0.041216 784 0.076904
778 481.722448 1.279646 0.080957 785 0.076904
779 483.065965 1.288107 0.040370 786 0.076904
780 484.360310 1.236272 0.045785 787 0.076904
781 485.653147 1.233225 0.047099 788 0.076904
782 486.931872 1.229420 0.036948 789 0.076904
783 488.260129 1.271743 0.044553 790 0.076904
784 489.540138 1.227434 0.040882 791 0.076904
785 490.811631 1.220432 0.038569 792 0.076904
786 492.056278 1.190879 0.041933 793 0.076904
787 493.298935 1.189911 0.040372 794 0.076904
788 494.539100 1.188960 0.038580 795 0.076904
789 495.802354 1.208613 0.042216 796 0.076904
790 497.074634 1.211570 0.048340 797 0.076904
791 498.395382 1.258810 0.049767 798 0.076904
792 499.787114 1.332337 0.046912 799 0.076904
793 501.047503 1.198775 0.049448 800 0.076904
794 502.302756 1.201235 0.041508 801 0.076904
795 503.576416 1.219342 0.042084 802 0.076904
796 504.953239 1.323625 0.040657 803 0.076904
797 506.364871 1.360978 0.036827 804 0.076904
798 507.636961 1.213750 0.046402 805 0.076904
799 508.865820 1.177887 0.038863 806 0.076904
800 510.128707 1.205021 0.045384 807 0.076904
801 511.379733 1.191188 0.047163 808 0.076904
802 512.631068 1.193778 0.045145 809 0.076904
803 513.877185 1.188632 0.045404 810 0.076904
804 515.156387 1.215864 0.050436 811 0.076904
805 516.407154 1.199932 0.039028 812 0.076904
806 517.648986 1.188203 0.041189 813 0.076904
807 518.883387 1.184885 0.036828 814 0.076904
808 520.137116 1.200571 0.040726 815 0.076904
809 521.384417 1.200658 0.034523 816 0.076904
810 522.671338 1.240950 0.034061 817 0.076904
811 523.986789 1.267333 0.035791 818 0.076904
812 525.297640 1.260628 0.036226 819 0.076904
813 526.636125 1.287291 0.038010 820 0.076904
814 527.887950 1.205138 0.033603 821 0.076904
815 529.133060 1.201607 0.031538 822 0.076904
816 530.399635 1.218077 0.035362 823 0.076904
817 531.654694 1.209472 0.032749 824 0.076904
818 532.911043 1.210365 0.033705 825 0.076904
819 534.205083 1.241876 0.039949 826 0.076904
820 535.485422 1.231454 0.035871 827 0.076904
821 536.751037 1.216589 0.036444 828 0.076904
822 538.009520 1.212322 0.033758 829 0.076904
823 539.275508 1.219400 0.033963 830 0.076904
824 540.548109 1.224641 0.035601 831 0.076904
825 541.806298 1.212056 0.033338 832 0.076904
826 543.065314 1.210071 0.036392 833 0.076904
827 544.333201 1.218949 0.036154 834 0.076904
828 545.619665 1.240972 0.032872 835 0.076904
829 546.940397 1.275032 0.032819 836 0.076904
830 548.348784 1.362460 0.033154 837 0.076904
831 549.723056 1.329536 0.032371 838 0.076904
832 551.024616 1.253322 0.035725 839 0.076904
833 552.297482 1.224064 0.035529 840 0.076904
834 553.571323 1.225653 0.035588 841 0.076904
835 554.852258 1.227878 0.039889 842 0.076904
836 556.132106 1.227495 0.039717 843 0.076904
837 558.690913 2.498716 0.047557 844 0.080566
838 560.030928 1.276414 0.049942 845 0.080566
839 561.354055 1.271139 0.036848 846 0.080566
840 562.677322 1.273308 0.037434 847 0.080566
841 564.015532 1.285938 0.039688 848 0.080566
842 565.348002 1.278788 0.041072 849 0.080566
843 566.674965 1.280019 0.034028 850 0.080566
844 567.990870 1.268721 0.034395 851 0.080566
845 569.330553 1.278940 0.047890 852 0.080566
846 570.710546 1.322520 0.042484 853 0.080566
847 572.036180 1.275276 0.037450 854 0.080566
848 573.394641 1.306436 0.036781 855 0.080566
849 574.740951 1.295168 0.037675 856 0.080566
850 576.071570 1.277059 0.040376 857 0.080566
851 577.404261 1.280763 0.039052 858 0.080566
852 578.741853 1.282851 0.041574 859 0.080566
853 580.083120 1.283982 0.041311 860 0.080566
854 581.408403 1.275681 0.036823 861 0.080566
855 582.746119 1.283697 0.041098 862 0.080566
856 584.075892 1.271381 0.044939 863 0.080566
857 585.410541 1.284305 0.037438 864 0.080566
858 586.742506 1.284432 0.034764 865 0.080566
859 588.062231 1.268485 0.038509 866 0.080566
860 589.404278 1.289837 0.039389 867 0.080566
861 591.992307 2.535832 0.038771 868 0.080933
862 593.340507 1.293323 0.041547 869 0.080933
863 594.691882 1.298251 0.039516 870 0.080933
864 597.302513 2.553922 0.042899 871 0.082397
865 598.648722 1.296793 0.036190 872 0.082397
866 600.024969 1.321652 0.041475 873 0.082397
867 601.386849 1.313521 0.035006 874 0.082397
868 602.739614 1.304087 0.035077 875 0.082397
869 604.103826 1.317020 0.034150 876 0.082397
870 605.520455 1.355666 0.045028 877 0.082397
871 606.982784 1.411965 0.036628 878 0.082397
872 608.348208 1.314695 0.037603 879 0.082397
873 609.727572 1.328985 0.036921 880 0.082397
874 611.116944 1.339368 0.036381 881 0.082397
875 612.486218 1.319535 0.036348 882 0.082397
876 613.869482 1.332113 0.037595 883 0.082397
877 615.267881 1.349523 0.035934 884 0.082397
878 616.635089 1.318107 0.035783 885 0.082397
879 617.998583 1.315284 0.035043 886 0.082397
880 619.429252 1.382133 0.035504 887 0.082397
881 620.820927 1.342806 0.034901 888 0.082397
882 622.210070 1.338915 0.036492 889 0.082397
883 623.593626 1.336156 0.034178 890 0.082397
884 624.987165 1.342453 0.037583 891 0.082397
885 626.380842 1.344443 0.035439 892 0.082397
886 627.765743 1.333317 0.037997 893 0.082397
887 630.456371 2.636209 0.041035 894 0.082764
888 631.858165 1.349962 0.038243 895 0.082764
889 633.260802 1.350071 0.039198 896 0.082764
890 634.664947 1.353234 0.037612 897 0.082764
891 636.080411 1.362084 0.038408 898 0.082764
892 637.476880 1.345110 0.037918 899 0.082764
893 640.204595 2.674019 0.040247 900 0.083496
894 641.629446 1.372731 0.038535 901 0.083496
895 643.057326 1.371905 0.042713 902 0.083496
896 644.485318 1.375395 0.038570 903 0.083496
897 645.937772 1.403670 0.034747 904 0.083496
898 647.356275 1.370142 0.033847 905 0.083496
899 648.777391 1.371935 0.035809 906 0.083496
900 650.219857 1.392427 0.036597 907 0.083496
901 651.645102 1.375094 0.036181 908 0.083496
902 653.081378 1.381973 0.039722 909 0.083496
903 654.512000 1.378127 0.039245 910 0.083496
904 655.966882 1.404438 0.036684 911 0.083496
905 657.401651 1.383457 0.037780 912 0.083496
906 658.838100 1.385155 0.037863 913 0.083496
907 660.304208 1.412622 0.039950 914 0.083496
908 661.750747 1.394296 0.038425 915 0.083496
909 663.206177 1.403992 0.037027 916 0.083496
910 664.655300 1.395341 0.039761 917 0.083496
911 666.119289 1.412683 0.037786 918 0.083496
912 667.563341 1.392012 0.038379 919 0.083496
913 669.010490 1.395774 0.037454 920 0.083496
914 670.475159 1.412981 0.037067 921 0.083496
915 671.926839 1.399824 0.038113 922 0.083496
916 673.385758 1.408293 0.036571 923 0.083496
917 674.835910 1.398887 0.037821 924 0.083496
918 676.307828 1.415872 0.042079 925 0.083496
919 677.764959 1.405159 0.038139 926 0.083496
920 679.231185 1.411103 0.041581 927 0.083496
921 680.703113 1.422726 0.035287 928 0.083496
922 682.225907 1.466678 0.041972 929 0.083496
923 683.827575 1.542762 0.043489 930 0.083496
924 685.439477 1.556959 0.040792 931 0.083496
925 686.929535 1.437410 0.038637 932 0.083496
926 688.404481 1.424606 0.036124 933 0.083496
927 689.866996 1.411815 0.037164 934 0.083496
928 691.336330 1.419989 0.035441 935 0.083496
929 692.800940 1.407166 0.043070 936 0.083496
930 694.305483 1.455650 0.034961 937 0.083496
931 695.793956 1.436187 0.038233 938 0.083496
932 697.276323 1.431540 0.036959 939 0.083496
933 698.771312 1.434069 0.047035 940 0.083496
934 700.282616 1.458567 0.038110 941 0.083496
935 701.761286 1.427184 0.037768 942 0.083496
936 703.245647 1.432924 0.037578 943 0.083496
937 704.721394 1.424169 0.037210 944 0.083496
938 706.215485 1.441966 0.037952 945 0.083496
939 707.712444 1.440118 0.042488 946 0.083496
940 709.192533 1.428236 0.038040 947 0.083496
941 710.695522 1.444994 0.043257 948 0.083496
942 712.185271 1.439140 0.036603 949 0.083496
943 713.682097 1.441143 0.041864 950 0.083496
944 715.201043 1.462446 0.042078 951 0.083496
945 716.703369 1.444954 0.043451 952 0.083496
946 718.204207 1.448925 0.037918 953 0.083496
947 719.713635 1.448981 0.045987 954 0.083496
948 721.223268 1.457651 0.037675 955 0.083496
949 722.736891 1.453637 0.045273 956 0.083496
950 724.245711 1.455362 0.039071 957 0.083496
951 725.780010 1.481669 0.038213 958 0.083496
952 727.297645 1.458237 0.045259 959 0.083496
953 728.817522 1.465459 0.039950 960 0.083496
954 730.366695 1.492978 0.041050 961 0.083496
955 731.883332 1.457254 0.044690 962 0.083496
956 733.410401 1.468136 0.044946 963 0.083496
957 734.928229 1.463896 0.039600 964 0.083496
958 736.470965 1.486674 0.042153 965 0.083496
959 738.002586 1.475417 0.042248 966 0.083496
960 739.543195 1.481119 0.044890 967 0.083496
961 741.092359 1.492076 0.042311 968 0.083496
962 742.623608 1.469672 0.047149 969 0.083496
963 744.154173 1.475883 0.040661 970 0.083496
964 745.702287 1.490460 0.041667 971 0.083496
965 747.272443 1.516823 0.039225 972 0.083496
966 748.808906 1.474694 0.046657 973 0.083496
967 750.352104 1.487332 0.041860 974 0.083496
968 751.883580 1.475669 0.041090 975 0.083496
969 753.420200 1.482251 0.039723 976 0.083496
970 754.973035 1.494962 0.043480 977 0.083496
971 756.521674 1.497029 0.036847 978 0.083496
972 758.070104 1.492154 0.041299 979 0.083496
973 759.618706 1.489093 0.044215 980 0.083496
974 761.194837 1.520120 0.041048 981 0.083496
975 762.749491 1.496270 0.043811 982 0.083496
976 764.311802 1.504976 0.042895 983 0.083496
977 765.938248 1.570169 0.040879 984 0.083496
978 767.507353 1.514022 0.040188 985 0.083496
979 769.071635 1.502485 0.046142 986 0.083496
980 770.672022 1.541798 0.044071 987 0.083496
981 772.335439 1.599750 0.046437 988 0.083496
982 775.717607 3.294597 0.072955 989 0.110504
983 777.445216 1.646106 0.065138 990 0.110504
984 779.316111 1.785035 0.069766 991 0.110504
985 781.109668 1.696714 0.080463 992 0.110504
986 782.924738 1.734475 0.063863 993 0.110504
987 788.272734 5.276681 0.055710 994 0.150467
988 790.135709 1.780448 0.065894 995 0.150467
989 791.977793 1.769625 0.055610 996 0.150467
990 793.806246 1.766047 0.044927 997 0.150467
991 795.656967 1.796698 0.036972 998 0.150467
992 797.502840 1.781321 0.047566 999 0.150467
993 799.338276 1.776366 0.042544 1000 0.150467
994 801.205700 1.807196 0.043795 1001 0.150467
995 803.056654 1.788597 0.045456 1002 0.150467
996 804.935228 1.796971 0.064712 1003 0.150467
997 806.801847 1.794645 0.054956 1004 0.150467
998 810.541085 3.668130 0.055415 1005 0.170547
999 812.491138 1.877668 0.055748 1006 0.170547
1000 814.451891 1.892695 0.050333 1007 0.170547
1001 816.415602 1.904086 0.041663 1008 0.170547
1002 818.356383 1.869375 0.054118 1009 0.170547
1003 820.301262 1.871990 0.054986 1010 0.170547
1004 822.274345 1.899577 0.054961 1011 0.170547
1005 832.403356 9.999728 0.113165 1012 0.492188
1006 835.423031 2.921920 0.075596 1013 0.492188
1007 838.337335 2.756051 0.137284 1014 0.492188
1008 841.231749 2.762754 0.111101 1015 0.492188
1009 844.086776 2.741922 0.092853 1016 0.492188
1010 846.936878 2.776251 0.053273 1017 0.492188
1011 849.770667 2.742634 0.070665 1018 0.492188
1012 852.688095 2.754858 0.142047 1019 0.492188
1013 855.573237 2.771455 0.094125 1020 0.492188
1014 858.381345 2.739062 0.049332 1021 0.492188
1015 864.671900 6.174531 0.096708 1022 0.632813
1016 867.894730 3.142380 0.058528 1023 0.632813
1017 871.049039 3.042199 0.090729 1024 0.632813
1018 874.193589 3.021918 0.100738 1025 0.632813
1019 877.315227 3.054709 0.045975 1026 0.632813
1020 883.415812 6.031092 0.048276 1027 0.667969
1021 886.541111 3.054574 0.050024 1028 0.667969
1022 889.689000 3.037496 0.090242 1029 0.667969
1023 892.863256 3.085194 0.067525 1030 0.667969
1024 896.063971 3.129697 0.050069 1031 0.667969
1025 899.313672 3.165920 0.063877 1032 0.667969
1026 902.533670 3.137004 0.061997 1033 0.667969
1027 905.761531 3.149109 0.056929 1034 0.667969
1028 912.085626 6.250377 0.052623 1035 0.673828
1029 915.465571 3.301044 0.055564 1036 0.673828
1030 918.737351 3.181156 0.069469 1037 0.673828
1031 922.054208 3.246787 0.046225 1038 0.673828
1032 925.450906 3.321162 0.052289 1039 0.673828
1033 928.895413 3.371042 0.052646 1040 0.673828
1034 932.139711 3.151642 0.070706 1041 0.673828
1035 935.397580 3.167901 0.068802 1042 0.673828
1036 938.747959 3.284656 0.044226 1043 0.673828
1037 942.115440 3.287279 0.058429 1044 0.673828
1038 945.504220 3.320067 0.044847 1045 0.673828
1039 948.769719 3.175200 0.067604 1046 0.673828
1040 952.056618 3.205444 0.059851 1047 0.673828
1041 955.347300 3.219802 0.050214 1048 0.673828
1042 958.741784 3.304351 0.069098 1049 0.673828
1043 962.259874 3.431220 0.066025 1050 0.673828
1044 965.590892 3.262527 0.047089 1051 0.673828
1045 968.850505 3.194754 0.043655 1052 0.673828
1046 972.201954 3.278817 0.051612 1053 0.673828
1047 978.615588 6.343756 0.049058 1054 0.676758
1048 981.902223 3.222000 0.043577 1055 0.676758
1049 985.201222 3.224938 0.051409 1056 0.676758
1050 988.480880 3.216072 0.042141 1057 0.676758
1051 991.781050 3.225364 0.053352 1058 0.676758
1052 995.082239 3.218297 0.061067 1059 0.676758
1053 998.420026 3.246477 0.069514 1060 0.676758
1054 1001.809269 3.317407 0.050666 1061 0.676758
1055 1005.416428 3.528989 0.056882 1062 0.676758
1056 1009.006990 3.516086 0.051240 1063 0.676758
1057 1012.416978 3.337568 0.050761 1064 0.676758
1058 1016.161753 3.658945 0.064314 1065 0.676758
1059 1019.695213 3.460493 0.050145 1066 0.676758
1060 1023.245192 3.469594 0.055720 1067 0.676758
1061 1026.649861 3.339511 0.041907 1068 0.676758
1062 1029.967601 3.248559 0.047971 1069 0.676758
1063 1033.359613 3.315692 0.054815 1070 0.676758
1064 1036.688493 3.263739 0.043081 1071 0.676758
1065 1040.004692 3.239808 0.055495 1072 0.676758
1066 1043.372229 3.300232 0.045898 1073 0.676758
1067 1046.721085 3.256948 0.071051 1074 0.676758
1068 1050.044524 3.234862 0.068157 1075 0.676758
1069 1053.358581 3.247576 0.043958 1076 0.676758
1070 1056.703988 3.269670 0.054727 1077 0.676758
1071 1060.013228 3.244041 0.044339 1078 0.676758
1072 1063.353386 3.248450 0.069254 1079 0.676758
1073 1066.704586 3.273279 0.055872 1080 0.676758
1074 1070.066147 3.283647 0.055600 1081 0.676758
1075 1076.978347 6.834674 0.055890 1082 0.747070
1076 1080.523072 3.471574 0.051654 1083 0.747070
1077 1084.128560 3.534178 0.047756 1084 0.747070
1078 1087.903698 3.709802 0.042368 1085 0.747070
1079 1091.473828 3.507781 0.040480 1086 0.747070
1080 1095.179619 3.633722 0.050033 1087 0.747070
1081 1098.729024 3.486850 0.040120 1088 0.747070
1082 1102.292289 3.497998 0.044054 1089 0.747070
1083 1105.952952 3.586839 0.052295 1090 0.747070
1084 1109.485989 3.462613 0.048511 1091 0.747070
1085 1113.116854 3.555976 0.051929 1092 0.747070
1086 1116.707878 3.510578 0.058071 1093 0.747070
1087 1120.399596 3.603848 0.063943 1094 0.747070
1088 1123.996670 3.520631 0.053479 1095 0.747070
1089 1127.577012 3.506611 0.051501 1096 0.747070
1090 1131.141820 3.496548 0.046893 1097 0.747070
1091 1134.703841 3.483640 0.056736 1098 0.747070
1092 1138.429383 3.652292 0.046435 1099 0.747070
1093 1142.101482 3.594947 0.055389 1100 0.747070
1094 1145.710534 3.534145 0.052467 1101 0.747070
1095 1149.313135 3.515205 0.064575 1102 0.747070
1096 1152.967103 3.580063 0.051102 1103 0.747070
1097 1160.033748 6.993406 0.050357 1104 0.769043
1098 1163.911977 3.792653 0.060864 1105 0.769043
1099 1167.739671 3.756872 0.045505 1106 0.769043
1100 1171.373010 3.558246 0.051225 1107 0.769043
1101 1174.997437 3.545613 0.057163 1108 0.769043
1102 1178.601760 3.538347 0.043456 1109 0.769043
1103 1182.257298 3.583842 0.048885 1110 0.769043
1104 1185.886962 3.566750 0.040532 1111 0.769043
1105 1189.511352 3.548824 0.052256 1112 0.769043
1106 1193.164763 3.578544 0.052707 1113 0.769043
1107 1196.800191 3.572501 0.040148 1114 0.769043
1108 1200.443219 3.563896 0.056395 1115 0.769043
1109 1204.088874 3.576304 0.043538 1116 0.769043
1110 1207.736293 3.561748 0.062754 1117 0.769043
1111 1211.462954 3.643342 0.061349 1118 0.769043
1112 1215.110927 3.582121 0.042240 1119 0.769043
1113 1218.849410 3.662671 0.053699 1120 0.769043
1114 1222.531681 3.616474 0.044023 1121 0.769043
1115 1226.333878 3.715765 0.064467 1122 0.769043
1116 1230.055003 3.637549 0.060122 1123 0.769043
1117 1233.892350 3.763402 0.051362 1124 0.769043
1118 1237.834327 3.874102 0.045890 1125 0.769043
1119 1241.669039 3.754093 0.056790 1126 0.769043
1120 1245.518944 3.777502 0.047496 1127 0.769043
1121 1249.394730 3.789780 0.061912 1128 0.769043
1122 1253.232863 3.771522 0.041000 1129 0.769043
1123 1257.214722 3.903752 0.056102 1130 0.769043
1124 1261.171718 3.883062 0.050519 1131 0.769043
1125 1265.157911 3.908603 0.053098 1132 0.769043
1126 1268.945153 3.717758 0.043647 1133 0.769043
1127 1272.991157 3.981428 0.040952 1134 0.769043
1128 1276.974011 3.881769 0.076113 1135 0.769043
1129 1281.050644 4.002696 0.042307 1136 0.769043
1130 1284.831215 3.705853 0.050914 1137 0.769043
1131 1288.608493 3.711482 0.042826 1138 0.769043
1132 1292.376990 3.692088 0.054396 1139 0.769043
1133 1296.122850 3.679784 0.042710 1140 0.769043
1134 1299.862906 3.666579 0.050199 1141 0.769043
1135 1303.790218 3.848184 0.052151 1142 0.769043
1136 1307.565581 3.704678 0.047520 1143 0.769043
1137 1311.556424 3.912767 0.055566 1144 0.769043
1138 1315.388831 3.752125 0.054053 1145 0.769043
1139 1319.239958 3.769492 0.058341 1146 0.769043
1140 1323.169746 3.855893 0.051354 1147 0.769043
1141 1327.062970 3.803876 0.067368 1148 0.769043
1142 1330.930112 3.785589 0.054996 1149 0.769043
1143 1334.881072 3.853874 0.070620 1150 0.769043
1144 1338.999117 4.039718 0.049262 1151 0.769043
1145 1342.969074 3.888810 0.058047 1152 0.769043
1146 1346.901737 3.858054 0.051524 1153 0.769043
1147 1350.726953 3.738623 0.063836 1154 0.769043
1148 1354.571743 3.769515 0.051023 1155 0.769043
1149 1358.434649 3.786226 0.053478 1156 0.769043
1150 1362.357413 3.853103 0.046557 1157 0.769043
1151 1366.282974 3.850277 0.052695 1158 0.769043
1152 1370.145179 3.779981 0.059008 1159 0.769043
1153 1374.033566 3.820586 0.045196 1160 0.769043
1154 1377.954724 3.834225 0.056716 1161 0.769043
1155 1381.839264 3.813572 0.045514 1162 0.769043
1156 1385.736968 3.825551 0.048764 1163 0.769043
1157 1389.653493 3.824559 0.066489 1164 0.769043
1158 1393.634340 3.908050 0.045876 1165 0.769043
1159 1397.554661 3.841755 0.054560 1166 0.769043
1160 1401.526033 3.903887 0.044617 1167 0.769043
1161 1405.549304 3.939667 0.060580 1168 0.769043
1162 1409.472083 3.839487 0.059888 1169 0.769043
1163 1413.492669 3.939571 0.055808 1170 0.769043
1164 1417.604989 4.024133 0.060618 1171 0.769043
1165 1421.805496 4.128583 0.047491 1172 0.769043
1166 1426.200701 4.316714 0.053274 1173 0.769043
1167 1430.176373 3.895932 0.056097 1174 0.769043
1168 1434.143147 3.892697 0.051185 1175 0.769043
1169 1438.079061 3.850217 0.062070 1176 0.769043
1170 1442.085759 3.934950 0.047308 1177 0.769043
1171 1446.109149 3.943217 0.056683 1178 0.769043
1172 1450.114736 3.922998 0.060004 1179 0.769043
1173 1454.407954 4.222156 0.046658 1180 0.769043
1174 1458.711482 4.221485 0.057999 1181 0.769043
1175 1462.778443 3.995309 0.047230 1182 0.769043
1176 1466.847605 3.987532 0.058203 1183 0.769043
1177 1470.995510 4.064139 0.059421 1184 0.769043
1178 1475.325080 4.257215 0.048413 1185 0.769043
1179 1479.417354 4.009066 0.058942 1186 0.769043
1180 1483.503516 4.016748 0.046414 1187 0.769043
1181 1487.581424 3.991196 0.063711 1188 0.769043
1182 1491.639344 3.975848 0.058069 1189 0.769043
1183 1495.805031 4.095662 0.046847 1190 0.769043
1184 1499.879516 3.990982 0.058032 1191 0.769043
1185 1503.946363 3.996123 0.047060 1192 0.769043
1186 1508.079572 4.041145 0.067292 1193 0.769043
1187 1512.189245 4.026777 0.059222 1194 0.769043
1188 1516.316830 4.051193 0.052880 1195 0.769043
1189 1520.428211 4.037494 0.049712 1196 0.769043
1190 1524.645856 4.148804 0.044485 1197 0.769043
1191 1532.782812 8.057192 0.056591 1198 0.775146
1192 1537.012681 4.151310 0.054264 1199 0.775146
1193 1541.598277 4.513991 0.048440 1200 0.775146
1194 1545.736953 4.056399 0.058025 1201 0.775146
1195 1549.919457 4.112441 0.045323 1202 0.775146
1196 1554.055516 4.053595 0.059521 1203 0.775146
1197 1558.235756 4.104705 0.051252 1204 0.775146
1198 1562.403335 4.089467 0.054188 1205 0.775146
1199 1566.589198 4.111141 0.051114 1206 0.775146
1200 1570.804905 4.130947 0.056507 1207 0.775146
1201 1574.918026 4.042270 0.046435 1208 0.775146
1202 1579.060944 4.062587 0.056859 1209 0.775146
1203 1583.171889 4.040093 0.047301 1210 0.775146
1204 1587.465288 4.210883 0.057760 1211 0.775146
1205 1591.650404 4.111533 0.048544 1212 0.775146
1206 1595.848191 4.116038 0.057676 1213 0.775146
1207 1600.129135 4.205864 0.048397 1214 0.775146
1208 1604.269845 4.073630 0.043036 1215 0.775146
1209 1608.512823 4.160886 0.057441 1216 0.775146
1210 1612.851369 4.269657 0.043923 1217 0.775146
1211 1617.127321 4.183572 0.065195 1218 0.775146
1212 1621.394739 4.193360 0.043433 1219 0.775146
1213 1625.734499 4.255275 0.060312 1220 0.775146
1214 1630.101812 4.295455 0.044537 1221 0.775146
1215 1634.527033 4.345363 0.055198 1222 0.775146
1216 1638.870365 4.259589 0.056065 1223 0.775146
1217 1643.292101 4.338886 0.058664 1224 0.775146
1218 1647.683761 4.303739 0.056400 1225 0.775146
1219 1652.101461 4.341272 0.052789 1226 0.775146
1220 1656.689906 4.503346 0.059787 1227 0.775146
1221 1661.113096 4.341838 0.057325 1228 0.775146
1222 1665.417058 4.221065 0.056915 1229 0.775146
1223 1669.642529 4.151623 0.049356 1230 0.775146
1224 1673.867181 4.143553 0.057057 1231 0.775146
1225 1678.114661 4.172660 0.049787 1232 0.775146
1226 1682.324835 4.129267 0.056087 1233 0.775146
1227 1686.510031 4.110322 0.051278 1234 0.775146
1228 1690.688129 4.095251 0.058896 1235 0.775146
1229 1694.891305 4.122216 0.052220 1236 0.775146
1230 1699.095062 4.121663 0.056929 1237 0.775146
1231 1703.305655 4.127434 0.059533 1238 0.775146
1232 1707.530456 4.144389 0.056513 1239 0.775146
1233 1711.732648 4.119244 0.059059 1240 0.775146
1234 1715.934606 4.119171 0.058743 1241 0.775146
1235 1720.146040 4.122188 0.064288 1242 0.775146
1236 1724.410710 4.183470 0.057205 1243 0.775146
1237 1728.650454 4.154287 0.060913 1244 0.775146
1238 1732.891568 4.163248 0.053816 1245 0.775146
1239 1737.137546 4.162318 0.060004 1246 0.775146
1240 1741.372411 4.156337 0.054805 1247 0.775146
1241 1745.610483 4.151476 0.061197 1248 0.775146
1242 1749.867096 4.174113 0.056743 1249 0.775146
1243 1754.129664 4.174588 0.063923 1250 0.775146
1244 1758.381490 4.170075 0.057673 1251 0.775146
1245 1762.649916 4.185143 0.058882 1252 0.775146
1246 1766.926340 4.192320 0.059652 1253 0.775146
1247 1771.211211 4.209530 0.050490 1254 0.775146
1248 1775.480119 4.186092 0.058243 1255 0.775146
1249 1779.768535 4.202903 0.059866 1256 0.775146
1250 1784.066745 4.224370 0.049402 1257 0.775146
1251 1788.367560 4.215353 0.060639 1258 0.775146
1252 1792.791078 4.332787 0.065580 1259 0.775146
1253 1797.177517 4.304016 0.051725 1260 0.775146
1254 1801.492171 4.229107 0.060126 1261 0.775146
1255 1805.748107 4.182674 0.048132 1262 0.775146
1256 1810.036501 4.203774 0.059298 1263 0.775146
1257 1814.309346 4.199061 0.046364 1264 0.775146
1258 1818.595585 4.203242 0.059097 1265 0.775146
1259 1822.897653 4.216954 0.060815 1266 0.775146
1260 1827.178776 4.204686 0.052468 1267 0.775146
1261 1831.467031 4.201908 0.061086 1268 0.775146
1262 1835.744663 4.204321 0.048863 1269 0.775146
1263 1840.023025 4.202152 0.051715 1270 0.775146
1264 1844.337549 4.226681 0.062328 1271 0.775146
1265 1848.672863 4.261089 0.049519 1272 0.775146
1266 1853.062980 4.299543 0.066422 1273 0.775146
1267 1857.358670 4.221961 0.048351 1274 0.775146
1268 1861.665224 4.222586 0.059267 1275 0.775146
1269 1866.026666 4.273804 0.063431 1276 0.775146
1270 1870.327783 4.224962 0.049036 1277 0.775146
1271 1874.625889 4.214248 0.059256 1278 0.775146
1272 1878.931351 4.233385 0.047418 1279 0.775146
1273 1883.232242 4.215380 0.061235 1280 0.775146
1274 1887.564746 4.246870 0.060702 1281 0.775146
1275 1891.844697 4.208359 0.047571 1282 0.775146
1276 1896.136640 4.202834 0.064917 1283 0.775146
1277 1900.458731 4.241759 0.054660 1284 0.775146
1278 1904.913190 4.360860 0.064275 1285 0.775146
1279 1909.251735 4.251130 0.062707 1286 0.775146
1280 1913.547848 4.221698 0.049736 1287 0.775146
1281 1917.857491 4.224184 0.061463 1288 0.775146
1282 1922.133224 4.203252 0.047674 1289 0.775146
1283 1926.435002 4.212438 0.063996 1290 0.775146
1284 1930.721669 4.201574 0.060308 1291 0.775146
1285 1935.006113 4.211001 0.049174 1292 0.775146
1286 1939.303447 4.208933 0.062722 1293 0.775146
1287 1943.586316 4.208456 0.049614 1294 0.775146
1288 1948.013007 4.337968 0.064019 1295 0.775146
1289 1952.335886 4.232761 0.064913 1296 0.775146
1290 1956.627499 4.216983 0.050593 1297 0.775146
1291 1960.904996 4.188071 0.063121 1298 0.775146
1292 1965.211782 4.228999 0.052684 1299 0.775146
1293 1969.538392 4.246246 0.055542 1300 0.775146
1294 1973.849648 4.221737 0.064613 1301 0.775146
1295 1978.149975 4.224334 0.051783 1302 0.775146
1296 1982.485297 4.246686 0.063828 1303 0.775146
1297 1986.793243 4.228015 0.053375 1304 0.775146
1298 1991.086509 4.200189 0.068197 1305 0.775146
1299 1995.568660 4.393845 0.063868 1306 0.775146
1300 1999.867504 4.224238 0.050101 1307 0.775146
1301 2004.296652 4.336699 0.066790 1308 0.775146
1302 2008.644899 4.272478 0.050721 1309 0.775146
1303 2013.084262 4.354396 0.060866 1310 0.775146
1304 2017.439564 4.266478 0.064205 1311 0.775146
1305 2021.856274 4.333855 0.058345 1312 0.775146
1306 2026.215813 4.267484 0.066535 1313 0.775146
1307 2030.572330 4.279982 0.051072 1314 0.775146
1308 2035.026172 4.350556 0.076085 1315 0.775146
1309 2039.564906 4.424590 0.080675 1316 0.775146
1310 2044.235364 4.585274 0.056628 1317 0.775146
1311 2048.714778 4.387353 0.064510 1318 0.775146
1312 2053.224238 4.434416 0.050601 1319 0.775146
1313 2057.780732 4.448877 0.078980 1320 0.775146
1314 2062.179571 4.307087 0.064279 1321 0.775146
1315 2066.552024 4.294217 0.053677 1322 0.775146
1316 2070.891714 4.247143 0.066418 1323 0.775146
1317 2075.258939 4.290189 0.051905 1324 0.775146
1318 2079.901759 4.547168 0.070795 1325 0.775146
1319 2084.377081 4.380743 0.068530 1326 0.775146
1320 2088.756094 4.301738 0.051547 1327 0.775146
1321 2093.206544 4.354005 0.069611 1328 0.775146
1322 2097.712872 4.426833 0.051787 1329 0.775146
1323 2102.065248 4.252560 0.073701 1330 0.775146
1324 2106.415028 4.255674 0.068292 1331 0.775146
1325 2110.745694 4.245447 0.059340 1332 0.775146
1326 2119.997882 9.174195 0.053186 1333 0.810303
1327 2124.729006 4.656594 0.048305 1334 0.810303
1328 2134.171896 9.354188 0.062468 1335 0.813354
1329 2139.077900 4.817087 0.060866 1336 0.813354
1330 2143.995914 4.830839 0.058331 1337 0.813354
1331 2148.844631 4.762673 0.057092 1338 0.813354
1332 2153.845798 4.918277 0.056577 1339 0.813354
1333 2158.787873 4.855307 0.060517 1340 0.813354
1334 2163.812214 4.940402 0.054255 1341 0.813354
1335 2168.805067 4.905568 0.057002 1342 0.813354
1336 2173.852024 4.967692 0.049683 1343 0.813354
1337 2178.788021 4.848575 0.059395 1344 0.813354
1338 2183.635967 4.763133 0.057727 1345 0.813354
1339 2188.509943 4.784993 0.062446 1346 0.813354
1340 2193.568210 4.976354 0.053761 1347 0.813354
1341 2198.450229 4.796939 0.057573 1348 0.813354
1342 2203.389595 4.862051 0.051260 1349 0.813354
1343 2208.177539 4.707259 0.054000 1350 0.813354
1344 2212.953117 4.698742 0.049794 1351 0.813354
1345 2217.728515 4.703995 0.044954 1352 0.813354
1346 2222.665143 4.848319 0.061961 1353 0.813354
1347 2227.617676 4.875281 0.048680 1354 0.813354
1348 2232.573486 4.866227 0.059744 1355 0.813354
1349 2237.624591 4.977719 0.045248 1356 0.813354
1350 2242.581177 4.868221 0.061663 1357 0.813354
1351 2247.384499 4.731547 0.044414 1358 0.813354
1352 2252.199811 4.734963 0.053439 1359 0.813354
1353 2257.136530 4.849147 0.061352 1360 0.813354
1354 2261.971420 4.754482 0.054204 1361 0.813354
1355 2266.809324 4.747076 0.061150 1362 0.813354
1356 2271.634781 4.742841 0.055759 1363 0.813354
1357 2276.456509 4.729599 0.064979 1364 0.813354
1358 2281.271627 4.732368 0.054932 1365 0.813354
1359 2286.119034 4.759909 0.059936 1366 0.813354
1360 2290.948379 4.748996 0.054260 1367 0.813354
1361 2295.821922 4.784293 0.061673 1368 0.813354
1362 2300.659048 4.752061 0.058585 1369 0.813354
1363 2305.505079 4.756763 0.062088 1370 0.813354
1364 2310.334510 4.746665 0.055488 1371 0.813354
1365 2315.163582 4.741242 0.061926 1372 0.813354
1366 2319.979520 4.729323 0.059451 1373 0.813354
1367 2324.821383 4.757248 0.057290 1374 0.813354
1368 2329.752588 4.838284 0.066595 1375 0.813354
1369 2334.679737 4.843820 0.057159 1376 0.813354
1370 2339.626717 4.851734 0.066599 1377 0.813354
1371 2344.568260 4.854256 0.060791 1378 0.813354
1372 2349.629974 4.968566 0.066301 1379 0.813354
1373 2354.490565 4.771626 0.059024 1380 0.813354
1374 2359.360159 4.778172 0.064745 1381 0.813354
1375 2364.223970 4.778358 0.058381 1382 0.813354
1376 2369.098581 4.780355 0.067661 1383 0.813354
1377 2373.972173 4.784194 0.061873 1384 0.813354
1378 2378.816516 4.749849 0.067154 1385 0.813354
1379 2383.669284 4.764626 0.060843 1386 0.813354
1380 2388.559754 4.794652 0.068162 1387 0.813354
1381 2393.441420 4.789376 0.064924 1388 0.813354
1382 2398.379114 4.848531 0.062296 1389 0.813354
1383 2403.260448 4.797035 0.057814 1390 0.813354
1384 2408.147738 4.792920 0.066866 1391 0.813354
1385 2413.001080 4.767067 0.059105 1392 0.813354
1386 2417.878848 4.785909 0.065138 1393 0.813354
1387 2422.743613 4.779470 0.057850 1394 0.813354
1388 2427.619512 4.781392 0.067515 1395 0.813354
1389 2432.477581 4.771204 0.060476 1396 0.813354
1390 2437.387643 4.816835 0.065966 1397 0.813354
1391 2442.249493 4.775534 0.059495 1398 0.813354
1392 2447.134389 4.790288 0.065876 1399 0.813354
1393 2452.005701 4.786074 0.058308 1400 0.813354
1394 2456.905339 4.800678 0.070631 1401 0.813354
1395 2461.785095 4.790688 0.060824 1402 0.813354
1396 2466.692488 4.808618 0.069260 1403 0.813354
1397 2471.543606 4.763839 0.059045 1404 0.813354
1398 2476.501099 4.865128 0.063457 1405 0.813354
1399 2481.384458 4.787090 0.068492 1406 0.813354
1400 2486.238762 4.766301 0.061521 1407 0.813354
1401 2491.128381 4.794863 0.067362 1408 0.813354
1402 2495.990085 4.771684 0.063006 1409 0.813354
1403 2500.911018 4.820226 0.073701 1410 0.813354
1404 2505.862020 4.860523 0.062731 1411 0.813354
1405 2515.618518 9.659486 0.069455 1412 0.815552
1406 2520.606431 4.899411 0.061540 1413 0.815552
1407 2525.601691 4.895996 0.071102 1414 0.815552
1408 2530.595533 4.903774 0.060006 1415 0.815552
1409 2535.595472 4.902995 0.070213 1416 0.815552
1410 2540.660357 4.972377 0.065584 1417 0.815552
1411 2550.708455 9.948063 0.072446 1418 0.818481
1412 2560.556645 9.757711 0.060414 1419 0.823608
1413 2570.497477 9.844296 0.069128 1420 0.824341
1414 2580.430957 9.843929 0.060962 1421 0.824707
1415 2585.477919 4.953600 0.065724 1422 0.824707
1416 2595.361559 9.793418 0.062564 1423 0.824890
1417 2600.415700 4.974212 0.051698 1424 0.824890
1418 2605.479066 4.972439 0.063320 1425 0.824890
1419 2610.550948 4.978382 0.066033 1426 0.824890
1420 2615.604548 4.975021 0.050869 1427 0.824890
1421 2620.658250 4.961196 0.064861 1428 0.824890
1422 2625.711665 4.972639 0.052522 1429 0.824890
1423 2631.024748 5.212058 0.068839 1430 0.824890
1424 2636.130643 5.003370 0.068811 1431 0.824890
1425 2641.189441 4.975923 0.052708 1432 0.824890
1426 2646.259178 4.974256 0.065745 1433 0.824890
1427 2651.319153 4.982102 0.050396 1434 0.824890
1428 2656.398142 4.985846 0.064488 1435 0.824890
1429 2661.507845 5.017506 0.064165 1436 0.824890
1430 2666.589701 5.000222 0.053380 1437 0.824890
1431 2671.708455 5.018784 0.069513 1438 0.824890
1432 2676.816536 5.026120 0.052020 1439 0.824890
1433 2681.912485 4.998519 0.067294 1440 0.824890
1434 2687.059019 5.046805 0.070267 1441 0.824890
1435 2692.160291 5.018776 0.052515 1442 0.824890
1436 2697.311488 5.057587 0.064870 1443 0.824890
1437 2702.422660 5.023548 0.057447 1444 0.824890
1438 2707.540876 5.023624 0.065526 1445 0.824890
1439 2712.679121 5.041749 0.067567 1446 0.824890
1440 2717.791102 5.030976 0.050804 1447 0.824890
1441 2722.902244 5.019953 0.063618 1448 0.824890
1442 2728.026927 5.049232 0.047532 1449 0.824890
1443 2733.150574 5.028337 0.065308 1450 0.824890
1444 2738.284595 5.039210 0.066437 1451 0.824890
1445 2743.401964 5.037589 0.051172 1452 0.824890
1446 2748.559559 5.059896 0.069705 1453 0.824890
1447 2753.692761 5.054249 0.049909 1454 0.824890
1448 2758.854463 5.062781 0.070381 1455 0.824890
1449 2763.990422 5.040565 0.066328 1456 0.824890
1450 2769.136292 5.066215 0.051619 1457 0.824890
1451 2774.277721 5.047226 0.065771 1458 0.824890
1452 2779.421991 5.065852 0.049845 1459 0.824890
1453 2784.552739 5.033500 0.068634 1460 0.824890
1454 2789.729189 5.080695 0.067017 1461 0.824890
1455 2794.913605 5.105566 0.049915 1462 0.824890
1456 2800.089931 5.078545 0.070335 1463 0.824890
1457 2805.259712 5.087249 0.053573 1464 0.824890
1458 2810.451838 5.094410 0.069020 1465 0.824890
1459 2815.619568 5.069159 0.070274 1466 0.824890
1460 2820.810085 5.108508 0.053640 1467 0.824890
1461 2826.016886 5.105551 0.071067 1468 0.824890
1462 2831.208759 5.104474 0.053367 1469 0.824890
1463 2836.415922 5.108407 0.071289 1470 0.824890
1464 2841.608081 5.092300 0.070649 1471 0.824890
1465 2846.802350 5.108546 0.057116 1472 0.824890
1466 2851.986530 5.083607 0.071652 1473 0.824890
1467 2857.218305 5.146484 0.056130 1474 0.824890
1468 2862.447248 5.130197 0.070433 1475 0.824890
1469 2867.666267 5.121690 0.069190 1476 0.824890
1470 2872.885725 5.137952 0.053520 1477 0.824890
1471 2878.128741 5.141768 0.072063 1478 0.824890
1472 2883.334444 5.122191 0.054313 1479 0.824890
1473 2888.579054 5.145383 0.069262 1480 0.824890
1474 2893.842260 5.166568 0.068273 1481 0.824890
1475 2899.166172 5.234995 0.060307 1482 0.824890
1476 2904.614691 5.347855 0.070014 1483 0.824890
1477 2910.043080 5.345409 0.055006 1484 0.824890
1478 2915.417235 5.272665 0.070228 1485 0.824890
1479 2920.842941 5.326562 0.070756 1486 0.824890
1480 2926.376682 5.445512 0.057267 1487 0.824890
1481 2931.800838 5.323938 0.071446 1488 0.824890
1482 2937.248843 5.363176 0.055739 1489 0.824890
1483 2942.782370 5.424419 0.078475 1490 0.824890
1484 2948.350467 5.466186 0.070311 1491 0.824890
1485 2953.753480 5.318795 0.052777 1492 0.824890
1486 2959.158697 5.302757 0.071398 1493 0.824890
1487 2964.646371 5.404324 0.053536 1494 0.824890
1488 2970.221503 5.473289 0.071224 1495 0.824890
1489 2975.690591 5.368731 0.071736 1496 0.824890
1490 2981.253439 5.478599 0.054494 1497 0.824890
1491 2986.902612 5.546605 0.071586 1498 0.824890
1492 2992.388392 5.400488 0.056533 1499 0.824890
1493 2997.900853 5.408802 0.073986 1500 0.824890
1494 3003.460845 5.458177 0.071495 1501 0.824890
1495 3008.932714 5.382004 0.058976 1502 0.824890
1496 3014.446463 5.429156 0.055328 1503 0.824890
1497 3020.015337 5.488930 0.048412 1504 0.824890
1498 3025.536809 5.421440 0.070034 1505 0.824890
1499 3032.288408 6.651933 0.069844 1506 0.824890
1500 3038.847419 6.456963 0.072217 1507 0.824890
1501 3045.434215 6.481474 0.075586 1508 0.824890
1502 3052.032186 6.497704 0.070650 1509 0.824890
1503 3058.656076 6.520230 0.071025 1510 0.824890
1504 3065.256158 6.501399 0.069683 1511 0.824890
1505 3071.824581 6.465626 0.072532 1512 0.824890
1506 3078.421158 6.494118 0.072636 1513 0.824890
1507 3085.059654 6.533368 0.075156 1514 0.824890
1508 3091.847937 6.697060 0.062366 1515 0.824890
1509 3098.701202 6.759130 0.063193 1516 0.824890
1510 3105.596943 6.785590 0.079039 1517 0.824890
1511 3112.486871 6.784086 0.071296 1518 0.824890
1512 3119.376580 6.793159 0.064091 1519 0.824890
1513 3126.203741 6.739316 0.054453 1520 0.824890
1514 3133.100114 6.792200 0.074405 1521 0.824890
1515 3141.136063 7.936014 0.067147 1522 0.824890
1516 3149.359170 8.117256 0.074274 1523 0.824890
1517 3158.867616 9.411460 0.064551 1524 0.824890
1518 3168.217340 9.245441 0.074525 1525 0.824890
1519 3177.710783 9.389944 0.073663 1526 0.824890
1520 3187.358944 9.541829 0.074360 1527 0.824890
1521 3196.751597 9.285642 0.075623 1528 0.824890
1522 3206.356437 9.498512 0.073104 1529 0.824890
1523 3217.112905 10.660687 0.064230 1530 0.824890
1524 3227.908498 10.693997 0.070389 1531 0.824890
1525 3238.920369 10.919984 0.059561 1532 0.824890
1526 3249.968931 10.938802 0.076124 1533 0.824890
1527 3260.924767 10.850708 0.073788 1534 0.824890
1528 3271.900407 10.880774 0.065288 1535 0.824890
1529 3282.811672 10.822724 0.059189 1536 0.824890
1530 3293.540854 10.637435 0.062302 1537 0.824890
1531 3304.539736 10.907238 0.059983 1538 0.824890
1532 3315.392396 10.756125 0.065528 1539 0.824890
1533 3326.380478 10.893360 0.063685 1540 0.824890
1534 3337.361650 10.886320 0.065392 1541 0.824890
1535 3348.132461 10.686976 0.053811 1542 0.824890
1536 3358.783252 10.558245 0.061428 1543 0.824890
1537 3369.678266 10.810031 0.054511 1544 0.824890
1538 3380.625739 10.852425 0.065122 1545 0.824890
1539 3391.894418 11.172084 0.066136 1546 0.824890
1540 3402.903064 10.915553 0.063963 1547 0.824890
1541 3414.088608 11.092901 0.062735 1548 0.824890
1542 3425.278764 11.095752 0.065589 1549 0.824890
1543 3436.239824 10.874982 0.053994 1550 0.824890
1544 3447.224711 10.891842 0.061530 1551 0.824890
1545 3458.190591 10.884484 0.052366 1552 0.824890
1546 3469.108625 10.821687 0.066303 1553 0.824890
1547 3480.104264 10.896870 0.067715 1554 0.824890
1548 3491.038049 10.837610 0.066132 1555 0.824890
1549 3501.778584 10.647906 0.055752 1556 0.824890
1550 3512.522736 10.648179 0.065638 1557 0.824890
1551 3523.403296 10.793592 0.056029 1558 0.824890
1552 3534.396344 10.897356 0.066789 1559 0.824890
1553 3545.271231 10.789251 0.055709 1560 0.824890
1554 3556.125999 10.760886 0.064787 1561 0.824890
1555 3567.010464 10.799295 0.055032 1562 0.824890
1556 3577.820450 10.713092 0.066609 1563 0.824890
1557 3588.600341 10.692715 0.056042 1564 0.824890
1558 3599.477072 10.782313 0.063934 1565 0.824890
1559 3610.271123 10.704077 0.057958 1566 0.824890


==> figures/data/end_to_end_split.txt <==
iter time synt-time ref-time states volume
1 2.684783 0.010391 0.076560 8 0.000000
2 2.731931 0.002162 0.030269 9 0.000000
3 2.764410 0.001756 0.026080 10 0.000000
4 2.787025 0.001314 0.017848 11 0.000000
5 2.841942 0.005842 0.045362 12 0.000000
6 2.864718 0.000646 0.018876 13 0.000000
7 2.891896 0.000604 0.024437 14 0.000000
8 2.909252 0.000586 0.014634 15 0.000000
9 2.925870 0.000798 0.013285 16 0.000000
10 2.944968 0.000760 0.015766 17 0.000000
11 2.961335 0.000954 0.012430 18 0.000000
12 2.980271 0.000815 0.015512 19 0.000000
13 3.006077 0.000905 0.022646 20 0.000000
14 3.027766 0.000872 0.018767 21 0.000000
15 3.047631 0.001048 0.016344 22 0.000000
16 3.065237 0.000829 0.014753 23 0.000000
17 3.080024 0.001368 0.011343 24 0.000000
18 3.094238 0.001134 0.011094 25 0.000000
19 3.110716 0.001191 0.013035 26 0.000000
20 3.128752 0.001273 0.014465 27 0.000000
21 3.146685 0.001422 0.014376 28 0.000000
22 3.162195 0.001136 0.012296 29 0.000000
23 3.178723 0.001329 0.013035 30 0.000000
24 3.196630 0.001263 0.014517 31 0.000000
25 3.212945 0.001646 0.012665 32 0.000000
26 3.230361 0.001519 0.013713 33 0.000000
27 3.246279 0.001712 0.012093 34 0.000000
28 3.265981 0.001587 0.015886 35 0.000000
29 3.324036 0.004766 0.048126 36 0.026367
30 3.360048 0.005162 0.027278 37 0.026367
31 3.395626 0.003142 0.029918 38 0.026367
32 3.431885 0.003021 0.030711 39 0.026367
33 3.469768 0.003501 0.031680 40 0.026367
34 3.505009 0.003354 0.029219 41 0.026367
35 3.543057 0.003481 0.031933 42 0.026367
36 3.570182 0.003409 0.021096 43 0.026367
37 3.595919 0.003378 0.019651 44 0.026367
38 3.634796 0.003570 0.032295 45 0.026367
39 3.658181 0.003527 0.016896 46 0.026367
40 3.688367 0.004020 0.023376 47 0.026367
41 3.719464 0.003479 0.025162 48 0.026367
42 3.750545 0.003665 0.024857 49 0.026367
43 3.776557 0.003973 0.019332 50 0.026367
44 3.801481 0.004063 0.017963 51 0.026367
45 3.827003 0.004123 0.018591 52 0.026367
46 3.852082 0.003750 0.018199 53 0.026367
47 3.879478 0.003738 0.020596 54 0.026367
48 3.908810 0.003936 0.022532 55 0.026367
49 3.935483 0.004397 0.019483 56 0.026367
50 3.959811 0.004020 0.017556 57 0.026367
51 3.980404 0.004226 0.013572 58 0.026367
52 4.004317 0.004305 0.016846 59 0.026367
53 4.026726 0.003978 0.015882 60 0.026367
54 4.052879 0.004090 0.019357 61 0.026367
55 4.074349 0.004269 0.014502 62 0.026367
56 4.097517 0.004822 0.015465 63 0.026367
57 4.125982 0.004630 0.020574 64 0.026367
58 4.152024 0.004849 0.018298 65 0.026367
59 4.173269 0.004577 0.013837 66 0.026367
60 4.201130 0.004990 0.020065 67 0.026367
61 4.224463 0.004627 0.015792 68 0.026367
62 4.247866 0.004996 0.015480 69 0.026367
63 4.277714 0.005067 0.021827 70 0.026367
64 4.298795 0.004991 0.012689 71 0.026367
65 4.322305 0.004829 0.015786 72 0.026367
66 4.342693 0.004535 0.012798 73 0.026367
67 4.367264 0.005078 0.016608 74 0.026367
68 4.393954 0.006267 0.017554 75 0.026367
69 4.416406 0.005431 0.014190 76 0.026367
70 4.438167 0.005654 0.013523 77 0.026367
71 4.460254 0.005631 0.013720 78 0.026367
72 4.485312 0.006349 0.015943 79 0.026367
73 4.513370 0.005676 0.019746 80 0.026367
74 4.538501 0.006303 0.016175 81 0.026367
75 4.564612 0.006321 0.017171 82 0.026367
76 4.591083 0.006187 0.017728 83 0.026367
77 4.623820 0.005463 0.024091 84 0.039551
78 4.649729 0.005552 0.017454 85 0.039551
79 4.674489 0.004522 0.017446 86 0.039551
80 4.699962 0.004828 0.017848 87 0.039551
81 4.722160 0.004637 0.014773 88 0.039551
82 4.747222 0.004895 0.017209 89 0.039551
83 4.770745 0.004733 0.015374 90 0.039551
84 4.796577 0.005069 0.017886 91 0.039551
85 4.819369 0.005014 0.014361 92 0.039551
86 4.844359 0.004970 0.017035 93 0.039551
87 4.870270 0.005754 0.017152 94 0.039551
88 4.893808 0.005521 0.015228 95 0.039551
89 4.916098 0.004999 0.014409 96 0.039551
90 4.938714 0.005366 0.014382 97 0.039551
91 4.965866 0.005232 0.019047 98 0.039551
92 4.993738 0.005172 0.019828 99 0.039551
93 5.016454 0.005309 0.014565 100 0.039551
94 5.039965 0.005570 0.015107 101 0.039551
95 5.066781 0.005842 0.018062 102 0.039551
96 5.091857 0.005662 0.016546 103 0.039551
97 5.117230 0.005054 0.017164 104 0.039551
98 5.146309 0.008804 0.016905 105 0.039551
99 5.171664 0.006171 0.016166 106 0.039551
100 5.193759 0.006187 0.012986 107 0.039551
101 5.216571 0.006045 0.013889 108 0.039551
102 5.245927 0.006210 0.019935 109 0.039551
103 5.270817 0.006551 0.015162 110 0.039551
104 5.293472 0.006334 0.013312 111 0.039551
105 5.320637 0.006651 0.017587 112 0.039551
106 5.344774 0.006939 0.014123 113 0.039551
107 5.368489 0.006632 0.014022 114 0.039551
108 5.390431 0.007016 0.011966 115 0.039551
109 5.412185 0.006339 0.012485 116 0.039551
110 5.439173 0.006462 0.017417 117 0.039551
111 5.464093 0.006491 0.015374 118 0.039551
112 5.489488 0.006496 0.015895 119 0.039551
113 5.513452 0.006492 0.014477 120 0.039551
114 5.535915 0.006698 0.012761 121 0.039551
115 5.559759 0.007539 0.013044 122 0.039551
116 5.585524 0.007341 0.014764 123 0.039551
117 5.610746 0.008504 0.013605 124 0.039551
118 5.637022 0.007865 0.015213 125 0.039551
119 5.662375 0.007628 0.014594 126 0.039551
120 5.694965 0.009264 0.019806 127 0.039551
121 5.720129 0.007809 0.014070 128 0.039551
122 5.746660 0.007729 0.015539 129 0.039551
123 5.773630 0.008232 0.015383 130 0.039551
124 5.800725 0.008846 0.014811 131 0.039551
125 5.829333 0.008750 0.016216 132 0.039551
126 5.860430 0.008381 0.019148 133 0.039551
127 5.888378 0.009341 0.014567 134 0.039551
128 5.917148 0.008775 0.016685 135 0.039551
129 5.946222 0.008310 0.017362 136 0.039551
130 5.973556 0.008599 0.015367 137 0.039551
131 5.998643 0.008656 0.013031 138 0.039551
132 6.027707 0.008611 0.017009 139 0.039551
133 6.054982 0.008858 0.015053 140 0.039551
134 6.083860 0.009074 0.016444 141 0.039551
135 6.116054 0.009365 0.019278 142 0.039551
136 6.140366 0.008804 0.012048 143 0.039551
137 6.166678 0.008549 0.014427 144 0.039551
138 6.193910 0.008846 0.015012 145 0.039551
139 6.219219 0.008503 0.013371 146 0.039551
140 6.244991 0.008788 0.013516 147 0.039551
141 6.275167 0.008835 0.017883 148 0.039551
142 6.301079 0.009827 0.012462 149 0.039551
143 6.332668 0.008549 0.019340 150 0.039551
144 6.362022 0.008407 0.017422 151 0.039551
145 6.387409 0.008546 0.013325 152 0.039551
146 6.419266 0.012150 0.015722 153 0.039551
147 6.447367 0.011290 0.012824 154 0.039551
148 6.474145 0.010789 0.012552 155 0.039551
149 6.500818 0.011116 0.012155 156 0.039551
150 6.534652 0.011645 0.018660 157 0.039551
151 6.563769 0.011492 0.014022 158 0.039551
152 6.591300 0.010852 0.013093 159 0.039551
153 6.631940 0.019940 0.017226 160 0.039551
154 6.662063 0.011396 0.015111 161 0.039551
155 6.692615 0.011440 0.015461 162 0.039551
156 6.723206 0.011208 0.015733 163 0.039551
157 6.753906 0.011484 0.015575 164 0.039551
158 6.787866 0.012070 0.018279 165 0.039551
159 6.836572 0.020260 0.024704 166 0.043945
160 6.880538 0.022456 0.017842 167 0.043945
161 6.919403 0.017335 0.017880 168 0.043945
162 6.960018 0.019102 0.017167 169 0.043945
163 6.999107 0.017572 0.017804 170 0.043945
164 7.037502 0.018151 0.016541 171 0.043945
165 7.073339 0.017743 0.014438 172 0.043945
166 7.111715 0.018293 0.016420 173 0.043945
167 7.145527 0.018490 0.011431 174 0.043945
168 7.179740 0.018189 0.012113 175 0.043945
169 7.215137 0.018574 0.013130 176 0.043945
170 7.255408 0.018911 0.017558 177 0.043945
171 7.292235 0.018952 0.014025 178 0.043945
172 7.331654 0.019342 0.016171 179 0.043945
173 7.371188 0.019585 0.015981 180 0.043945
174 7.410037 0.019622 0.015269 181 0.043945
175 7.452427 0.019694 0.018603 182 0.043945
176 7.494239 0.020062 0.017806 183 0.043945
177 7.535276 0.020427 0.016746 184 0.043945
178 7.575304 0.020136 0.015882 185 0.043945
179 7.614302 0.020007 0.015018 186 0.043945
180 7.663496 0.030962 0.014303 187 0.043945
181 7.712589 0.031781 0.013511 188 0.043945
182 7.761641 0.031082 0.014063 189 0.043945
183 7.812815 0.031677 0.014583 190 0.043945
184 7.866303 0.035386 0.014234 191 0.043945
185 7.914360 0.031211 0.013038 192 0.043945
186 7.963458 0.033035 0.012221 193 0.043945
187 8.014616 0.030687 0.016620 194 0.043945
188 8.065544 0.032720 0.014143 195 0.043945
189 8.120100 0.032775 0.017655 196 0.043945
190 8.172929 0.033216 0.015638 197 0.043945
191 8.224613 0.032394 0.015333 198 0.043945
192 8.275682 0.032911 0.014174 199 0.043945
193 8.330299 0.034059 0.016496 200 0.043945
194 8.385628 0.035493 0.015867 201 0.043945
195 8.441399 0.036350 0.015437 202 0.043945
196 8.490776 0.032265 0.013087 203 0.043945
197 8.541970 0.030344 0.016883 204 0.043945
198 8.591043 0.029877 0.015094 205 0.043945
199 8.640825 0.031220 0.014544 206 0.043945
200 8.694251 0.033620 0.015695 207 0.043945
201 8.746230 0.033671 0.014227 208 0.043945
202 8.800106 0.035439 0.014027 209 0.043945
203 8.855950 0.036346 0.015340 210 0.043945
204 8.909448 0.030561 0.018355 211 0.043945
205 8.959788 0.029106 0.017032 212 0.043945
206 9.025183 0.044593 0.016731 213 0.043945
207 9.092636 0.045091 0.018193 214 0.043945
208 9.156303 0.043695 0.015843 215 0.043945
209 9.220944 0.043272 0.017224 216 0.043945
210 9.287110 0.046249 0.015655 217 0.043945
211 9.354834 0.045285 0.018198 218 0.043945
212 9.418738 0.045076 0.014623 219 0.043945
213 9.484887 0.042318 0.019417 220 0.043945
214 9.553254 0.047861 0.016249 221 0.043945
215 9.625250 0.049051 0.018639 222 0.043945
216 9.693599 0.045587 0.018273 223 0.043945
217 9.760992 0.043031 0.019987 224 0.043945
218 9.834001 0.050811 0.017679 225 0.043945
219 9.904377 0.048038 0.017998 226 0.043945
220 9.975816 0.048415 0.018651 227 0.043945
221 10.049384 0.051581 0.017721 228 0.043945
222 10.116512 0.046811 0.015995 229 0.043945
223 10.186794 0.049430 0.016566 230 0.043945
224 10.253197 0.044455 0.017575 231 0.043945
225 10.323801 0.049058 0.017103 232 0.043945
226 10.391251 0.043818 0.019186 233 0.043945
227 10.457427 0.045597 0.016158 234 0.043945
228 10.519819 0.041674 0.016301 235 0.043945
229 10.584279 0.043272 0.016475 236 0.043945
230 10.645073 0.043268 0.012956 237 0.043945
231 10.707428 0.042410 0.015153 238 0.043945
232 10.772857 0.044862 0.015872 239 0.043945
233 10.835111 0.044356 0.013088 240 0.043945
234 10.902952 0.045258 0.017957 241 0.043945
235 10.971017 0.044515 0.018816 242 0.043945
236 11.036373 0.044988 0.015484 243 0.043945
237 11.103066 0.044762 0.017226 244 0.043945
238 11.173961 0.045119 0.019976 245 0.043945
239 11.239087 0.045691 0.014780 246 0.043945
240 11.320395 0.059063 0.017722 247 0.043945
241 11.392868 0.053326 0.014470 248 0.043945
242 11.458743 0.046760 0.014621 249 0.043945
243 11.525487 0.048044 0.014198 250 0.043945
244 11.590537 0.047548 0.012914 251 0.043945
245 11.659703 0.048560 0.016060 252 0.043945
246 11.730086 0.049901 0.015702 253 0.043945
247 11.798770 0.049301 0.014761 254 0.043945
248 11.868279 0.049835 0.014977 255 0.043945
249 11.941236 0.051570 0.016670 256 0.043945
250 12.014733 0.050280 0.018522 257 0.043945
251 12.088569 0.051387 0.017596 258 0.043945
252 12.165039 0.053950 0.017679 259 0.043945
253 12.240023 0.054015 0.016084 260 0.043945
254 12.315777 0.053293 0.017604 261 0.043945
255 12.391696 0.053876 0.016913 262 0.043945
256 12.468296 0.055551 0.016159 263 0.043945
257 12.546735 0.054075 0.019394 264 0.043945
258 12.624272 0.055296 0.017479 265 0.043945
259 12.701341 0.055733 0.016370 266 0.043945
260 12.784067 0.061504 0.016441 267 0.043945
261 12.859485 0.051764 0.018889 268 0.043945
262 12.930815 0.051965 0.014686 269 0.043945
263 13.004304 0.053208 0.015440 270 0.043945
264 13.077618 0.053265 0.015104 271 0.043945
265 13.156362 0.057779 0.015794 272 0.043945
266 13.231963 0.054554 0.015941 273 0.043945
267 13.308564 0.053682 0.018056 274 0.043945
268 13.385510 0.056156 0.015707 275 0.043945
269 13.467762 0.058891 0.018340 276 0.043945
270 13.548498 0.057619 0.018188 277 0.043945
271 13.630293 0.057387 0.019307 278 0.043945
272 13.712460 0.057906 0.019186 279 0.043945
273 13.794116 0.060927 0.015715 280 0.043945
274 13.878137 0.060511 0.018162 281 0.043945
275 13.969128 0.066369 0.019578 282 0.043945
276 14.058634 0.066259 0.017868 283 0.043945
277 14.146884 0.066931 0.016185 284 0.043945
278 14.234057 0.064579 0.017438 285 0.043945
279 14.323828 0.063816 0.020822 286 0.043945
280 14.408951 0.065104 0.014768 287 0.043945
281 14.488991 0.060370 0.014535 288 0.043945
282 14.571683 0.060181 0.017382 289 0.043945
283 14.657897 0.066078 0.014901 290 0.043945
284 14.748137 0.067223 0.017830 291 0.043945
285 14.835248 0.064467 0.016463 292 0.043945
286 14.921485 0.063347 0.017535 293 0.043945
287 15.009674 0.065842 0.016807 294 0.043945
288 15.094318 0.061851 0.017459 295 0.043945
289 15.181121 0.065594 0.015874 296 0.043945
290 15.267400 0.064232 0.016818 297 0.043945
291 15.350004 0.063185 0.014279 298 0.043945
292 15.431843 0.060754 0.015835 299 0.043945
293 15.512270 0.061268 0.013736 300 0.043945
294 15.593111 0.061021 0.014597 301 0.043945
295 15.677600 0.064640 0.014594 302 0.043945
296 15.763775 0.065266 0.015550 303 0.043945
297 15.846486 0.062793 0.014477 304 0.043945
298 15.931923 0.064744 0.015413 305 0.043945
299 16.020616 0.065766 0.017628 306 0.043945
300 16.121967 0.070920 0.025027 307 0.043945
301 16.214680 0.068059 0.019235 308 0.043945
302 16.305797 0.065502 0.020393 309 0.043945
303 16.392830 0.062355 0.018771 310 0.043945
304 16.477166 0.061143 0.017887 311 0.043945
305 16.564460 0.063959 0.018030 312 0.043945
306 16.654028 0.064535 0.019614 313 0.043945
307 16.738515 0.062524 0.016371 314 0.043945
308 16.825855 0.061916 0.020022 315 0.043945
309 16.915343 0.066879 0.016667 316 0.043945
310 17.011473 0.069290 0.021206 317 0.043945
311 17.109057 0.069705 0.022171 318 0.043945
312 17.200835 0.066460 0.019344 319 0.043945
313 17.298184 0.071948 0.019794 320 0.043945
314 17.390170 0.067290 0.019110 321 0.043945
315 17.482721 0.069396 0.017522 322 0.043945
316 17.577394 0.070064 0.019005 323 0.043945
317 17.670186 0.070816 0.016331 324 0.043945
318 17.760931 0.068492 0.016148 325 0.043945
319 17.853380 0.068962 0.017369 326 0.043945
320 17.945800 0.069094 0.017339 327 0.043945
321 18.045409 0.075641 0.018046 328 0.043945
322 18.140889 0.070844 0.018661 329 0.043945
323 18.229370 0.065154 0.017523 330 0.043945
324 18.316893 0.066230 0.015389 331 0.043945
325 18.410941 0.066225 0.021386 332 0.043945
326 18.508974 0.071585 0.020648 333 0.043945
327 18.603379 0.070034 0.018635 334 0.043945
328 18.697396 0.069142 0.019061 335 0.043945
329 18.790487 0.068840 0.018366 336 0.043945
330 18.881158 0.067157 0.017616 337 0.043945
331 18.970848 0.066554 0.017307 338 0.043945
332 19.061513 0.068093 0.016687 339 0.043945
333 19.161176 0.069530 0.023798 340 0.043945
334 19.256873 0.071769 0.017978 341 0.043945
335 19.357327 0.074091 0.020569 342 0.043945
336 19.456381 0.073433 0.019333 343 0.043945
337 19.553902 0.072756 0.018965 344 0.043945
338 19.655033 0.075501 0.019565 345 0.043945
339 19.754258 0.073999 0.018737 346 0.043945
340 19.852426 0.073038 0.019018 347 0.043945
341 19.978048 0.096776 0.022820 348 0.043945
342 20.092965 0.091712 0.016860 349 0.043945
343 20.203776 0.085899 0.018787 350 0.043945
344 20.314159 0.087642 0.016129 351 0.043945
345 20.425873 0.081585 0.024019 352 0.043945
346 20.540707 0.085820 0.022863 353 0.043945
347 20.655195 0.084638 0.023632 354 0.043945
348 20.766643 0.083138 0.022334 355 0.043945
349 20.876648 0.083339 0.020811 356 0.043945
350 20.985943 0.082640 0.020648 357 0.043945
351 21.094610 0.083371 0.019347 358 0.043945
352 21.203712 0.085576 0.017043 359 0.043945
353 21.319046 0.084835 0.024281 360 0.043945
354 21.434272 0.089080 0.019792 361 0.043945
355 21.555477 0.090303 0.024253 362 0.043945
356 21.678018 0.093027 0.023309 363 0.043945
357 21.796573 0.089797 0.022765 364 0.043945
358 21.916155 0.091030 0.022448 365 0.043945
359 22.040636 0.098291 0.020156 366 0.043945
360 22.158210 0.091056 0.020316 367 0.043945
361 22.319696 0.135071 0.019897 368 0.043945
362 22.462808 0.119289 0.017769 369 0.043945
363 22.602093 0.112889 0.020076 370 0.043945
364 22.707976 0.075080 0.024685 371 0.050537
365 22.807633 0.067624 0.025702 372 0.050537
366 22.906315 0.069812 0.022581 373 0.050537
367 23.005053 0.068673 0.023662 374 0.050537
368 23.104340 0.072400 0.020516 375 0.050537
369 23.205867 0.069377 0.024734 376 0.050537
370 23.308664 0.069164 0.027164 377 0.050537
371 23.405799 0.070895 0.019797 378 0.050537
372 23.502183 0.070985 0.018485 379 0.050537
373 23.607588 0.078281 0.020825 380 0.050537
374 23.709940 0.073171 0.022435 381 0.050537
375 23.812374 0.074490 0.021522 382 0.050537
376 23.911388 0.073179 0.019155 383 0.050537
377 24.016481 0.073793 0.024882 384 0.050537
378 24.125632 0.079480 0.023213 385 0.050537
379 24.224237 0.070258 0.021674 386 0.050537
380 24.335953 0.087885 0.017288 387 0.050537
381 24.434538 0.070951 0.021248 388 0.050537
382 24.530879 0.071060 0.018824 389 0.050537
383 24.627745 0.070733 0.019355 390 0.050537
384 24.728645 0.071550 0.023011 391 0.050537
385 24.825418 0.072060 0.017848 392 0.050537
386 24.925363 0.075202 0.018119 393 0.050537
387 25.024351 0.074811 0.017739 394 0.050537
388 25.127566 0.074730 0.020956 395 0.050537
389 25.228939 0.075021 0.019658 396 0.050537
390 25.324557 0.073578 0.015525 397 0.050537
391 25.422159 0.073724 0.017363 398 0.050537
392 25.525246 0.079333 0.017093 399 0.050537
393 25.647503 0.084545 0.031025 400 0.055298
394 25.773564 0.085549 0.033791 401 0.055298
395 25.882070 0.079876 0.021478 402 0.055298
396 25.986652 0.075014 0.022853 403 0.055298
397 26.100720 0.078545 0.028883 404 0.055298
398 26.209236 0.077883 0.022680 405 0.055298
399 26.319773 0.080371 0.023255 406 0.055298
400 26.432031 0.076695 0.028697 407 0.055298
401 26.539524 0.077534 0.022175 408 0.055298
402 26.655265 0.086390 0.022442 409 0.055298
403 26.764544 0.078924 0.023326 410 0.055298
404 26.873387 0.080066 0.021801 411 0.055298
405 26.979777 0.080138 0.018938 412 0.055298
406 27.084716 0.080233 0.017411 413 0.055298
407 27.193504 0.081823 0.020105 414 0.055298
408 27.301722 0.080988 0.020326 415 0.055298
409 27.409179 0.081312 0.019375 416 0.055298
410 27.518599 0.083255 0.018810 417 0.055298
411 27.631017 0.086451 0.018967 418 0.055298
412 27.747240 0.092683 0.016399 419 0.055298
413 27.857058 0.085258 0.017145 420 0.055298
414 27.963017 0.080839 0.017981 421 0.055298
415 28.075007 0.085064 0.019570 422 0.055298
416 28.187171 0.085693 0.019379 423 0.055298
417 28.297469 0.084614 0.018692 424 0.055298
418 28.427944 0.092450 0.031054 425 0.056030
419 28.551800 0.088223 0.028487 426 0.056030
420 28.682477 0.096392 0.027278 427 0.056030
421 28.804221 0.089897 0.024631 428 0.056030
422 28.927668 0.095751 0.020623 429 0.056030
423 29.041606 0.089351 0.017404 430 0.056030
424 29.160893 0.091611 0.020594 431 0.056030
425 29.284381 0.095702 0.020634 432 0.061523
426 29.405237 0.090156 0.023320 433 0.061523
427 29.529933 0.091577 0.025691 434 0.061523
428 29.659062 0.098926 0.022698 435 0.061523
429 29.774482 0.089130 0.018679 436 0.061523
430 29.891297 0.088795 0.020566 437 0.061523
431 30.007058 0.088695 0.019505 438 0.061523
432 30.125155 0.089356 0.021273 439 0.061523
433 30.242188 0.088118 0.021522 440 0.061523
434 30.364884 0.094652 0.020493 441 0.061523
435 30.478983 0.089620 0.017113 442 0.061523
436 30.599682 0.095571 0.017630 443 0.061523
437 30.715764 0.090248 0.018314 444 0.061523
438 30.831393 0.090972 0.016827 445 0.061523
439 30.948433 0.090679 0.018979 446 0.061523
440 31.069119 0.092100 0.020114 447 0.061523
441 31.191297 0.095204 0.019294 448 0.061523
442 31.311099 0.091667 0.020609 449 0.061523
443 31.435078 0.093265 0.023201 450 0.061523
444 31.562818 0.098670 0.020986 451 0.064453
445 31.693283 0.093585 0.028877 452 0.064453
446 31.823095 0.102539 0.019671 453 0.064453
447 31.941132 0.088391 0.021926 454 0.064453
448 32.074401 0.105046 0.020560 455 0.064453
449 32.190713 0.092421 0.016262 456 0.064453
450 32.309046 0.093903 0.016789 457 0.064453
451 32.423936 0.089341 0.017729 458 0.064453
452 32.539338 0.090291 0.017511 459 0.064453
453 32.660358 0.097099 0.016451 460 0.064453
454 32.776324 0.091269 0.016937 461 0.064453
455 32.893796 0.092617 0.017459 462 0.064453
456 33.011840 0.093623 0.017138 463 0.064453
457 33.137996 0.095194 0.023212 464 0.064453
458 33.261267 0.094517 0.020718 465 0.064453
459 33.397566 0.107855 0.020528 466 0.064453
460 33.518386 0.095695 0.017246 467 0.064453
461 33.637549 0.095181 0.016522 468 0.064453
462 33.757029 0.093757 0.018383 469 0.064453
463 33.887171 0.103823 0.018766 470 0.064453
464 34.014256 0.101223 0.018371 471 0.064453
465 34.135132 0.092226 0.021114 472 0.064453
466 34.250770 0.091170 0.016131 473 0.064453
467 34.367306 0.091662 0.017332 474 0.064453
468 34.485681 0.091979 0.018725 475 0.064453
469 34.602847 0.092086 0.017527 476 0.064453
470 34.726346 0.095768 0.020063 477 0.064453
471 34.849758 0.096313 0.017911 478 0.064453
472 34.974738 0.098048 0.018960 479 0.064453
473 35.100712 0.097344 0.020936 480 0.064453
474 35.237787 0.105589 0.022434 481 0.067017
475 35.368292 0.096802 0.026104 482 0.067017
476 35.498592 0.100977 0.021253 483 0.067017
477 35.626796 0.096884 0.023303 484 0.067017
478 35.756957 0.098248 0.023839 485 0.067017
479 35.894280 0.109904 0.019044 486 0.067017
480 36.018832 0.095261 0.021222 487 0.067017
481 36.140678 0.095283 0.018480 488 0.067017
482 36.273748 0.106703 0.018374 489 0.067017
483 36.391984 0.093194 0.017099 490 0.067017
484 36.512580 0.095313 0.017206 491 0.067017
485 36.635339 0.097340 0.017377 492 0.067017
486 36.758532 0.095336 0.019883 493 0.067017
487 36.885763 0.099236 0.019715 494 0.067017
488 37.011382 0.098035 0.019614 495 0.067017
489 37.141141 0.102112 0.019549 496 0.067017
490 37.264956 0.096627 0.018771 497 0.067017
491 37.388926 0.097202 0.018746 498 0.067017
492 37.514991 0.098613 0.019394 499 0.067017
493 37.639259 0.097568 0.018975 500 0.067017
494 37.765145 0.096516 0.021259 501 0.067017
495 37.915599 0.121747 0.020613 502 0.067017
496 38.050384 0.105338 0.021190 503 0.067017
497 38.185490 0.105623 0.021071 504 0.067017
498 38.312556 0.100667 0.017833 505 0.067017
499 38.444383 0.102507 0.021043 506 0.067017
500 38.577177 0.102152 0.022274 507 0.067017
501 38.712651 0.103550 0.023194 508 0.067017
502 38.848938 0.102055 0.025813 509 0.067017
503 38.989112 0.106426 0.025075 510 0.067017
504 39.123625 0.102791 0.023319 511 0.067017
505 39.260132 0.104765 0.023147 512 0.067017
506 39.396817 0.108208 0.019887 513 0.067017
507 39.532743 0.106957 0.020625 514 0.067017
508 39.673263 0.108294 0.023893 515 0.067017
509 39.816233 0.113440 0.020907 516 0.067017
510 39.959848 0.115215 0.019959 517 0.067017
511 40.100806 0.113711 0.018881 518 0.067017
512 40.246287 0.111146 0.024451 519 0.067017
513 40.384211 0.109196 0.020255 520 0.067017
514 40.523886 0.111232 0.019836 521 0.067017
515 40.664952 0.113702 0.018965 522 0.067017
516 40.810306 0.112661 0.023899 523 0.067017
517 40.970661 0.124474 0.027266 524 0.067017
518 41.127872 0.116397 0.032349 525 0.069214
519 41.279382 0.109492 0.032854 526 0.069214
520 41.428396 0.110507 0.029653 527 0.069214
521 41.574385 0.108573 0.028548 528 0.069214
522 41.722532 0.110055 0.029291 529 0.069214
523 41.874636 0.113685 0.029598 530 0.069214
524 42.023616 0.114379 0.025728 531 0.069214
525 42.171432 0.113353 0.025891 532 0.069214
526 42.321205 0.114482 0.026475 533 0.069214
527 42.467551 0.113709 0.024047 534 0.069214
528 42.617631 0.114199 0.027198 535 0.069214
529 42.772353 0.123150 0.023051 536 0.070862
530 42.921198 0.119564 0.020738 537 0.070862
531 43.074652 0.117959 0.026756 538 0.070862
532 43.220179 0.118427 0.018148 539 0.070862
533 43.370370 0.116838 0.024860 540 0.070862
534 43.524649 0.119499 0.026076 541 0.070862
535 43.676029 0.119064 0.023639 542 0.070862
536 43.827316 0.120294 0.022147 543 0.070862
537 43.974091 0.119283 0.018214 544 0.070862
538 44.127686 0.119628 0.025331 545 0.070862
539 44.291606 0.130433 0.024728 546 0.070862
540 44.449493 0.125105 0.024223 547 0.070862
541 44.599174 0.116260 0.024552 548 0.070862
542 44.749717 0.119335 0.022483 549 0.070862
543 44.907612 0.128937 0.020069 550 0.072510
544 45.061911 0.120915 0.024227 551 0.072510
545 45.214457 0.120859 0.022578 552 0.072510
546 45.368072 0.118366 0.026336 553 0.072510
547 45.522730 0.121396 0.024354 554 0.072510
548 45.675949 0.119839 0.024595 555 0.072510
549 45.826948 0.119479 0.022486 556 0.072510
550 45.974359 0.119661 0.018805 557 0.072510
551 46.131446 0.121474 0.025786 558 0.072510
552 46.298737 0.130277 0.028267 559 0.073608
553 46.458444 0.123164 0.027545 560 0.073608
554 46.614077 0.121717 0.024800 561 0.073608
555 46.769277 0.121767 0.024511 562 0.073608
556 46.923615 0.121949 0.023182 563 0.073608
557 47.077454 0.123203 0.021548 564 0.073608
558 47.241138 0.131311 0.022699 565 0.073608
559 47.400940 0.126613 0.024052 566 0.073608
560 47.569915 0.137069 0.023043 567 0.073608
561 47.731734 0.128896 0.023647 568 0.073608
562 47.890177 0.123765 0.025266 569 0.073608
563 48.047447 0.125780 0.022102 570 0.073608
564 48.210620 0.127979 0.025950 571 0.073608
565 48.377517 0.132633 0.025248 572 0.074707
566 48.537283 0.124686 0.025968 573 0.074707
567 48.692024 0.122939 0.022418 574 0.074707
568 48.851739 0.126507 0.023990 575 0.074707
569 49.011249 0.126849 0.023292 576 0.074707
570 49.177366 0.131505 0.025392 577 0.074707
571 49.338766 0.128132 0.023877 578 0.074707
572 49.507378 0.130578 0.028469 579 0.074707
573 49.667301 0.129684 0.020669 580 0.074707
574 49.836367 0.133042 0.026539 581 0.074707
575 50.003381 0.133878 0.023710 582 0.074707
576 50.169884 0.133844 0.022873 583 0.074707
577 50.337563 0.131222 0.026205 584 0.074707
578 50.510714 0.139895 0.023555 585 0.074707
579 50.676870 0.131131 0.025467 586 0.074707
580 50.831946 0.125798 0.019298 587 0.074707
581 50.988727 0.124158 0.023242 588 0.074707
582 51.151328 0.129295 0.024035 589 0.074707
583 51.313565 0.126884 0.025777 590 0.074707
584 51.474733 0.126094 0.025719 591 0.074707
585 51.637762 0.126241 0.026979 592 0.074707
586 51.812497 0.137208 0.027979 593 0.075806
587 51.980623 0.129596 0.028919 594 0.075806
588 52.144044 0.129478 0.024105 595 0.075806
589 52.308930 0.128716 0.026592 596 0.075806
590 52.472020 0.131112 0.022465 597 0.075806
591 52.639240 0.132303 0.025113 598 0.075806
592 52.809051 0.133247 0.026471 599 0.075806
593 52.986041 0.142872 0.024813 600 0.076904
594 53.158787 0.138619 0.024526 601 0.076904
595 53.327298 0.131701 0.027069 602 0.076904
596 53.496090 0.134737 0.024206 603 0.076904
597 53.665605 0.133925 0.025765 604 0.076904
598 53.830155 0.132800 0.022060 605 0.076904
599 54.003553 0.136991 0.026413 606 0.076904
600 54.175556 0.137468 0.025042 607 0.076904
601 54.347715 0.140676 0.021605 608 0.076904
602 54.517120 0.137270 0.022317 609 0.076904
603 54.705973 0.154159 0.024908 610 0.076904
604 54.874864 0.136652 0.022359 611 0.076904
605 55.041324 0.136173 0.020195 612 0.076904
606 55.216474 0.141822 0.023675 613 0.076904
607 55.378797 0.132183 0.019888 614 0.076904
608 55.545121 0.133634 0.023261 615 0.076904
609 55.712328 0.135841 0.021528 616 0.076904
610 55.877246 0.133288 0.021721 617 0.076904
611 56.043932 0.133640 0.023248 618 0.076904
612 56.210838 0.135768 0.021256 619 0.076904
613 56.378538 0.135877 0.022204 620 0.076904
614 56.553269 0.138995 0.025974 621 0.076904
615 56.722934 0.137694 0.022413 622 0.076904
616 56.890702 0.136880 0.021271 623 0.076904
617 57.064728 0.138434 0.025964 624 0.076904
618 57.245170 0.147739 0.022485 625 0.076904
619 57.422375 0.141464 0.026132 626 0.076904
620 57.593304 0.139034 0.022345 627 0.076904
621 57.764358 0.138476 0.022787 628 0.076904
622 57.939059 0.138316 0.026704 629 0.076904
623 58.116524 0.143444 0.023498 630 0.076904
624 58.287831 0.139369 0.021540 631 0.076904
625 58.464561 0.141653 0.025501 632 0.076904
626 58.640711 0.142714 0.023390 633 0.076904
627 58.813862 0.142617 0.020786 634 0.076904
628 58.995794 0.143083 0.029034 635 0.076904
629 59.189809 0.161955 0.022079 636 0.076904
630 59.360394 0.139762 0.021199 637 0.076904
631 59.531648 0.139618 0.021597 638 0.076904
632 59.719132 0.149738 0.027687 639 0.076904
633 59.903286 0.146160 0.027149 640 0.076904
634 60.089928 0.148240 0.027791 641 0.076904
635 60.275041 0.148777 0.025907 642 0.076904
636 60.456686 0.143828 0.027594 643 0.076904
637 60.637086 0.144866 0.025635 644 0.076904
638 60.815030 0.142955 0.024909 645 0.076904
639 60.994488 0.144589 0.024690 646 0.076904
640 61.170781 0.145376 0.020729 647 0.076904
641 61.356830 0.146803 0.028593 648 0.076904
642 61.552452 0.156199 0.028864 649 0.076904
643 61.752161 0.159837 0.029817 650 0.076904
644 61.950324 0.157546 0.030505 651 0.076904
645 62.149403 0.161993 0.026635 652 0.076904
646 62.339448 0.153193 0.026553 653 0.076904
647 62.529963 0.153373 0.026785 654 0.076904
648 62.720955 0.154728 0.025794 655 0.076904
649 62.915218 0.154280 0.029679 656 0.076904
650 63.120775 0.162304 0.032498 657 0.076904
651 63.323057 0.160832 0.030718 658 0.076904
652 63.527065 0.163925 0.029937 659 0.076904
653 63.730406 0.164889 0.027648 660 0.076904
654 63.924391 0.156498 0.027280 661 0.076904
655 64.114873 0.154743 0.025502 662 0.076904
656 64.304355 0.150484 0.024377 663 0.076904
657 64.485377 0.149390 0.021423 664 0.076904
658 64.673816 0.150676 0.027388 665 0.076904
659 64.875492 0.169792 0.021230 666 0.076904
660 65.082008 0.170246 0.025908 667 0.076904
661 65.282351 0.168417 0.021651 668 0.076904
662 65.464386 0.151833 0.019952 669 0.076904
663 65.644599 0.149285 0.020307 670 0.076904
664 65.824829 0.148730 0.021180 671 0.076904
665 66.022636 0.159163 0.028085 672 0.076904
666 66.230101 0.167856 0.029368 673 0.076904
667 66.439304 0.167216 0.031538 674 0.076904
668 66.654156 0.175209 0.029221 675 0.076904
669 66.860740 0.170803 0.025126 676 0.076904
670 67.063816 0.167381 0.025327 677 0.076904
671 67.269268 0.168277 0.026267 678 0.076904
672 67.486025 0.183152 0.023092 679 0.076904
673 67.692105 0.165891 0.029666 680 0.076904
674 67.909501 0.176236 0.030278 681 0.076904
675 68.126739 0.174106 0.032089 682 0.076904
676 68.339867 0.171566 0.030444 683 0.076904
677 68.548443 0.171636 0.026191 684 0.076904
678 68.751116 0.166057 0.025543 685 0.076904
679 68.951546 0.168400 0.021254 686 0.076904
680 69.145134 0.162083 0.021043 687 0.076904
681 69.340066 0.163968 0.020483 688 0.076904
682 69.551670 0.178581 0.022618 689 0.076904
683 69.750339 0.166973 0.021274 690 0.076904
684 69.947674 0.164515 0.022277 691 0.076904
685 70.153247 0.173896 0.021166 692 0.076904
686 70.367376 0.172589 0.030791 693 0.076904
687 70.581634 0.173234 0.030700 694 0.076904
688 70.804246 0.179077 0.033003 695 0.076904
689 71.038630 0.191499 0.032295 696 0.076904
690 71.259478 0.183948 0.026107 697 0.076904
691 71.471948 0.175336 0.026125 698 0.076904
692 71.676760 0.165737 0.028568 699 0.076904
693 71.878991 0.163112 0.028372 700 0.076904
694 72.086062 0.163875 0.032199 701 0.076904
695 72.304118 0.174223 0.032933 702 0.076904
696 72.521146 0.172224 0.033511 703 0.076904
697 72.738833 0.172936 0.033479 704 0.076904
698 72.949347 0.171669 0.027610 705 0.076904
699 73.157391 0.170005 0.027059 706 0.076904
700 73.368795 0.172062 0.028537 707 0.076904
701 73.577605 0.168912 0.028643 708 0.076904
702 73.787969 0.166876 0.032278 709 0.076904
703 74.010495 0.178740 0.032882 710 0.076904
704 74.231540 0.176430 0.033600 711 0.076904
705 74.451751 0.177150 0.032134 712 0.076904
706 74.662231 0.172345 0.027394 713 0.076904
707 74.871956 0.170884 0.027756 714 0.076904
708 75.078091 0.169880 0.025145 715 0.076904
709 75.283462 0.171350 0.023021 716 0.076904
710 75.502696 0.176855 0.031785 717 0.076904
711 75.721743 0.176054 0.031465 718 0.076904
712 75.942772 0.177070 0.032762 719 0.076904
713 76.170805 0.185702 0.031659 720 0.076904
714 76.385338 0.176119 0.026797 721 0.076904
715 76.593078 0.170215 0.026707 722 0.076904
716 76.803154 0.175152 0.023883 723 0.076904
717 77.009046 0.170321 0.024427 724 0.076904
718 77.219778 0.173713 0.025881 725 0.076904
719 77.442046 0.176655 0.034205 726 0.076904
720 77.673386 0.186307 0.033634 727 0.076904
721 77.895894 0.177048 0.034154 728 0.076904
722 78.130103 0.185544 0.037024 729 0.076904
723 78.360275 0.188846 0.029978 730 0.076904
724 78.574066 0.172601 0.029678 731 0.076904
725 78.787151 0.171090 0.030643 732 0.076904
726 79.003915 0.175127 0.030177 733 0.076904
727 79.232147 0.182821 0.033802 734 0.076904
728 79.449179 0.181553 0.024184 735 0.076904
729 79.674239 0.181888 0.031130 736 0.076904
730 79.911070 0.190876 0.034513 737 0.076904
731 80.133036 0.184660 0.024231 738 0.076904
732 80.361922 0.185496 0.032286 739 0.076904
733 80.583621 0.181202 0.029342 740 0.076904
734 80.802759 0.183406 0.024292 741 0.076904
735 81.016671 0.171979 0.030332 742 0.076904
736 81.227981 0.174343 0.025488 743 0.076904
737 81.434167 0.169206 0.024867 744 0.076904
738 81.640744 0.170200 0.024579 745 0.076904
739 81.856948 0.173850 0.031051 746 0.076904
740 82.072610 0.179666 0.024682 747 0.076904
741 82.291696 0.183353 0.024653 748 0.076904
742 82.501404 0.169443 0.028978 749 0.076904
743 82.714304 0.175897 0.025710 750 0.076904
744 82.924769 0.173633 0.025318 751 0.076904
745 83.175000 0.201200 0.037630 752 0.076904
746 83.440128 0.217444 0.035481 753 0.076904
747 83.677393 0.190002 0.035701 754 0.076904
748 83.916333 0.193319 0.033922 755 0.076904
749 84.143315 0.186130 0.029262 756 0.076904
750 84.358578 0.175539 0.028422 757 0.076904
751 84.579534 0.181625 0.027500 758 0.076904
752 84.791169 0.173331 0.026234 759 0.076904
753 85.011253 0.174682 0.033843 760 0.076904
754 85.245139 0.196184 0.025619 761 0.076904
755 85.479194 0.188526 0.034114 762 0.076904
756 85.711632 0.188324 0.032636 763 0.076904
757 85.938955 0.185865 0.030012 764 0.076904
758 86.173262 0.190060 0.032259 765 0.076904
759 86.400217 0.186325 0.029087 766 0.076904
760 86.622518 0.183554 0.026959 767 0.076904
761 86.848490 0.184634 0.029418 768 0.076904
762 87.068640 0.182943 0.025174 769 0.076904
763 87.288181 0.182481 0.025004 770 0.076904
764 87.503715 0.177607 0.025929 771 0.076904
765 87.716999 0.174291 0.027006 772 0.076904
766 87.937713 0.182794 0.026092 773 0.076904
767 88.162697 0.186780 0.025883 774 0.076904
768 88.378351 0.177725 0.025533 775 0.076904
769 88.601010 0.184374 0.026158 776 0.076904
770 88.832034 0.181214 0.037721 777 0.076904
771 89.074085 0.193182 0.036953 778 0.076904
772 89.321571 0.196984 0.038000 779 0.076904
773 89.568509 0.195736 0.039328 780 0.076904
774 89.810237 0.196874 0.032767 781 0.076904
775 90.041666 0.187193 0.031710 782 0.076904
776 90.281246 0.194559 0.032490 783 0.076904
777 90.501761 0.175984 0.031977 784 0.076904
778 90.721983 0.171542 0.036722 785 0.076904
779 90.946656 0.184865 0.027891 786 0.076904
780 91.181501 0.186977 0.035270 787 0.076904
781 91.410317 0.179968 0.037026 788 0.076904
782 91.638641 0.189011 0.026900 789 0.076904
783 91.872010 0.184836 0.036111 790 0.076904
784 92.098636 0.183149 0.031460 791 0.076904
785 92.317128 0.175589 0.029387 792 0.076904
786 92.533465 0.172828 0.031037 793 0.076904
787 92.749557 0.169524 0.033959 794 0.076904
788 92.961651 0.170878 0.028772 795 0.076904
789 93.181623 0.176863 0.031127 796 0.076904
790 93.398977 0.167455 0.037328 797 0.076904
791 93.629245 0.180610 0.037141 798 0.076904
792 93.861596 0.182387 0.037662 799 0.076904
793 94.088239 0.179425 0.035101 800 0.076904
794 94.315133 0.184001 0.030700 801 0.076904
795 94.528668 0.169444 0.031901 802 0.076904
796 94.743751 0.172977 0.030045 803 0.076904
797 94.956449 0.170970 0.028601 804 0.076904
798 95.185691 0.178138 0.038592 805 0.076904
799 95.412062 0.187032 0.026734 806 0.076904
800 95.639826 0.180760 0.035169 807 0.076904
801 95.869453 0.180599 0.036722 808 0.076904
802 96.101468 0.184891 0.034759 809 0.076904
803 96.333616 0.183104 0.035186 810 0.076904
804 96.563374 0.183595 0.033095 811 0.076904
805 96.784365 0.175157 0.033100 812 0.076904
806 97.017579 0.190472 0.030557 813 0.076904
807 97.226353 0.169088 0.027667 814 0.076904
808 97.431915 0.163535 0.029602 815 0.076904
809 97.635661 0.166063 0.024842 816 0.076904
810 97.838240 0.165259 0.024734 817 0.076904
811 98.042420 0.166702 0.025196 818 0.076904
812 98.246968 0.168804 0.023424 819 0.076904
813 98.447754 0.162820 0.025011 820 0.076904
814 98.647681 0.162619 0.024723 821 0.076904
815 98.848720 0.165740 0.022918 822 0.076904
816 99.057742 0.170542 0.026069 823 0.076904
817 99.266860 0.172258 0.024280 824 0.076904
818 99.474330 0.169770 0.025048 825 0.076904
819 99.685055 0.167527 0.030827 826 0.076904
820 99.897448 0.172328 0.026856 827 0.076904
821 100.113366 0.173660 0.029185 828 0.076904
822 100.323275 0.171974 0.025003 829 0.076904
823 100.532662 0.171389 0.025466 830 0.076904
824 100.745005 0.172263 0.026409 831 0.076904
825 100.954727 0.171370 0.025326 832 0.076904
826 101.172293 0.178153 0.026806 833 0.076904
827 101.388803 0.178158 0.025945 834 0.076904
828 101.599732 0.174253 0.024003 835 0.076904
829 101.805982 0.170917 0.023097 836 0.076904
830 102.013888 0.171532 0.024010 837 0.076904
831 102.223186 0.173516 0.023596 838 0.076904
832 102.436843 0.175108 0.026321 839 0.076904
833 102.646694 0.172152 0.025346 840 0.076904
834 102.864627 0.177885 0.027317 841 0.076904
835 103.082487 0.177669 0.027189 842 0.076904
836 103.308450 0.182302 0.031031 843 0.076904
837 103.551879 0.192728 0.037859 844 0.080566
838 103.794030 0.192959 0.036290 845 0.080566
839 104.015937 0.180267 0.028182 846 0.080566
840 104.230320 0.173510 0.028003 847 0.080566
841 104.443840 0.170486 0.029545 848 0.080566
842 104.657871 0.170990 0.029376 849 0.080566
843 104.872015 0.174778 0.025089 850 0.080566
844 105.087153 0.176091 0.025897 851 0.080566
845 105.311045 0.178235 0.031896 852 0.080566
846 105.528276 0.171983 0.031847 853 0.080566
847 105.745417 0.175736 0.027876 854 0.080566
848 105.957529 0.173155 0.025618 855 0.080566
849 106.172361 0.175601 0.026191 856 0.080566
850 106.390304 0.177600 0.027220 857 0.080566
851 106.608136 0.175886 0.028656 858 0.080566
852 106.826946 0.176310 0.029082 859 0.080566
853 107.042298 0.175279 0.026493 860 0.080566
854 107.262125 0.179118 0.026756 861 0.080566
855 107.490752 0.182428 0.031217 862 0.080566
856 107.715720 0.180419 0.031031 863 0.080566
857 107.939723 0.182343 0.028123 864 0.080566
858 108.164640 0.185077 0.026733 865 0.080566
859 108.386253 0.183017 0.025151 866 0.080566
860 108.608537 0.180267 0.028880 867 0.080566
861 108.843080 0.191884 0.028839 868 0.080933
862 109.073581 0.185567 0.031682 869 0.080933
863 109.307156 0.190711 0.029087 870 0.080933
864 109.549984 0.196195 0.033009 871 0.082397
865 109.780157 0.187960 0.028466 872 0.082397
866 110.013807 0.187449 0.032352 873 0.082397
867 110.248801 0.194455 0.027120 874 0.082397
868 110.481291 0.194009 0.025028 875 0.082397
869 110.700988 0.181955 0.024495 876 0.082397
870 110.914398 0.172938 0.027272 877 0.082397
871 111.132411 0.175931 0.029063 878 0.082397
872 111.359431 0.184542 0.028828 879 0.082397
873 111.587125 0.185760 0.028314 880 0.082397
874 111.808346 0.181458 0.026238 881 0.082397
875 112.023551 0.175514 0.026550 882 0.082397
876 112.240994 0.176491 0.027911 883 0.082397
877 112.461652 0.180356 0.027176 884 0.082397
878 112.684445 0.182079 0.025928 885 0.082397
879 112.899254 0.176837 0.024714 886 0.082397
880 113.118854 0.179050 0.027453 887 0.082397
881 113.339951 0.181107 0.026599 888 0.082397
882 113.568977 0.189424 0.025968 889 0.082397
883 113.787124 0.179469 0.025537 890 0.082397
884 114.005820 0.177668 0.027388 891 0.082397
885 114.224663 0.179530 0.025781 892 0.082397
886 114.451512 0.185781 0.027298 893 0.082397
887 114.682989 0.188919 0.029425 894 0.082764
888 114.910083 0.184557 0.028938 895 0.082764
889 115.141361 0.183475 0.032282 896 0.082764
890 115.365150 0.184013 0.026273 897 0.082764
891 115.591136 0.184220 0.028389 898 0.082764
892 115.813373 0.180861 0.027737 899 0.082764
893 116.051676 0.195802 0.029120 900 0.083496
894 116.282179 0.186222 0.030014 901 0.083496
895 116.510467 0.183372 0.030758 902 0.083496
896 116.740242 0.186876 0.029072 903 0.083496
897 116.966200 0.186181 0.025255 904 0.083496
898 117.196628 0.189228 0.027107 905 0.083496
899 117.433874 0.197692 0.026006 906 0.083496
900 117.660576 0.187060 0.026163 907 0.083496
901 117.873873 0.174350 0.025684 908 0.083496
902 118.093103 0.177711 0.027829 909 0.083496
903 118.314543 0.179512 0.027999 910 0.083496
904 118.535835 0.181927 0.025832 911 0.083496
905 118.755662 0.180406 0.025919 912 0.083496
906 118.980941 0.184050 0.027535 913 0.083496
907 119.210923 0.185488 0.030438 914 0.083496
908 119.434627 0.182606 0.027050 915 0.083496
909 119.658694 0.184806 0.025712 916 0.083496
910 119.887537 0.185722 0.029023 917 0.083496
911 120.120215 0.189120 0.029342 918 0.083496
912 120.348926 0.188261 0.026863 919 0.083496
913 120.575574 0.185768 0.026690 920 0.083496
914 120.800696 0.184175 0.027000 921 0.083496
915 121.029269 0.187927 0.027046 922 0.083496
916 121.265541 0.189382 0.032430 923 0.083496
917 121.528281 0.219310 0.029211 924 0.083496
918 121.766290 0.191295 0.032515 925 0.083496
919 122.000231 0.190859 0.028904 926 0.083496
920 122.246298 0.194500 0.037315 927 0.083496
921 122.502993 0.217377 0.025200 928 0.083496
922 122.728930 0.185766 0.025988 929 0.083496
923 122.960277 0.187513 0.030038 930 0.083496
924 123.191589 0.186491 0.030668 931 0.083496
925 123.421374 0.189280 0.026729 932 0.083496
926 123.646840 0.186775 0.025060 933 0.083496
927 123.873122 0.184982 0.026723 934 0.083496
928 124.108621 0.193171 0.028595 935 0.083496
929 124.345145 0.189663 0.033009 936 0.083496
930 124.576508 0.192143 0.025380 937 0.083496
931 124.807902 0.189784 0.027360 938 0.083496
932 125.042242 0.193938 0.026389 939 0.083496
933 125.286847 0.196145 0.034623 940 0.083496
934 125.519943 0.192356 0.026812 941 0.083496
935 125.751187 0.190952 0.025889 942 0.083496
936 125.988486 0.197118 0.026573 943 0.083496
937 126.230353 0.201375 0.025841 944 0.083496
938 126.462236 0.192140 0.025605 945 0.083496
939 126.701471 0.192744 0.032704 946 0.083496
940 126.938517 0.196087 0.027032 947 0.083496
941 127.187528 0.204192 0.031208 948 0.083496
942 127.426439 0.199210 0.025640 949 0.083496
943 127.671548 0.200262 0.030536 950 0.083496
944 127.912976 0.196547 0.030805 951 0.083496
945 128.158995 0.200464 0.031310 952 0.083496
946 128.398533 0.198278 0.027334 953 0.083496
947 128.647300 0.200886 0.033861 954 0.083496
948 128.887641 0.200212 0.025397 955 0.083496
949 129.144943 0.204787 0.036654 956 0.083496
950 129.395145 0.206312 0.029232 957 0.083496
951 129.642016 0.206244 0.026421 958 0.083496
952 129.899260 0.206107 0.036242 959 0.083496
953 130.165711 0.222582 0.029023 960 0.083496
954 130.418231 0.209496 0.028716 961 0.083496
955 130.671176 0.204948 0.033306 962 0.083496
956 130.922862 0.204228 0.033732 963 0.083496
957 131.174840 0.208034 0.029780 964 0.083496
958 131.445642 0.223453 0.032999 965 0.083496
959 131.710728 0.217669 0.033013 966 0.083496
960 131.958331 0.203500 0.029249 967 0.083496
961 132.217593 0.212823 0.031957 968 0.083496
962 132.469268 0.200141 0.037028 969 0.083496
963 132.713355 0.200063 0.029650 970 0.083496
964 132.962217 0.205431 0.028705 971 0.083496
965 133.218730 0.210788 0.031089 972 0.083496
966 133.477889 0.207254 0.036866 973 0.083496
967 133.725952 0.203104 0.030159 974 0.083496
968 133.977495 0.205981 0.030722 975 0.083496
969 134.237493 0.211661 0.032956 976 0.083496
970 134.492540 0.210578 0.030046 977 0.083496
971 134.745095 0.210050 0.027761 978 0.083496
972 134.999129 0.211275 0.027331 979 0.083496
973 135.269498 0.217378 0.037877 980 0.083496
974 135.520227 0.207611 0.028442 981 0.083496
975 135.777564 0.210784 0.032410 982 0.083496
976 136.041867 0.218798 0.031178 983 0.083496
977 136.301602 0.213774 0.030798 984 0.083496
978 136.554757 0.209152 0.029043 985 0.083496
979 136.816108 0.211007 0.035505 986 0.083496
980 137.072859 0.213878 0.028580 987 0.083496
981 137.341579 0.215467 0.038662 988 0.083496
982 137.641723 0.229289 0.056417 989 0.110504
983 137.925122 0.216951 0.050821 990 0.110504
984 138.211335 0.215605 0.054254 991 0.110504
985 138.509513 0.227195 0.054243 992 0.110504
986 138.801494 0.227670 0.048729 993 0.110504
987 139.194215 0.335325 0.041637 994 0.150467
988 139.574544 0.314934 0.049270 995 0.150467
989 139.941940 0.308759 0.042704 996 0.150467
990 140.334352 0.341062 0.034467 997 0.150467
991 140.690753 0.314949 0.025406 998 0.150467
992 141.042223 0.297420 0.037909 999 0.150467
993 141.386264 0.298062 0.029576 1000 0.150467
994 141.729716 0.297071 0.030582 1001 0.150467
995 142.074997 0.298106 0.030995 1002 0.150467
996 142.442969 0.304063 0.047999 1003 0.150467
997 142.802675 0.304041 0.039615 1004 0.150467
998 143.202870 0.338309 0.045768 1005 0.170547
999 143.577065 0.314872 0.042249 1006 0.170547
1000 143.932387 0.301893 0.036389 1007 0.170547
1001 144.284229 0.303333 0.030932 1008 0.170547
1002 144.654767 0.312906 0.040051 1009 0.170547
1003 145.024743 0.310025 0.042857 1010 0.170547
1004 145.413216 0.328981 0.041776 1011 0.170547
1005 145.972299 0.457729 0.086359 1012 0.492188
1006 146.464825 0.412775 0.059034 1013 0.492188
1007 146.983746 0.397627 0.102506 1014 0.492188
1008 147.491766 0.401707 0.086953 1015 0.492188
1009 147.969435 0.392001 0.066559 1016 0.492188
1010 148.440025 0.408509 0.042695 1017 0.492188
1011 148.910247 0.398127 0.052508 1018 0.492188
1012 149.428674 0.392437 0.106681 1019 0.492188
1013 149.917812 0.395052 0.074699 1020 0.492188
1014 150.386873 0.412520 0.037409 1021 0.492188
1015 150.873753 0.401908 0.066995 1022 0.632813
1016 151.348498 0.410651 0.044749 1023 0.632813
1017 151.815301 0.380992 0.065663 1024 0.632813
1018 152.300471 0.378637 0.078724 1025 0.632813
1019 152.725783 0.370800 0.033826 1026 0.632813
1020 153.081789 0.299840 0.036301 1027 0.667969
1021 153.442454 0.304189 0.036947 1028 0.667969
1022 153.827360 0.294427 0.070075 1029 0.667969
1023 154.211747 0.313249 0.051570 1030 0.667969
1024 154.562892 0.296397 0.034964 1031 0.667969
1025 154.937297 0.303800 0.050776 1032 0.667969
1026 155.321562 0.316200 0.045669 1033 0.667969
1027 155.683277 0.296333 0.044331 1034 0.667969
1028 156.056157 0.312875 0.039850 1035 0.673828
1029 156.438575 0.317754 0.042722 1036 0.673828
1030 156.824175 0.312085 0.053273 1037 0.673828
1031 157.187349 0.308582 0.033816 1038 0.673828
1032 157.546893 0.300965 0.039250 1039 0.673828
1033 157.914320 0.310641 0.037144 1040 0.673828
1034 158.295677 0.308356 0.052686 1041 0.673828
1035 158.677932 0.309070 0.052523 1042 0.673828
1036 159.039383 0.312165 0.029393 1043 0.673828
1037 159.405542 0.306716 0.039738 1044 0.673828
1038 159.757904 0.302791 0.029692 1045 0.673828
1039 160.152917 0.310687 0.064042 1046 0.673828
1040 160.536980 0.319780 0.043292 1047 0.673828
1041 160.916883 0.321101 0.038312 1048 0.673828
1042 161.322991 0.331495 0.053656 1049 0.673828
1043 161.711417 0.320462 0.047719 1050 0.673828
1044 162.086918 0.319174 0.035901 1051 0.673828
1045 162.467297 0.327598 0.031114 1052 0.673828
1046 162.846592 0.317391 0.040705 1053 0.673828
1047 163.244665 0.335111 0.042337 1054 0.676758
1048 163.623111 0.323196 0.033937 1055 0.676758
1049 163.999374 0.315262 0.040503 1056 0.676758
1050 164.379378 0.326511 0.032713 1057 0.676758
1051 164.758810 0.316793 0.042158 1058 0.676758
1052 165.151923 0.323922 0.048369 1059 0.676758
1053 165.550803 0.325232 0.052832 1060 0.676758
1054 165.922674 0.315441 0.036711 1061 0.676758
1055 166.298774 0.315808 0.040373 1062 0.676758
1056 166.682695 0.326884 0.037314 1063 0.676758
1057 167.061027 0.319289 0.038796 1064 0.676758
1058 167.463818 0.332842 0.050121 1065 0.676758
1059 167.848259 0.327804 0.034628 1066 0.676758
1060 168.236595 0.325797 0.041420 1067 0.676758
1061 168.628259 0.341272 0.029512 1068 0.676758
1062 169.007060 0.320405 0.036973 1069 0.676758
1063 169.404104 0.332206 0.043082 1070 0.676758
1064 169.778936 0.321893 0.031201 1071 0.676758
1065 170.175512 0.329946 0.045056 1072 0.676758
1066 170.555670 0.327221 0.032569 1073 0.676758
1067 170.949084 0.317471 0.056466 1074 0.676758
1068 171.350950 0.331907 0.050137 1075 0.676758
1069 171.727440 0.325132 0.031233 1076 0.676758
1070 172.115892 0.322458 0.045538 1077 0.676758
1071 172.493191 0.325766 0.031329 1078 0.676758
1072 172.891946 0.325813 0.052876 1079 0.676758
1073 173.318840 0.361311 0.045299 1080 0.676758
1074 173.713649 0.335521 0.038881 1081 0.676758
1075 174.121178 0.341501 0.045565 1082 0.747070
1076 174.544126 0.363973 0.037117 1083 0.747070
1077 174.928488 0.324667 0.037084 1084 0.747070
1078 175.317311 0.336876 0.030277 1085 0.747070
1079 175.698441 0.330703 0.029848 1086 0.747070
1080 176.090024 0.331631 0.038855 1087 0.747070
1081 176.469290 0.328850 0.028140 1088 0.747070
1082 176.848842 0.324149 0.033497 1089 0.747070
1083 177.237093 0.327610 0.039531 1090 0.747070
1084 177.624902 0.331897 0.035382 1091 0.747070
1085 178.014029 0.326704 0.041601 1092 0.747070
1086 178.405901 0.328789 0.042698 1093 0.747070
1087 178.803902 0.325910 0.051351 1094 0.747070
1088 179.194138 0.328512 0.040223 1095 0.747070
1089 179.598339 0.342510 0.040987 1096 0.747070
1090 179.999519 0.341868 0.038285 1097 0.747070
1091 180.404695 0.340272 0.043317 1098 0.747070
1092 180.790097 0.329315 0.035248 1099 0.747070
1093 181.189061 0.333682 0.044381 1100 0.747070
1094 181.595636 0.346823 0.038459 1101 0.747070
1095 182.007176 0.338270 0.052372 1102 0.747070
1096 182.407347 0.338842 0.040233 1103 0.747070
1097 182.820178 0.348508 0.042761 1104 0.769043
1098 183.237540 0.353388 0.042019 1105 0.769043
1099 183.632987 0.340698 0.032976 1106 0.769043
1100 184.031602 0.334291 0.041674 1107 0.769043
1101 184.449381 0.348051 0.048163 1108 0.769043
1102 184.837549 0.334933 0.030907 1109 0.769043
1103 185.240320 0.338879 0.042302 1110 0.769043
1104 185.625439 0.334651 0.028888 1111 0.769043
1105 186.020249 0.330656 0.043340 1112 0.769043
1106 186.440878 0.351804 0.042481 1113 0.769043
1107 186.825132 0.333021 0.029256 1114 0.769043
1108 187.226059 0.335184 0.044027 1115 0.769043
1109 187.621359 0.341922 0.031740 1116 0.769043
1110 188.030520 0.336481 0.051015 1117 0.769043
1111 188.445012 0.345685 0.047462 1118 0.769043
1112 188.833677 0.338036 0.029788 1119 0.769043
1113 189.254712 0.356167 0.043628 1120 0.769043
1114 189.650130 0.342696 0.031408 1121 0.769043
1115 190.068893 0.342791 0.053783 1122 0.769043
1116 190.491115 0.355608 0.044515 1123 0.769043
1117 190.890133 0.340818 0.036734 1124 0.769043
1118 191.296736 0.348574 0.036057 1125 0.769043
1119 191.716406 0.355947 0.041341 1126 0.769043
1120 192.127241 0.351463 0.036284 1127 0.769043
1121 192.532541 0.345410 0.037487 1128 0.769043
1122 192.930404 0.345227 0.030135 1129 0.769043
1123 193.347224 0.350556 0.043986 1130 0.769043
1124 193.752433 0.346791 0.035995 1131 0.769043
1125 194.176648 0.362737 0.038461 1132 0.769043
1126 194.598428 0.368768 0.031091 1133 0.769043
1127 195.025940 0.373617 0.030436 1134 0.769043
1128 195.443615 0.353329 0.040993 1135 0.769043
1129 195.829576 0.335993 0.028618 1136 0.769043
1130 196.227403 0.335854 0.040560 1137 0.769043
1131 196.617804 0.339069 0.030044 1138 0.769043
1132 197.016547 0.334183 0.043105 1139 0.769043
1133 197.413858 0.345242 0.030537 1140 0.769043
1134 197.812778 0.341407 0.035818 1141 0.769043
1135 198.225202 0.349056 0.041810 1142 0.769043
1136 198.626116 0.341627 0.037811 1143 0.769043
1137 199.032590 0.342900 0.042108 1144 0.769043
1138 199.439147 0.345644 0.039400 1145 0.769043
1139 199.858467 0.350156 0.046582 1146 0.769043
1140 200.273795 0.353880 0.039902 1147 0.769043
1141 200.697408 0.357978 0.043136 1148 0.769043
1142 201.120588 0.360416 0.040945 1149 0.769043
1143 201.543192 0.355987 0.044174 1150 0.769043
1144 201.951474 0.349299 0.037045 1151 0.769043
1145 202.370773 0.352587 0.045095 1152 0.769043
1146 202.782131 0.350034 0.039416 1153 0.769043
1147 203.204470 0.352503 0.048056 1154 0.769043
1148 203.618034 0.351727 0.039847 1155 0.769043
1149 204.048785 0.365505 0.043301 1156 0.769043
1150 204.466197 0.362953 0.033130 1157 0.769043
1151 204.891075 0.360778 0.042115 1158 0.769043
1152 205.350170 0.387901 0.049201 1159 0.769043
1153 205.806034 0.400445 0.033117 1160 0.769043
1154 206.249846 0.376881 0.043996 1161 0.769043
1155 206.683715 0.380718 0.031609 1162 0.769043
1156 207.100825 0.359516 0.036099 1163 0.769043
1157 207.529997 0.357834 0.045119 1164 0.769043
1158 207.943825 0.359515 0.032342 1165 0.769043
1159 208.361099 0.350410 0.044953 1166 0.769043
1160 208.775732 0.361197 0.031555 1167 0.769043
1161 209.214289 0.366448 0.049277 1168 0.769043
1162 209.652836 0.366582 0.048690 1169 0.769043
1163 210.077772 0.368358 0.034103 1170 0.769043
1164 210.518475 0.371052 0.045921 1171 0.769043
1165 210.932914 0.358563 0.033746 1172 0.769043
1166 211.352880 0.355700 0.040767 1173 0.769043
1167 211.779502 0.358349 0.045890 1174 0.769043
1168 212.206657 0.365355 0.039191 1175 0.769043
1169 212.633814 0.359384 0.045310 1176 0.769043
1170 213.053446 0.364418 0.033296 1177 0.769043
1171 213.487897 0.366656 0.045778 1178 0.769043
1172 213.917535 0.361415 0.046375 1179 0.769043
1173 214.350357 0.377162 0.033437 1180 0.769043
1174 214.778382 0.357434 0.047678 1181 0.769043
1175 215.236542 0.400169 0.035955 1182 0.769043
1176 215.683781 0.377406 0.046386 1183 0.769043
1177 216.143427 0.385727 0.051536 1184 0.769043
1178 216.590893 0.392062 0.032871 1185 0.769043
1179 217.015493 0.355341 0.047139 1186 0.769043
1180 217.433078 0.362178 0.033096 1187 0.769043
1181 217.862435 0.357166 0.049371 1188 0.769043
1182 218.302837 0.370574 0.047932 1189 0.769043
1183 218.724172 0.366487 0.031782 1190 0.769043
1184 219.155751 0.362063 0.046399 1191 0.769043
1185 219.583568 0.372322 0.032836 1192 0.769043
1186 220.029892 0.372262 0.051671 1193 0.769043
1187 220.487721 0.384754 0.050426 1194 0.769043
1188 220.927548 0.376919 0.039822 1195 0.769043
1189 221.353185 0.367204 0.034442 1196 0.769043
1190 221.766113 0.359078 0.030828 1197 0.769043
1191 222.228758 0.395745 0.044533 1198 0.775146
1192 222.676044 0.383671 0.040933 1199 0.775146
1193 223.110854 0.375680 0.036503 1200 0.775146
1194 223.543277 0.368582 0.039801 1201 0.775146
1195 223.966666 0.368020 0.032435 1202 0.775146
1196 224.412940 0.378648 0.044603 1203 0.775146
1197 224.842255 0.370203 0.036191 1204 0.775146
1198 225.286842 0.379372 0.042548 1205 0.775146
1199 225.713968 0.370710 0.033492 1206 0.775146
1200 226.146110 0.366595 0.042297 1207 0.775146
1201 226.582916 0.381085 0.033312 1208 0.775146
1202 227.018491 0.371700 0.040457 1209 0.775146
1203 227.457178 0.381060 0.033698 1210 0.775146
1204 227.896285 0.372240 0.043212 1211 0.775146
1205 228.333334 0.378812 0.035198 1212 0.775146
1206 228.772928 0.372775 0.042259 1213 0.775146
1207 229.206823 0.374783 0.035506 1214 0.775146
1208 229.635479 0.374540 0.030386 1215 0.775146
1209 230.086775 0.380743 0.047151 1216 0.775146
1210 230.536942 0.391891 0.030867 1217 0.775146
1211 230.981226 0.375422 0.044611 1218 0.775146
1212 231.413089 0.376599 0.031751 1219 0.775146
1213 231.854195 0.370642 0.046175 1220 0.775146
1214 232.289698 0.378487 0.033044 1221 0.775146
1215 232.726815 0.376007 0.037174 1222 0.775146
1216 233.169830 0.375659 0.044824 1223 0.775146
1217 233.612150 0.378800 0.039736 1224 0.775146
1218 234.059831 0.379012 0.045675 1225 0.775146
1219 234.502910 0.380710 0.039615 1226 0.775146
1220 234.952171 0.378807 0.047308 1227 0.775146
1221 235.414118 0.395473 0.043095 1228 0.775146
1222 235.866594 0.380916 0.047172 1229 0.775146
1223 236.330368 0.403057 0.037533 1230 0.775146
1224 236.805850 0.404467 0.047276 1231 0.775146
1225 237.254747 0.384476 0.039274 1232 0.775146
1226 237.700066 0.374486 0.047509 1233 0.775146
1227 238.140162 0.373825 0.042463 1234 0.775146
1228 238.578765 0.367307 0.047504 1235 0.775146
1229 239.026686 0.383141 0.040762 1236 0.775146
1230 239.469393 0.376638 0.041182 1237 0.775146
1231 239.919718 0.376699 0.050205 1238 0.775146
1232 240.406598 0.409633 0.045449 1239 0.775146
1233 240.852386 0.375022 0.046701 1240 0.775146
1234 241.308972 0.386997 0.046037 1241 0.775146
1235 241.755330 0.372313 0.049990 1242 0.775146
1236 242.202934 0.380067 0.045057 1243 0.775146
1237 242.660579 0.384736 0.049221 1244 0.775146
1238 243.111498 0.380919 0.044777 1245 0.775146
1239 243.564126 0.376922 0.050960 1246 0.775146
1240 244.010212 0.377250 0.044115 1247 0.775146
1241 244.467503 0.382805 0.050297 1248 0.775146
1242 244.924287 0.388390 0.044462 1249 0.775146
1243 245.407504 0.405624 0.053866 1250 0.775146
1244 245.853867 0.380708 0.042992 1251 0.775146
1245 246.309989 0.385088 0.047479 1252 0.775146
1246 246.758864 0.380821 0.045488 1253 0.775146
1247 247.208175 0.389571 0.036540 1254 0.775146
1248 247.678479 0.398062 0.048335 1255 0.775146
1249 248.149901 0.393393 0.054530 1256 0.775146
1250 248.599665 0.392602 0.034326 1257 0.775146
1251 249.054480 0.382809 0.048331 1258 0.775146
1252 249.501212 0.388016 0.034961 1259 0.775146
1253 249.947584 0.385167 0.038076 1260 0.775146
1254 250.438834 0.414012 0.053642 1261 0.775146
1255 250.885865 0.388618 0.034170 1262 0.775146
1256 251.343541 0.383227 0.050604 1263 0.775146
1257 251.794166 0.394629 0.033092 1264 0.775146
1258 252.253520 0.388228 0.047658 1265 0.775146
1259 252.715137 0.390124 0.048684 1266 0.775146
1260 253.171942 0.395211 0.038222 1267 0.775146
1261 253.644506 0.396537 0.052174 1268 0.775146
1262 254.094037 0.389201 0.036856 1269 0.775146
1263 254.553345 0.391383 0.041708 1270 0.775146
1264 255.022402 0.390414 0.053773 1271 0.775146
1265 255.500554 0.414377 0.039480 1272 0.775146
1266 255.954448 0.379919 0.049320 1273 0.775146
1267 256.412424 0.398369 0.035840 1274 0.775146
1268 256.872117 0.386567 0.048775 1275 0.775146
1269 257.343739 0.397724 0.050328 1276 0.775146
1270 257.801871 0.397752 0.036430 1277 0.775146
1271 258.307812 0.435241 0.046670 1278 0.775146
1272 258.750312 0.385845 0.033336 1279 0.775146
1273 259.198824 0.374300 0.049809 1280 0.775146
1274 259.652272 0.381190 0.047656 1281 0.775146
1275 260.092152 0.382392 0.034524 1282 0.775146
1276 260.552042 0.384439 0.049663 1283 0.775146
1277 260.991440 0.381815 0.034197 1284 0.775146
1278 261.441088 0.376765 0.048886 1285 0.775146
1279 261.908833 0.394931 0.049681 1286 0.775146
1280 262.360097 0.391069 0.037042 1287 0.775146
1281 262.811357 0.378431 0.048307 1288 0.775146
1282 263.271905 0.400472 0.036060 1289 0.775146
1283 263.742932 0.392842 0.053335 1290 0.775146
1284 264.207265 0.388288 0.050302 1291 0.775146
1285 264.658793 0.390285 0.036103 1292 0.775146
1286 265.124766 0.385853 0.055675 1293 0.775146
1287 265.601719 0.413833 0.037493 1294 0.775146
1288 266.079051 0.400921 0.050876 1295 0.775146
1289 266.564591 0.406480 0.055585 1296 0.775146
1290 267.028023 0.403343 0.036349 1297 0.775146
1291 267.493314 0.390251 0.051443 1298 0.775146
1292 267.942524 0.388669 0.037364 1299 0.775146
1293 268.399948 0.390510 0.042617 1300 0.775146
1294 268.866162 0.391637 0.051860 1301 0.775146
1295 269.333528 0.404202 0.039444 1302 0.775146
1296 269.797208 0.386571 0.052654 1303 0.775146
1297 270.282261 0.420743 0.040388 1304 0.775146
1298 270.765242 0.403195 0.054709 1305 0.775146
1299 271.255531 0.413840 0.052732 1306 0.775146
1300 271.713580 0.398518 0.035639 1307 0.775146
1301 272.179219 0.389539 0.052627 1308 0.775146
1302 272.628124 0.387899 0.037598 1309 0.775146
1303 273.084713 0.385314 0.047622 1310 0.775146
1304 273.555561 0.393014 0.053096 1311 0.775146
1305 274.023264 0.398888 0.045154 1312 0.775146
1306 274.525476 0.421863 0.055884 1313 0.775146
1307 274.981389 0.392901 0.038221 1314 0.775146
1308 275.486059 0.423511 0.056192 1315 0.775146
1309 275.976336 0.410207 0.054765 1316 0.775146
1310 276.451723 0.412614 0.038265 1317 0.775146
1311 276.941983 0.414162 0.051369 1318 0.775146
1312 277.445126 0.442287 0.036454 1319 0.775146
1313 277.918443 0.395099 0.052968 1320 0.775146
1314 278.393082 0.396623 0.053374 1321 0.775146
1315 278.852497 0.397600 0.037544 1322 0.775146
1316 279.319046 0.385931 0.055199 1323 0.775146
1317 279.772415 0.388302 0.038301 1324 0.775146
1318 280.253178 0.398721 0.057669 1325 0.775146
1319 280.739398 0.406753 0.054402 1326 0.775146
1320 281.208145 0.406727 0.036957 1327 0.775146
1321 281.683836 0.397627 0.053582 1328 0.775146
1322 282.149284 0.401310 0.038454 1329 0.775146
1323 282.622932 0.393053 0.056587 1330 0.775146
1324 283.103079 0.403222 0.052978 1331 0.775146
1325 283.580356 0.402017 0.044555 1332 0.775146
1326 284.067106 0.422083 0.040340 1333 0.810303
1327 284.538061 0.411292 0.033786 1334 0.810303
1328 285.039789 0.426292 0.050459 1335 0.813354
1329 285.531014 0.419001 0.046475 1336 0.813354
1330 286.005876 0.402747 0.045044 1337 0.813354
1331 286.479320 0.404549 0.043046 1338 0.813354
1332 286.948130 0.399875 0.043944 1339 0.813354
1333 287.420339 0.403506 0.043511 1340 0.813354
1334 287.891419 0.409234 0.036680 1341 0.813354
1335 288.365091 0.406212 0.041805 1342 0.813354
1336 288.824218 0.399299 0.034743 1343 0.813354
1337 289.299370 0.403520 0.046147 1344 0.813354
1338 289.766253 0.397228 0.044812 1345 0.813354
1339 290.246314 0.410225 0.044981 1346 0.813354
1340 290.734955 0.417963 0.044583 1347 0.813354
1341 291.221020 0.417530 0.043701 1348 0.813354
1342 291.693966 0.408776 0.038829 1349 0.813354
1343 292.175769 0.413187 0.041947 1350 0.813354
1344 292.648962 0.413616 0.034145 1351 0.813354
1345 293.122277 0.413590 0.034038 1352 0.813354
1346 293.613129 0.416716 0.048745 1353 0.813354
1347 294.092630 0.420149 0.033610 1354 0.813354
1348 294.587355 0.415492 0.049378 1355 0.813354
1349 295.062947 0.415212 0.034091 1356 0.813354
1350 295.577040 0.436148 0.051340 1357 0.813354
1351 296.058668 0.421674 0.033451 1358 0.813354
1352 296.548035 0.420441 0.042585 1359 0.813354
1353 297.064179 0.441685 0.048831 1360 0.813354
1354 297.569236 0.438822 0.039916 1361 0.813354
1355 298.046089 0.402719 0.048166 1362 0.813354
1356 298.514809 0.402930 0.041042 1363 0.813354
1357 298.992217 0.399733 0.052727 1364 0.813354
1358 299.470721 0.405627 0.041947 1365 0.813354
1359 299.943028 0.398884 0.048872 1366 0.813354
1360 300.425629 0.414536 0.042824 1367 0.813354
1361 300.911673 0.410108 0.050313 1368 0.813354
1362 301.396561 0.415263 0.044988 1369 0.813354
1363 301.879049 0.405807 0.050269 1370 0.813354
1364 302.361331 0.414214 0.043006 1371 0.813354
1365 302.849176 0.413276 0.049519 1372 0.813354
1366 303.329441 0.409548 0.045245 1373 0.813354
1367 303.802017 0.402774 0.044116 1374 0.813354
1368 304.289622 0.408928 0.053431 1375 0.813354
1369 304.773234 0.413781 0.044200 1376 0.813354
1370 305.260062 0.408050 0.053048 1377 0.813354
1371 305.756377 0.423958 0.046525 1378 0.813354
1372 306.250673 0.415442 0.053690 1379 0.813354
1373 306.728055 0.407612 0.044364 1380 0.813354
1374 307.220255 0.412182 0.054659 1381 0.813354
1375 307.717050 0.422731 0.047577 1382 0.813354
1376 308.217657 0.419980 0.054437 1383 0.813354
1377 308.725919 0.433081 0.049306 1384 0.813354
1378 309.231025 0.422804 0.055836 1385 0.813354
1379 309.723225 0.418028 0.046556 1386 0.813354
1380 310.242681 0.434212 0.058715 1387 0.813354
1381 310.748821 0.428653 0.050624 1388 0.813354
1382 311.240403 0.414572 0.052188 1389 0.813354
1383 311.727465 0.416760 0.045571 1390 0.813354
1384 312.227475 0.421840 0.052969 1391 0.813354
1385 312.720464 0.421993 0.045692 1392 0.813354
1386 313.214236 0.414140 0.054756 1393 0.813354
1387 313.709257 0.422140 0.047072 1394 0.813354
1388 314.208299 0.418015 0.055143 1395 0.813354
1389 314.703161 0.422472 0.046727 1396 0.813354
1390 315.207033 0.422405 0.056191 1397 0.813354
1391 315.721020 0.443079 0.045342 1398 0.813354
1392 316.216411 0.416084 0.053613 1399 0.813354
1393 316.704972 0.419330 0.043869 1400 0.813354
1394 317.211425 0.426696 0.053776 1401 0.813354
1395 317.705592 0.421275 0.047326 1402 0.813354
1396 318.214509 0.425220 0.057349 1403 0.813354
1397 318.714673 0.426182 0.047436 1404 0.813354
1398 319.205579 0.417715 0.047741 1405 0.813354
1399 319.710226 0.419924 0.059164 1406 0.813354
1400 320.228557 0.442996 0.048464 1407 0.813354
1401 320.749523 0.439268 0.055882 1408 0.813354
1402 321.242603 0.420611 0.046557 1409 0.813354
1403 321.736895 0.412130 0.057261 1410 0.813354
1404 322.230037 0.420594 0.047607 1411 0.813354
1405 322.740283 0.429243 0.055307 1412 0.815552
1406 323.250007 0.435713 0.048080 1413 0.815552
1407 323.756378 0.421966 0.058171 1414 0.815552
1408 324.260455 0.430708 0.047514 1415 0.815552
1409 324.766896 0.422796 0.056690 1416 0.815552
1410 325.296698 0.452162 0.050920 1417 0.815552
1411 325.835057 0.456263 0.056005 1418 0.818481
1412 326.356479 0.449173 0.046651 1419 0.823608
1413 326.877092 0.437635 0.056755 1420 0.824341
1414 327.407703 0.451097 0.052690 1421 0.824707
1415 327.932861 0.441047 0.056071 1422 0.824707
1416 328.454390 0.441524 0.052459 1423 0.824890
1417 328.938565 0.420528 0.037140 1424 0.824890
1418 329.437928 0.420948 0.051918 1425 0.824890
1419 329.932643 0.414840 0.052876 1426 0.824890
1420 330.427229 0.430104 0.037829 1427 0.824890
1421 330.934126 0.425280 0.054026 1428 0.824890
1422 331.426171 0.429062 0.035464 1429 0.824890
1423 331.928604 0.421012 0.054380 1430 0.824890
1424 332.436884 0.426082 0.055407 1431 0.824890
1425 332.930942 0.427455 0.036989 1432 0.824890
1426 333.442258 0.428764 0.055773 1433 0.824890
1427 333.937444 0.429558 0.037661 1434 0.824890
1428 334.463788 0.441905 0.056593 1435 0.824890
1429 334.984897 0.437928 0.055606 1436 0.824890
1430 335.491886 0.440045 0.039275 1437 0.824890
1431 335.991148 0.417063 0.055667 1438 0.824890
1432 336.490240 0.435177 0.037312 1439 0.824890
1433 336.988583 0.413530 0.058098 1440 0.824890
1434 337.494685 0.425855 0.053653 1441 0.824890
1435 337.980246 0.420953 0.037485 1442 0.824890
1436 338.480738 0.419274 0.054360 1443 0.824890
1437 338.972973 0.425072 0.039165 1444 0.824890
1438 339.506732 0.448912 0.056401 1445 0.824890
1439 340.035470 0.443637 0.058115 1446 0.824890
1440 340.542993 0.442109 0.037809 1447 0.824890
1441 341.047849 0.423081 0.053850 1448 0.824890
1442 341.563807 0.454793 0.035107 1449 0.824890
1443 342.092246 0.447523 0.052436 1450 0.824890
1444 342.605279 0.429910 0.053683 1451 0.824890
1445 343.083388 0.414265 0.035942 1452 0.824890
1446 343.576123 0.407836 0.055186 1453 0.824890
1447 344.047282 0.407562 0.036097 1454 0.824890
1448 344.554817 0.425349 0.053967 1455 0.824890
1449 345.056150 0.418222 0.054475 1456 0.824890
1450 345.555309 0.432418 0.038255 1457 0.824890
1451 346.049529 0.410226 0.055039 1458 0.824890
1452 346.526323 0.413497 0.035253 1459 0.824890
1453 347.020331 0.413126 0.053870 1460 0.824890
1454 347.521354 0.420516 0.052851 1461 0.824890
1455 348.004042 0.420089 0.035541 1462 0.824890
1456 348.493988 0.405969 0.056021 1463 0.824890
1457 348.971497 0.412630 0.037766 1464 0.824890
1458 349.478921 0.422519 0.057359 1465 0.824890
1459 349.992149 0.425955 0.059171 1466 0.824890
1460 350.488438 0.428947 0.040381 1467 0.824890
1461 350.988339 0.415391 0.057131 1468 0.824890
1462 351.480062 0.425435 0.039334 1469 0.824890
1463 351.976501 0.410421 0.057961 1470 0.824890
1464 352.484583 0.423030 0.057387 1471 0.824890
1465 352.977858 0.427463 0.038749 1472 0.824890
1466 353.472577 0.410813 0.056341 1473 0.824890
1467 353.962449 0.423403 0.038969 1474 0.824890
1468 354.476898 0.427756 0.058850 1475 0.824890
1469 354.991192 0.428254 0.057376 1476 0.824890
1470 355.498719 0.439719 0.039499 1477 0.824890
1471 356.019503 0.428670 0.062780 1478 0.824890
1472 356.526683 0.440321 0.038421 1479 0.824890
1473 357.047218 0.433043 0.060410 1480 0.824890
1474 357.581311 0.448663 0.057002 1481 0.824890
1475 358.093540 0.436238 0.047612 1482 0.824890
1476 358.606956 0.424301 0.058032 1483 0.824890
1477 359.110312 0.433792 0.041755 1484 0.824890
1478 359.619992 0.423872 0.057550 1485 0.824890
1479 360.143264 0.436320 0.060198 1486 0.824890
1480 360.668112 0.458438 0.038915 1487 0.824890
1481 361.202025 0.449554 0.055764 1488 0.824890
1482 361.684945 0.419076 0.037089 1489 0.824890
1483 362.183475 0.410959 0.058522 1490 0.824890
1484 362.693457 0.426423 0.056353 1491 0.824890
1485 363.178666 0.419444 0.038206 1492 0.824890
1486 363.684181 0.419042 0.055875 1493 0.824890
1487 364.174378 0.424235 0.038177 1494 0.824890
1488 364.679255 0.420267 0.056815 1495 0.824890
1489 365.199351 0.434547 0.057561 1496 0.824890
1490 365.705653 0.439169 0.039155 1497 0.824890
1491 366.221760 0.431242 0.057176 1498 0.824890
1492 366.717507 0.429839 0.038741 1499 0.824890
1493 367.231125 0.429861 0.056412 1500 0.824890
1494 367.755882 0.441093 0.056137 1501 0.824890
1495 368.264647 0.438086 0.043514 1502 0.824890
1496 368.757229 0.423784 0.041057 1503 0.824890
1497 369.247916 0.428439 0.035095 1504 0.824890
1498 369.777306 0.445092 0.056271 1505 0.824890
1499 370.438988 0.574071 0.060205 1506 0.824890
1500 371.102360 0.572339 0.061071 1507 0.824890
1501 371.779092 0.583823 0.061090 1508 0.824890
1502 372.459264 0.593211 0.059047 1509 0.824890
1503 373.178184 0.630948 0.058929 1510 0.824890
1504 373.885740 0.617408 0.061636 1511 0.824890
1505 374.617275 0.633533 0.069114 1512 0.824890
1506 375.326480 0.616698 0.062933 1513 0.824890
1507 376.048770 0.633231 0.060083 1514 0.824890
1508 376.748577 0.620389 0.050340 1515 0.824890
1509 377.454419 0.627476 0.050106 1516 0.824890
1510 378.163920 0.616131 0.064469 1517 0.824890
1511 378.877575 0.624718 0.059791 1518 0.824890
1512 379.573430 0.618202 0.049705 1519 0.824890
1513 380.279217 0.640018 0.037539 1520 0.824890
1514 380.993475 0.625733 0.059800 1521 0.824890
1515 381.733192 0.658581 0.052174 1522 0.824890
1516 382.550005 0.723485 0.064576 1523 0.824890
1517 383.416265 0.781017 0.055592 1524 0.824890
1518 384.277492 0.768838 0.062724 1525 0.824890
1519 385.104846 0.738164 0.059522 1526 0.824890
1520 385.901606 0.705498 0.061170 1527 0.824890
1521 386.696984 0.702152 0.065041 1528 0.824890
1522 387.489639 0.703202 0.060911 1529 0.824890
1523 388.331246 0.763102 0.049650 1530 0.824890
1524 389.182372 0.772842 0.050356 1531 0.824890
1525 390.017051 0.765387 0.041712 1532 0.824890
1526 390.890511 0.786660 0.058707 1533 0.824890
1527 391.756981 0.778646 0.059904 1534 0.824890
1528 392.596517 0.760288 0.050529 1535 0.824890
1529 393.432684 0.764580 0.043708 1536 0.824890
1530 394.282452 0.767740 0.052213 1537 0.824890
1531 395.100202 0.740882 0.047524 1538 0.824890
1532 395.929551 0.748577 0.049637 1539 0.824890
1533 396.741877 0.737077 0.048033 1540 0.824890
1534 397.542975 0.725446 0.048026 1541 0.824890
1535 398.338837 0.727090 0.039980 1542 0.824890
1536 399.145023 0.724365 0.051733 1543 0.824890
1537 399.951854 0.738672 0.039604 1544 0.824890
1538 400.789973 0.757388 0.051314 1545 0.824890
1539 401.605990 0.740023 0.047558 1546 0.824890
1540 402.411807 0.727439 0.049481 1547 0.824890
1541 403.232153 0.743569 0.047608 1548 0.824890
1542 404.038891 0.728725 0.049297 1549 0.824890
1543 404.847089 0.739425 0.040077 1550 0.824890
1544 405.723572 0.799028 0.047923 1551 0.824890
1545 406.550222 0.759292 0.037653 1552 0.824890
1546 407.363447 0.735722 0.047736 1553 0.824890
1547 408.146905 0.713232 0.039837 1554 0.824890
1548 408.938345 0.713651 0.048577 1555 0.824890
1549 409.719472 0.712806 0.039946 1556 0.824890
1550 410.521675 0.721696 0.052405 1557 0.824890
1551 411.315781 0.723941 0.039971 1558 0.824890
1552 412.136804 0.736806 0.056035 1559 0.824890
1553 412.995914 0.781734 0.045598 1560 0.824890
1554 413.817141 0.739234 0.049097 1561 0.824890
1555 414.624276 0.738275 0.040030 1562 0.824890
1556 415.435886 0.731381 0.051579 1563 0.824890
1557 416.238922 0.733488 0.039568 1564 0.824890
1558 417.034113 0.715104 0.051273 1565 0.824890
1559 417.834407 0.730669 0.040433 1566 0.824890
1560 418.635234 0.723988 0.048256 1567 0.824890
1561 419.430403 0.727424 0.039104 1568 0.824890
1562 420.218986 0.721897 0.037628 1569 0.824890
1563 421.040789 0.734987 0.056903 1570 0.824890
1564 421.840038 0.735120 0.035122 1571 0.824890
1565 422.649622 0.724740 0.055530 1572 0.824890
1566 423.452555 0.736933 0.037352 1573 0.824890
1567 424.270779 0.732909 0.056314 1574 0.824890
1568 425.072693 0.736478 0.036948 1575 0.824890
1569 425.909797 0.751274 0.056353 1576 0.824890
1570 426.723926 0.745240 0.039785 1577 0.824890
1571 427.560892 0.748357 0.058752 1578 0.824890
1572 428.364735 0.736802 0.038925 1579 0.824890
1573 429.188559 0.736386 0.059235 1580 0.824890
1574 430.004851 0.748573 0.038944 1581 0.824890
1575 430.836926 0.743796 0.059225 1582 0.824890
1576 431.644279 0.740348 0.038366 1583 0.824890
1577 432.451455 0.729726 0.048781 1584 0.824890
1578 433.286572 0.748613 0.058202 1585 0.824890
1579 434.120480 0.749810 0.055143 1586 0.824890
1580 434.958371 0.748487 0.059024 1587 0.824890
1581 435.817310 0.778870 0.050204 1588 0.824890
1582 436.663829 0.756012 0.060832 1589 0.824890
1583 437.509557 0.765816 0.049968 1590 0.824890
1584 438.370356 0.770587 0.060680 1591 0.824890
1585 439.208948 0.760134 0.049056 1592 0.824890
1586 440.049075 0.752095 0.058900 1593 0.824890
1587 440.909867 0.780181 0.051338 1594 0.824890
1588 441.788494 0.789790 0.059559 1595 0.824890
1589 442.638765 0.773104 0.048127 1596 0.824890
1590 443.475847 0.750073 0.058550 1597 0.824890
1591 444.306469 0.752145 0.048286 1598 0.824890
1592 445.134524 0.748388 0.050687 1599 0.824890
1593 445.971990 0.750591 0.057346 1600 0.824890
1594 446.789432 0.740673 0.047994 1601 0.824890
1595 447.621933 0.746036 0.056645 1602 0.824890
1596 448.438439 0.737148 0.050512 1603 0.824890
1597 449.269185 0.739954 0.061870 1604 0.824890
1598 450.098796 0.748622 0.050955 1605 0.824890
1599 450.968206 0.771679 0.062487 1606 0.824890
1600 451.811637 0.762451 0.050819 1607 0.824890
1601 452.655702 0.754145 0.059410 1608 0.824890
1602 453.491689 0.754200 0.052425 1609 0.824890
1603 454.336931 0.755109 0.059762 1610 0.824890
1604 455.180966 0.761709 0.050217 1611 0.824890
1605 456.024693 0.751243 0.062632 1612 0.824890
1606 456.854932 0.747390 0.052833 1613 0.824890
1607 457.685533 0.743136 0.058121 1614 0.824890
1608 458.517954 0.749763 0.053728 1615 0.824890
1609 459.359868 0.750641 0.060069 1616 0.824890
1610 460.192947 0.753305 0.050582 1617 0.824890
1611 461.055235 0.770751 0.061971 1618 0.824890
1612 461.882020 0.744998 0.052334 1619 0.824890
1613 462.745000 0.764109 0.067565 1620 0.824890
1614 463.580887 0.754670 0.051704 1621 0.824890
1615 464.425686 0.755554 0.060504 1622 0.824890
1616 465.272105 0.763245 0.052905 1623 0.824890
1617 466.141704 0.775365 0.063233 1624 0.824890
1618 466.978560 0.756889 0.050810 1625 0.824890
1619 467.840358 0.770540 0.061899 1626 0.824890
1620 468.683199 0.762033 0.052135 1627 0.824890
1621 469.546802 0.771085 0.062357 1628 0.824890
1622 470.400643 0.770028 0.054211 1629 0.824890
1623 471.255478 0.771503 0.052341 1630 0.824890
1624 472.128034 0.780295 0.062669 1631 0.824890
1625 472.978499 0.771800 0.049740 1632 0.824890
1626 473.861860 0.791145 0.061850 1633 0.824890
1627 474.731846 0.787311 0.052306 1634 0.824890
1628 475.600966 0.771888 0.066405 1635 0.824890
1629 476.455180 0.769393 0.053092 1636 0.824890
1630 477.298701 0.749737 0.062849 1637 0.824890
1631 478.141748 0.758333 0.053757 1638 0.824890
1632 478.990817 0.759053 0.061060 1639 0.824890
1633 479.843677 0.771314 0.052109 1640 0.824890
1634 480.712160 0.776148 0.063329 1641 0.824890
1635 481.553422 0.757499 0.053404 1642 0.824890
1636 482.403149 0.754612 0.065022 1643 0.824890
1637 483.243178 0.757656 0.052685 1644 0.824890
1638 484.086943 0.752117 0.062472 1645 0.824890
1639 484.941383 0.761297 0.061174 1646 0.824890
1640 485.823678 0.777383 0.075317 1647 0.824890
1641 486.816605 0.916806 0.045782 1648 0.824890
1642 487.805388 0.892698 0.065371 1649 0.824890
1643 488.806821 0.903202 0.067206 1650 0.824890
1644 489.786150 0.902537 0.046158 1651 0.824890
1645 490.790299 0.904911 0.067717 1652 0.824890
1646 491.776315 0.907421 0.046514 1653 0.824890
1647 492.745055 0.876689 0.060875 1654 0.824890
1648 493.673537 0.838783 0.059284 1655 0.824890
1649 494.566692 0.821682 0.040837 1656 0.824890
1650 495.496751 0.836219 0.062663 1657 0.824890
1651 496.412930 0.843609 0.040953 1658 0.824890
1652 497.328663 0.822467 0.061441 1659 0.824890
1653 498.261186 0.840077 0.061579 1660 0.824890
1654 499.165998 0.832749 0.041463 1661 0.824890
1655 500.089459 0.831165 0.061221 1662 0.824890
1656 501.014712 0.851764 0.041159 1663 0.824890
1657 501.935140 0.826799 0.061788 1664 0.824890
1658 502.877624 0.847602 0.064194 1665 0.824890
1659 503.785226 0.834974 0.041837 1666 0.824890
1660 504.715073 0.837364 0.060474 1667 0.824890
1661 505.630931 0.842852 0.042262 1668 0.824890
1662 506.564353 0.841628 0.060017 1669 0.824890
1663 507.497610 0.840860 0.061258 1670 0.824890
1664 508.412473 0.844546 0.039999 1671 0.824890
1665 509.344379 0.837753 0.063028 1672 0.824890
1666 510.255627 0.838169 0.042498 1673 0.824890
1667 511.206030 0.860336 0.058628 1674 0.824890
1668 512.147674 0.845863 0.066347 1675 0.824890
1669 513.071197 0.848586 0.043833 1676 0.824890
1670 514.010277 0.845474 0.062356 1677 0.824890
1671 514.938334 0.854587 0.041903 1678 0.824890
1672 515.907762 0.874962 0.062692 1679 0.824890
1673 516.871142 0.867793 0.064747 1680 0.824890
1674 517.801360 0.856784 0.042409 1681 0.824890
1675 518.739546 0.843696 0.063299 1682 0.824890
1676 519.691275 0.869564 0.050797 1683 0.824890
1677 520.644339 0.856432 0.064460 1684 0.824890
1678 521.609011 0.868769 0.063408 1685 0.824890
1679 522.538276 0.856706 0.041834 1686 0.824890
1680 523.488603 0.854413 0.064635 1687 0.824890
1681 524.424877 0.862279 0.042862 1688 0.824890
1682 525.388875 0.868719 0.065113 1689 0.824890
1683 526.371116 0.887314 0.063328 1690 0.824890
1684 527.332857 0.887680 0.043076 1691 0.824890
1685 528.303253 0.875124 0.063544 1692 0.824890
1686 529.251429 0.877004 0.040221 1693 0.824890
1687 530.212922 0.867715 0.063289 1694 0.824890
1688 531.206157 0.896969 0.064634 1695 0.824890
1689 532.154330 0.866829 0.049652 1696 0.824890
1690 533.098898 0.849632 0.063259 1697 0.824890
1691 534.032315 0.856208 0.043342 1698 0.824890
1692 534.983182 0.855829 0.064079 1699 0.824890
1693 535.971105 0.891891 0.064249 1700 0.824890
1694 536.921884 0.870159 0.049118 1701 0.824890
1695 537.887280 0.872738 0.061804 1702 0.824890
1696 538.804712 0.844122 0.041529 1703 0.824890
1697 539.738379 0.838674 0.063439 1704 0.824890
1698 540.697657 0.865924 0.061896 1705 0.824890
1699 541.630748 0.855017 0.047427 1706 0.824890
1700 542.562207 0.837081 0.062851 1707 0.824890
1701 543.470910 0.837440 0.040231 1708 0.824890
1702 544.393796 0.830820 0.060480 1709 0.824890
1703 545.325692 0.837377 0.064381 1710 0.824890
1704 546.255087 0.858469 0.040501 1711 0.824890
1705 547.191771 0.842531 0.063830 1712 0.824890
1706 548.129575 0.860017 0.046325 1713 0.824890
1707 549.071411 0.846696 0.063181 1714 0.824890
1708 550.034429 0.865899 0.065881 1715 0.824890
1709 550.966067 0.857927 0.042023 1716 0.824890
1710 551.904496 0.844129 0.063742 1717 0.824890
1711 552.836407 0.856298 0.043385 1718 0.824890
1712 553.778594 0.845354 0.064412 1719 0.824890
1713 554.721420 0.847690 0.063414 1720 0.824890
1714 555.653343 0.857157 0.042904 1721 0.824890
1715 556.602885 0.852359 0.064174 1722 0.824890
1716 557.523703 0.843652 0.045196 1723 0.824890
1717 558.494658 0.875090 0.063228 1724 0.824890
1718 559.444740 0.852994 0.064726 1725 0.824890
1719 560.370229 0.845675 0.049368 1726 0.824890
1720 561.332310 0.861370 0.067911 1727 0.824890
1721 562.239999 0.833180 0.044069 1728 0.824890
1722 563.181600 0.843100 0.065255 1729 0.824890
1723 564.134525 0.850813 0.071583 1730 0.824890
1724 565.063451 0.854185 0.043755 1731 0.824890
1725 566.027574 0.864463 0.067795 1732 0.824890
1726 566.979168 0.876451 0.042957 1733 0.824890
1727 567.926558 0.862026 0.053359 1734 0.824890
1728 568.898836 0.869298 0.068282 1735 0.824890
1729 569.842445 0.867038 0.044985 1736 0.824890
1730 570.819597 0.875581 0.069209 1737 0.824890
1731 571.778101 0.881228 0.044815 1738 0.824890
1732 572.745330 0.870096 0.064836 1739 0.824890
1733 573.729211 0.886994 0.065253 1740 0.824890
1734 574.685849 0.880194 0.044312 1741 0.824890
1735 575.678489 0.891233 0.070034 1742 0.824890
1736 576.637145 0.881432 0.045909 1743 0.824890
1737 577.618127 0.892420 0.055444 1744 0.824890
1738 578.598785 0.882104 0.067369 1745 0.824890
1739 579.560298 0.884307 0.045537 1746 0.824890
1740 580.540724 0.879401 0.068301 1747 0.824890
1741 581.532443 0.913937 0.044950 1748 0.824890
1742 582.513559 0.883336 0.065086 1749 0.824890
1743 583.513826 0.901243 0.067610 1750 0.824890
1744 584.499144 0.906927 0.045269 1751 0.824890
1745 585.495001 0.898302 0.065824 1752 0.824890
1746 586.489365 0.919245 0.043329 1753 0.824890
1747 587.474973 0.889452 0.063914 1754 0.824890
1748 588.450660 0.879758 0.064357 1755 0.824890
1749 589.409245 0.882372 0.044720 1756 0.824890
1750 590.383477 0.876649 0.065694 1757 0.824890
1751 591.363334 0.903446 0.043950 1758 0.824890
1752 592.331600 0.870777 0.065457 1759 0.824890
1753 593.303483 0.873332 0.066611 1760 0.824890
1754 594.262252 0.880972 0.045672 1761 0.824890
1755 595.252915 0.893938 0.064300 1762 0.824890
1756 596.234560 0.903489 0.045835 1763 0.824890
1757 597.220402 0.886882 0.066666 1764 0.824890
1758 598.207561 0.888968 0.066180 1765 0.824890
1759 599.183103 0.898225 0.045575 1766 0.824890
1760 600.170031 0.885289 0.068572 1767 0.824890
1761 601.144593 0.896963 0.046896 1768 0.824890
1762 602.137863 0.891506 0.069544 1769 0.824890
1763 603.133294 0.892225 0.070536 1770 0.824890
1764 604.116963 0.904352 0.047433 1771 0.824890
1765 605.130530 0.905478 0.073792 1772 0.824890
1766 606.120210 0.911743 0.047356 1773 0.824890
1767 607.110139 0.898366 0.059895 1774 0.824890
1768 608.097447 0.887266 0.067676 1775 0.824890
1769 609.078933 0.901124 0.046545 1776 0.824890
1770 610.087092 0.906844 0.066509 1777 0.824890
1771 611.089509 0.919129 0.045460 1778 0.824890
1772 612.092013 0.898955 0.066607 1779 0.824890
1773 613.099871 0.903010 0.066514 1780 0.824890
1774 614.078063 0.900008 0.044341 1781 0.824890
1775 615.068590 0.887160 0.070054 1782 0.824890
1776 616.069115 0.921602 0.046710 1783 0.824890
1777 617.067128 0.907042 0.058612 1784 0.824890
1778 618.088229 0.917459 0.071114 1785 0.824890
1779 619.082576 0.908254 0.051681 1786 0.824890
1780 620.090589 0.905672 0.068034 1787 0.824890
1781 621.123222 0.942388 0.051581 1788 0.824890
1782 622.147696 0.919025 0.071892 1789 0.824890
1783 623.175323 0.920989 0.073188 1790 0.824890
1784 624.169549 0.915692 0.046776 1791 0.824890
1785 625.185813 0.918456 0.065338 1792 0.824890
1786 626.197798 0.935098 0.045626 1793 0.824890
1787 627.208097 0.913552 0.064633 1794 0.824890
1788 628.198537 0.894801 0.064393 1795 0.824890
1789 629.171057 0.896378 0.043917 1796 0.824890
1790 630.159440 0.886260 0.069521 1797 0.824890
1791 631.145073 0.906895 0.047387 1798 0.824890
1792 632.142180 0.894890 0.069999 1799 0.824890
1793 633.138542 0.894027 0.069610 1800 0.824890
1794 634.106064 0.891126 0.044870 1801 0.824890
1795 635.103034 0.899278 0.064575 1802 0.824890
1796 636.105772 0.919625 0.046835 1803 0.824890
1797 637.108821 0.898149 0.070133 1804 0.824890
1798 638.129436 0.916792 0.071152 1805 0.824890
1799 639.122461 0.905656 0.054081 1806 0.824890
1800 640.093917 0.890187 0.049737 1807 0.824890
1801 641.099295 0.926767 0.042067 1808 0.824890
1802 642.081354 0.900402 0.045421 1809 0.824890
1803 643.083996 0.924100 0.044070 1810 0.825073
1804 644.117339 0.926108 0.070600 1811 0.826508
1805 645.142407 0.919420 0.072151 1812 0.826508
1806 646.238617 0.995991 0.067820 1813 0.826508
1807 647.319153 0.980618 0.068765 1814 0.826508
1808 648.394749 0.975081 0.068719 1815 0.826508
1809 649.467864 0.974424 0.067214 1816 0.826508
1810 650.585802 1.015524 0.069780 1817 0.826508
1811 651.703315 1.016196 0.068441 1818 0.826508
1812 652.836475 1.032626 0.068317 1819 0.826508
1813 653.949315 1.011276 0.068649 1820 0.826508
1814 655.072978 1.023628 0.068377 1821 0.826508
1815 656.205835 1.043346 0.057653 1822 0.826508
1816 657.278900 0.987187 0.053474 1823 0.826508
1817 658.353758 0.978102 0.064774 1824 0.826508
1818 659.460756 1.009286 0.065571 1825 0.826508
1819 660.573403 1.021890 0.058412 1826 0.826508
1820 661.662839 1.014116 0.042825 1827 0.826508
1821 662.791057 1.028149 0.068016 1828 0.826508
1822 663.886028 1.004124 0.058105 1829 0.826508
1823 664.992021 1.001258 0.071223 1830 0.826508
1824 666.118207 1.031428 0.060999 1831 0.826508
1825 667.218835 0.996832 0.071321 1832 0.826508
1826 668.326642 1.004382 0.069773 1833 0.826508
1827 669.434801 1.004949 0.071528 1834 0.826508
1828 670.538452 0.997339 0.073679 1835 0.826508
1829 671.669733 1.026874 0.070595 1836 0.826508
1830 672.867348 1.103342 0.060293 1837 0.826508
1831 673.938798 0.977252 0.060732 1838 0.826508
1832 674.992459 0.971164 0.049063 1839 0.826508
1833 676.107964 1.006958 0.074776 1840 0.826508
1834 677.192247 0.979055 0.070039 1841 0.826508
1835 678.251300 0.964086 0.061833 1842 0.826508
1836 679.299444 0.965852 0.049110 1843 0.826508
1837 680.348645 0.960638 0.055401 1844 0.826508
1838 681.423964 0.986836 0.056201 1845 0.826508
1839 682.495818 0.980804 0.057357 1846 0.826508
1840 683.576247 0.988978 0.057810 1847 0.826508
1841 684.644339 0.975338 0.059150 1848 0.826508
1842 685.704001 0.977691 0.047561 1849 0.826508
1843 686.801400 1.004872 0.057029 1850 0.826508
1844 687.863139 0.981240 0.046817 1851 0.826508
1845 688.929432 0.973698 0.059083 1852 0.826508
1846 690.010696 0.988281 0.058462 1853 0.826508
1847 691.093717 0.988000 0.060204 1854 0.826508
1848 692.159570 0.968422 0.059916 1855 0.826508
1849 693.215576 0.966009 0.056448 1856 0.826508
1850 694.262224 0.966556 0.047094 1857 0.826508
1851 695.332154 0.975742 0.060215 1858 0.826508
1852 696.401121 0.987371 0.048224 1859 0.826508
1853 697.478430 0.982600 0.061028 1860 0.826508
1854 698.549052 0.987969 0.049086 1861 0.826508
1855 699.622686 0.978792 0.060960 1862 0.826508
1856 700.691634 0.984257 0.050001 1863 0.826508
1857 701.761485 0.976127 0.060169 1864 0.826508
1858 702.815632 0.970803 0.048627 1865 0.826508
1859 703.897697 0.987448 0.060338 1866 0.826508
1860 704.954909 0.974773 0.047837 1867 0.826508
1861 706.024045 0.972149 0.062605 1868 0.826508
1862 707.083571 0.975976 0.048937 1869 0.826508
1863 708.150519 0.968176 0.062829 1870 0.826508
1864 709.202636 0.970268 0.049500 1871 0.826508
1865 710.263119 0.965857 0.060598 1872 0.826508
1866 711.330508 0.985935 0.047709 1873 0.826508
1867 712.379499 0.957653 0.058280 1874 0.826508
1868 713.426748 0.968293 0.046407 1875 0.826508
1869 714.473789 0.942363 0.071726 1876 0.826508
1870 715.543408 0.966623 0.070141 1877 0.826508
1871 716.613731 0.977956 0.059727 1878 0.826508
1872 717.681471 0.976884 0.058083 1879 0.826508
1873 718.766712 0.982796 0.069408 1880 0.826508
1874 719.889799 1.019046 0.070851 1881 0.826508
1875 721.007733 1.021428 0.062464 1882 0.826508
1876 722.093460 1.003046 0.047396 1883 0.826508
1877 723.199289 1.000003 0.071510 1884 0.826508
1878 724.333452 1.025835 0.073261 1885 0.826508
1879 725.459704 1.031678 0.060619 1886 0.826508
1880 726.605105 1.050671 0.061406 1887 0.826508
1881 727.732765 1.019828 0.072589 1888 0.826508
1882 728.892327 1.051593 0.073898 1889 0.826508
1883 730.027827 1.038812 0.061993 1890 0.826508
1884 731.176341 1.064465 0.049381 1891 0.826508
1885 732.325284 1.040614 0.074464 1892 0.826508
1886 733.462358 1.040796 0.063145 1893 0.826508
1887 734.591389 1.032332 0.062151 1894 0.826508
1888 735.710522 1.031968 0.053302 1895 0.826508
1889 736.840994 1.022104 0.073719 1896 0.826508
1890 737.971586 1.020441 0.076793 1897 0.826508
1891 739.077779 1.008334 0.063148 1898 0.826508
1892 740.175478 1.010270 0.051251 1899 0.826508
1893 741.303583 1.021122 0.073827 1900 0.826508
1894 742.406950 1.006638 0.063180 1901 0.826508
1895 743.511211 1.007627 0.063112 1902 0.826508
1896 744.584587 0.989859 0.049915 1903 0.826508
1897 745.711877 1.015742 0.077436 1904 0.826508
1898 746.837772 1.017565 0.074146 1905 0.826508
1899 747.913833 0.979196 0.063429 1906 0.826508
1900 748.977297 0.977904 0.051854 1907 0.826508
1901 750.073825 0.998551 0.064072 1908 0.826508
1902 751.182464 1.011078 0.062401 1909 0.826508
1903 752.283326 1.004594 0.061736 1910 0.826508
1904 753.370801 0.992717 0.060467 1911 0.826508
1905 754.468972 1.004846 0.060630 1912 0.826508
1906 755.553453 1.001573 0.048173 1913 0.826508
1907 756.646993 0.999111 0.060339 1914 0.826508
1908 757.714473 0.983677 0.050528 1915 0.826508
1909 758.785622 0.976412 0.061466 1916 0.826508
1910 759.868700 0.986382 0.061958 1917 0.826508
1911 760.968523 1.002081 0.063679 1918 0.826508
1912 762.070565 1.001847 0.064958 1919 0.826508
1913 763.145202 0.977784 0.062954 1920 0.826508
1914 764.217648 0.991148 0.048290 1921 0.826508
1915 765.311714 1.001402 0.059807 1922 0.826508
1916 766.423745 1.033836 0.044610 1923 0.826508
1917 767.495651 0.976618 0.061219 1924 0.826508
1918 768.545134 0.966080 0.048929 1925 0.826508
1919 769.605680 0.964277 0.061363 1926 0.826508
1920 770.655067 0.963166 0.051795 1927 0.826508
1921 771.739757 0.988368 0.060834 1928 0.826508
1922 772.780212 0.956663 0.048879 1929 0.826508
1923 773.829004 0.952588 0.061585 1930 0.826508
1924 774.867748 0.956434 0.048786 1931 0.826508
1925 775.946028 0.979215 0.064059 1932 0.826508
1926 776.999122 0.967940 0.049774 1933 0.826508
1927 778.063580 0.968510 0.060964 1934 0.826508
1928 779.109101 0.960637 0.050880 1935 0.826508
1929 780.173014 0.962663 0.064017 1936 0.826508
1930 781.245390 0.988375 0.049388 1937 0.826508
1931 782.306666 0.967563 0.059659 1938 0.826508
1932 783.358907 0.968630 0.049511 1939 0.826508
1933 784.409344 0.972310 0.044282 1940 0.826508
1934 785.478406 0.967371 0.066526 1941 0.826508
1935 786.520664 0.966011 0.043111 1942 0.826508
1936 787.580512 0.958079 0.068091 1943 0.826508
1937 788.647292 0.987254 0.044788 1944 0.826508
1938 789.737715 0.986749 0.069934 1945 0.826508
1939 790.813034 0.994800 0.046060 1946 0.826508
1940 791.904474 0.986453 0.070050 1947 0.826508
1941 792.963737 0.979752 0.045708 1948 0.826508
1942 794.059624 0.987048 0.073143 1949 0.826508
1943 795.119409 0.976109 0.049460 1950 0.826508
1944 796.231406 1.004288 0.072743 1951 0.826508
1945 797.289483 0.978571 0.045649 1952 0.826508
1946 798.379214 0.984000 0.071606 1953 0.826508
1947 799.448250 0.987509 0.047244 1954 0.826508
1948 800.527162 0.985743 0.058780 1955 0.826508
1949 801.650441 1.016362 0.072552 1956 0.826508
1950 802.759614 1.015357 0.059218 1957 0.826508
1951 803.876033 1.008677 0.073133 1958 0.826508
1952 804.972322 1.001282 0.060396 1959 0.826508
1953 806.092987 1.012993 0.073949 1960 0.826508
1954 807.246490 1.049713 0.063744 1961 0.826508
1955 808.353954 1.000523 0.071757 1962 0.826508
1956 809.470805 1.021366 0.059778 1963 0.826508
1957 810.591834 1.014583 0.071725 1964 0.826508
1958 811.719725 1.031786 0.061324 1965 0.826508
1959 812.841328 1.012843 0.073844 1966 0.826508
1960 813.949834 1.013407 0.061332 1967 0.826508
1961 815.088850 1.029597 0.074757 1968 0.826508
1962 816.221133 1.033967 0.062222 1969 0.826508
1963 817.310685 0.993204 0.062488 1970 0.826508
1964 818.435744 1.016058 0.073151 1971 0.826508
1965 819.568174 1.036015 0.061688 1972 0.826508
1966 820.700715 1.021915 0.076110 1973 0.826508
1967 821.814742 1.018789 0.059118 1974 0.826508
1968 822.916691 0.995148 0.071891 1975 0.826508
1969 823.996316 0.986298 0.058681 1976 0.826508
1970 825.096533 0.988951 0.077486 1977 0.826508
1971 826.218136 1.015325 0.064055 1978 0.826508
1972 827.328045 0.999208 0.074065 1979 0.826508
1973 828.416909 0.992159 0.061337 1980 0.826508
1974 829.498229 0.975978 0.071113 1981 0.826508
1975 830.591564 0.999449 0.060900 1982 0.826508
1976 831.734310 1.034214 0.073376 1983 0.826508
1977 832.827591 0.997118 0.061902 1984 0.826508
1978 833.934000 0.999030 0.071598 1985 0.826508
1979 835.045083 1.014393 0.061217 1986 0.826508
1980 836.166987 1.011526 0.074965 1987 0.826508
1981 837.252824 0.990174 0.060760 1988 0.826508
1982 838.381430 1.020442 0.073166 1989 0.826508
1983 839.480219 1.003232 0.061254 1990 0.826508
1984 840.599479 1.008105 0.075308 1991 0.826508
1985 841.747893 1.052018 0.061848 1992 0.826508
1986 842.873575 1.016746 0.074179 1993 0.826508
1987 843.980541 1.009856 0.060857 1994 0.826508
1988 845.099240 1.008691 0.073665 1995 0.826508
1989 846.231558 1.030603 0.064115 1996 0.826508
1990 847.363794 1.022156 0.074680 1997 0.826508
1991 848.484153 1.022608 0.062808 1998 0.826508
1992 849.616727 1.020825 0.076200 1999 0.826508
1993 850.735285 1.017974 0.065282 2000 0.826508
1994 851.870470 1.035435 0.063042 2001 0.826508
1995 853.004627 1.023667 0.075146 2002 0.826508
1996 854.138893 1.030697 0.067808 2003 0.826508
1997 855.262172 1.012773 0.074670 2004 0.826508
1998 856.403885 1.042904 0.063206 2005 0.826508
1999 857.540482 1.024866 0.075321 2006 0.826508
2000 858.666511 1.026694 0.063142 2007 0.826508
2001 859.817457 1.038655 0.076839 2008 0.826508
2002 860.949605 1.031410 0.065475 2009 0.826508
2003 862.086075 1.022956 0.077437 2010 0.826508
2004 863.236262 1.048462 0.063984 2011 0.826508
2005 864.378075 1.030745 0.075318 2012 0.826508
2006 865.504994 1.028215 0.063607 2013 0.826508
2007 866.640655 1.024635 0.076531 2014 0.826508
2008 867.755531 1.011812 0.063441 2015 0.826508
2009 868.884788 1.018101 0.076003 2016 0.826508
2010 870.019227 1.023387 0.076256 2017 0.826508
2011 871.153672 1.032735 0.066240 2018 0.826508
2012 872.259616 0.996792 0.073482 2019 0.826508
2013 873.366472 1.010524 0.061952 2020 0.826508
2014 874.473847 0.996412 0.075156 2021 0.826508
2015 875.573423 1.002494 0.061668 2022 0.826508
2016 876.707703 1.022304 0.076796 2023 0.826508
2017 877.820851 1.015145 0.062247 2024 0.826508
2018 878.938551 1.005559 0.075750 2025 0.826508
2019 880.051723 1.013392 0.064043 2026 0.826508
2020 881.179978 1.011701 0.080419 2027 0.826508
2021 882.299712 1.018232 0.063547 2028 0.826508
2022 883.421121 1.009614 0.076375 2029 0.826508
2023 884.534752 1.015046 0.062316 2030 0.826508
2024 885.668359 1.021603 0.076202 2031 0.826508
2025 886.808584 1.040637 0.064064 2032 0.826508
2026 887.927198 1.018898 0.063926 2033 0.826508
2027 889.063469 1.021748 0.077956 2034 0.826508
2028 890.187536 1.023317 0.064018 2035 0.826508
2029 891.420097 1.122989 0.073892 2036 0.826508
2030 892.612577 1.088370 0.069255 2037 0.826508
2031 893.752690 1.025055 0.079537 2038 0.826508
2032 894.880799 1.028359 0.064255 2039 0.826508
2033 896.026009 1.031763 0.079928 2040 0.826508
2034 897.155872 1.023789 0.069165 2041 0.826508
2035 898.288118 1.019425 0.077787 2042 0.826508
2036 899.416319 1.028786 0.065115 2043 0.826508
2037 900.578404 1.048368 0.078516 2044 0.826508
2038 901.752791 1.071199 0.067457 2045 0.826508
2039 902.891447 1.022344 0.079679 2046 0.826508
2040 904.031131 1.034561 0.069472 2047 0.826508
2041 905.173709 1.029301 0.077109 2048 0.826508
2042 906.333982 1.058819 0.066169 2049 0.826508
2043 907.482625 1.033914 0.079232 2050 0.826508
2044 908.616816 1.033041 0.065797 2051 0.826508
2045 909.765720 1.033113 0.079242 2052 0.826508
2046 910.915530 1.044678 0.068706 2053 0.826508
2047 912.073535 1.041496 0.079972 2054 0.826508
2048 913.214820 1.041063 0.064698 2055 0.826508
2049 914.359955 1.031782 0.078163 2056 0.826508
2050 915.501087 1.038724 0.066999 2057 0.826508
2051 916.692821 1.077096 0.078466 2058 0.826508
2052 917.867011 1.072274 0.065831 2059 0.826508
2053 919.057007 1.072528 0.081504 2060 0.826508
2054 920.199239 1.042072 0.064381 2061 0.826508
2055 921.374772 1.060184 0.080003 2062 0.826508
2056 922.491759 1.017711 0.062865 2063 0.826508
2057 923.613260 1.021545 0.064015 2064 0.826508
2058 924.745024 1.017679 0.077492 2065 0.826508
2059 925.870399 1.024039 0.065814 2066 0.826508
2060 927.016198 1.033134 0.075847 2067 0.826508
2061 928.140970 1.015421 0.073644 2068 0.826508
2062 929.289268 1.032383 0.079769 2069 0.826508
2063 930.444550 1.050219 0.069019 2070 0.826508
2064 931.618414 1.057924 0.080443 2071 0.826508
2065 932.760965 1.041140 0.065411 2072 0.826508
2066 933.918699 1.042805 0.079201 2073 0.826508
2067 935.068497 1.046027 0.067759 2074 0.826508
2068 936.224936 1.039333 0.080692 2075 0.826508
2069 937.375528 1.048834 0.066038 2076 0.826508
2070 938.532322 1.039521 0.082293 2077 0.826508
2071 939.685272 1.048830 0.068293 2078 0.826508
2072 940.856131 1.052125 0.081645 2079 0.826508
2073 942.030987 1.058788 0.079334 2080 0.826508
2074 943.201781 1.055741 0.078104 2081 0.826508
2075 944.388812 1.057852 0.093110 2082 0.826508
2076 945.681432 1.200201 0.055446 2083 0.826508
2077 947.005811 1.206780 0.081729 2084 0.826508
2078 948.328874 1.202548 0.084909 2085 0.826508
2079 949.630589 1.204539 0.060385 2086 0.826508
2080 950.954595 1.200148 0.087374 2087 0.826508
2081 952.263488 1.215474 0.056494 2088 0.826508
2082 953.594268 1.202141 0.091115 2089 0.826508
2083 954.909743 1.195520 0.083266 2090 0.826508
2084 956.202064 1.200407 0.056896 2091 0.826508
2085 957.517318 1.196328 0.083250 2092 0.826508
2086 958.795963 1.187287 0.056310 2093 0.826508
2087 960.110976 1.191492 0.087465 2094 0.826508
2088 961.468090 1.232124 0.088670 2095 0.826508
2089 962.814919 1.251310 0.059459 2096 0.826508
2090 964.186432 1.237989 0.096220 2097 0.826508
2091 965.478182 1.198972 0.057460 2098 0.826508
2092 966.856710 1.253780 0.087842 2099 0.826508
2093 968.114761 1.146866 0.075761 2100 0.826508
2094 969.309396 1.108575 0.048587 2101 0.826508
2095 970.555242 1.136157 0.073901 2102 0.826508
2096 971.808562 1.159989 0.050981 2103 0.826508
2097 973.059218 1.138078 0.075495 2104 0.826508
2098 974.339588 1.151418 0.092096 2105 0.826508
2099 975.580395 1.147529 0.049686 2106 0.826508
2100 976.853390 1.161001 0.075402 2107 0.826508
2101 978.101426 1.160276 0.051969 2108 0.826508
2102 979.366171 1.151254 0.074252 2109 0.826508
2103 980.650770 1.171020 0.077436 2110 0.826508
2104 981.903400 1.162677 0.052425 2111 0.826508
2105 983.174621 1.155380 0.079843 2112 0.826508
2106 984.396972 1.135984 0.049648 2113 0.826508
2107 985.646535 1.131212 0.082411 2114 0.826508
2108 986.942259 1.178193 0.074646 2115 0.826508
2109 988.197069 1.167382 0.052136 2116 0.826508
2110 989.451769 1.140404 0.077245 2117 0.826508
2111 990.717432 1.178839 0.051156 2118 0.826508
2112 991.999176 1.169015 0.076998 2119 0.826508
2113 993.285489 1.172661 0.077064 2120 0.826508
2114 994.517677 1.144656 0.050926 2121 0.826508
2115 995.749201 1.120349 0.075960 2122 0.826508
2116 996.995189 1.156889 0.053471 2123 0.826508
2117 998.275877 1.165482 0.078379 2124 0.826508
2118 999.560700 1.171388 0.076993 2125 0.826508
2119 1000.800767 1.154423 0.050583 2126 0.826508
2120 1002.054003 1.138742 0.078022 2127 0.826508
2121 1003.321683 1.179464 0.051328 2128 0.826508
2122 1004.594076 1.156028 0.079461 2129 0.826508
2123 1005.887895 1.175955 0.079880 2130 0.826508
2124 1007.149581 1.170720 0.055096 2131 0.826508
2125 1008.455590 1.184376 0.079324 2132 0.826508
2126 1009.717366 1.173343 0.052410 2133 0.826508
2127 1010.988797 1.153100 0.081575 2134 0.826508
2128 1012.280540 1.175096 0.079560 2135 0.826508
2129 1013.538849 1.165666 0.056597 2136 0.826508
2130 1014.860370 1.207560 0.077410 2137 0.826508
2131 1016.130760 1.181368 0.053658 2138 0.826508
2132 1017.422714 1.176478 0.078848 2139 0.826508
2133 1018.701087 1.163522 0.078489 2140 0.826508
2134 1019.964306 1.173739 0.052967 2141 0.826508
2135 1021.249361 1.165793 0.082544 2142 0.826508
2136 1022.495478 1.159734 0.050617 2143 0.826508
2137 1023.780497 1.168830 0.079183 2144 0.826508
2138 1025.093766 1.194943 0.080912 2145 0.826508
2139 1026.440251 1.255142 0.052180 2146 0.826508
2140 1027.744538 1.188180 0.080738 2147 0.826508
2141 1029.017481 1.182704 0.053983 2148 0.826508
2142 1030.323138 1.184849 0.083484 2149 0.826508
2143 1031.608257 1.165116 0.084253 2150 0.826508
2144 1032.825524 1.127742 0.051820 2151 0.826508
2145 1034.078238 1.138219 0.078137 2152 0.826508
2146 1035.304659 1.137551 0.051112 2153 0.826508
2147 1036.572680 1.153305 0.077051 2154 0.826508
2148 1037.837606 1.146064 0.082378 2155 0.826508
2149 1039.067523 1.139854 0.052986 2156 0.826508
2150 1040.331368 1.147561 0.078507 2157 0.826508
2151 1041.591020 1.170808 0.051585 2158 0.826508
2152 1042.865284 1.157283 0.079502 2159 0.826508
2153 1044.153076 1.168747 0.081200 2160 0.826508
2154 1045.392633 1.149024 0.054197 2161 0.826508
2155 1046.687192 1.170398 0.087066 2162 0.826508
2156 1047.927614 1.151425 0.052148 2163 0.826508
2157 1049.205521 1.154717 0.085867 2164 0.826508
2158 1050.470534 1.147776 0.079380 2165 0.826508
2159 1051.743313 1.182902 0.052928 2166 0.826508
2160 1053.029387 1.169322 0.079558 2167 0.826508
2161 1054.269869 1.148073 0.054964 2168 0.826508
2162 1055.550927 1.177191 0.066248 2169 0.826508
2163 1056.864870 1.192239 0.084320 2170 0.826508
2164 1058.130209 1.171487 0.056355 2171 0.826508
2165 1059.414733 1.165734 0.081465 2172 0.826508
2166 1060.673160 1.166863 0.054087 2173 0.826508
2167 1061.995078 1.202972 0.081529 2174 0.826508
2168 1063.298649 1.185892 0.081409 2175 0.826508
2169 1064.580833 1.192059 0.053713 2176 0.826508
2170 1065.896707 1.195593 0.083186 2177 0.826508
2171 1067.185713 1.198787 0.052788 2178 0.826508
2172 1068.476588 1.185545 0.067361 2179 0.826508
2173 1069.778707 1.184129 0.081165 2180 0.826508
2174 1071.062790 1.192928 0.055144 2181 0.826508
2175 1072.377575 1.196527 0.080445 2182 0.826508
2176 1073.663567 1.194271 0.053755 2183 0.826508
2177 1074.969494 1.187452 0.081023 2184 0.826508
2178 1076.297030 1.207490 0.083341 2185 0.826508
2179 1077.588402 1.201452 0.053262 2186 0.826508
2180 1078.887059 1.182738 0.078270 2187 0.826508
2181 1080.170748 1.192633 0.053862 2188 0.826508
2182 1081.489731 1.200080 0.081093 2189 0.826508
2183 1082.801711 1.194850 0.079668 2190 0.826508
2184 1084.081927 1.190160 0.053821 2191 0.826508
2185 1085.388440 1.186335 0.082167 2192 0.826508
2186 1086.693782 1.213134 0.054372 2193 0.826508
2187 1088.003905 1.189383 0.082738 2194 0.826508
2188 1089.315014 1.190762 0.082998 2195 0.826508
2189 1090.590441 1.184134 0.054407 2196 0.826508
2190 1091.918659 1.210014 0.081143 2197 0.826508
2191 1093.256132 1.249039 0.051425 2198 0.826508
2192 1094.523598 1.150417 0.079449 2199 0.826508
2193 1095.797195 1.157815 0.079805 2200 0.826508
2194 1097.055041 1.166995 0.052427 2201 0.826508
2195 1098.320652 1.147123 0.080881 2202 0.826508
2196 1099.554045 1.144198 0.052289 2203 0.826508
2197 1100.833261 1.161186 0.080643 2204 0.826508
2198 1102.126865 1.170790 0.085238 2205 0.826508
2199 1103.386055 1.168007 0.052714 2206 0.826508
2200 1104.669123 1.163545 0.082543 2207 0.826508
2201 1105.928557 1.167948 0.054934 2208 0.826508
2202 1107.230737 1.193909 0.069473 2209 0.826508
2203 1108.518616 1.167552 0.082676 2210 0.826508
2204 1109.771320 1.160466 0.055318 2211 0.826508
2205 1111.053983 1.161710 0.083369 2212 0.826508
2206 1112.312795 1.166594 0.054040 2213 0.826508
2207 1113.594486 1.163115 0.082796 2214 0.826508
2208 1114.888980 1.176164 0.081748 2215 0.826508
2209 1116.150695 1.163332 0.061763 2216 0.826508
2210 1117.446067 1.175617 0.081538 2217 0.826508
2211 1118.689412 1.153055 0.054571 2218 0.826508
2212 1119.961552 1.166464 0.068794 2219 0.826508
2213 1121.258240 1.176860 0.083093 2220 0.826508
2214 1122.516101 1.166353 0.054662 2221 0.826508
2215 1123.792619 1.155140 0.085000 2222 0.826508
2216 1125.050992 1.166555 0.055697 2223 0.826508
2217 1126.365551 1.190685 0.086405 2224 0.826508
2218 1127.662652 1.177532 0.081506 2225 0.826508
2219 1128.939119 1.182675 0.056250 2226 0.826508
2220 1130.221230 1.164775 0.080263 2227 0.826508
2221 1131.490243 1.178960 0.054414 2228 0.826508
2222 1132.778895 1.170686 0.081593 2229 0.826508
2223 1134.058244 1.163325 0.080483 2230 0.826508
2224 1135.334450 1.184897 0.055320 2231 0.826508
2225 1136.637787 1.185794 0.081495 2232 0.826508
2226 1137.883067 1.155866 0.053809 2233 0.826508
2227 1139.191331 1.187823 0.082506 2234 0.826508
2228 1140.556120 1.245763 0.082008 2235 0.826508
2229 1141.903355 1.254864 0.056071 2236 0.826508
2230 1143.296865 1.272899 0.083634 2237 0.826508
2231 1144.665859 1.277216 0.055048 2238 0.826508
2232 1146.046981 1.258823 0.085703 2239 0.826508
2233 1147.378753 1.211692 0.082919 2240 0.826508
2234 1148.641237 1.170877 0.055240 2241 0.826508
2235 1149.945131 1.177619 0.089993 2242 0.826508
2236 1151.238227 1.196796 0.059610 2243 0.826508
2237 1152.543883 1.182308 0.084305 2244 0.826508
2238 1153.880033 1.210806 0.087871 2245 0.826508
2239 1155.177562 1.202263 0.057894 2246 0.826508
2240 1156.484502 1.185646 0.083954 2247 0.826508
2241 1157.713807 1.139012 0.052636 2248 0.826508
2242 1158.994143 1.152419 0.091487 2249 0.826508
2243 1160.270485 1.154492 0.080890 2250 0.826508
2244 1161.500835 1.138276 0.055593 2251 0.826508
2245 1162.753487 1.134090 0.081573 2252 0.826508
2246 1164.000612 1.155247 0.055895 2253 0.826508
2247 1165.263939 1.140688 0.085942 2254 0.826508
2248 1166.546949 1.157070 0.088111 2255 0.826508
2249 1167.789723 1.151528 0.053984 2256 0.826508
2250 1169.053565 1.143135 0.083669 2257 0.826508
2251 1170.317477 1.169804 0.055877 2258 0.826508
2252 1171.620250 1.180359 0.084867 2259 0.826508
2253 1172.893052 1.151810 0.084786 2260 0.826508
2254 1174.160265 1.171641 0.058618 2261 0.826508
2255 1175.475454 1.191671 0.085423 2262 0.826508
2256 1176.760539 1.193160 0.055403 2263 0.826508
2257 1178.047059 1.165259 0.083978 2264 0.826508
2258 1179.351852 1.183882 0.083476 2265 0.826508
2259 1180.625202 1.181950 0.053929 2266 0.826508
2260 1181.909586 1.164988 0.083801 2267 0.826508
2261 1183.178352 1.177401 0.055488 2268 0.826508
2262 1184.467064 1.171148 0.081291 2269 0.826508
2263 1185.763180 1.173116 0.085356 2270 0.826508
2264 1187.072032 1.211973 0.059294 2271 0.826508
2265 1188.364881 1.171711 0.082713 2272 0.826508
2266 1189.625985 1.169603 0.054845 2273 0.826508
2267 1190.915454 1.167472 0.085750 2274 0.826508
2268 1192.239776 1.201526 0.085381 2275 0.826508
2269 1193.506192 1.173867 0.056397 2276 0.826508
2270 1194.806727 1.177276 0.086656 2277 0.826508
2271 1196.080953 1.177734 0.059186 2278 0.826508
2272 1197.389253 1.183112 0.085244 2279 0.826508
2273 1198.677957 1.166636 0.085869 2280 0.826508
2274 1199.950605 1.176986 0.058119 2281 0.826508
2275 1201.293535 1.213770 0.090318 2282 0.826508
2276 1202.580901 1.193046 0.056563 2283 0.826508
2277 1203.867141 1.163276 0.085186 2284 0.826508
2278 1205.191615 1.198506 0.089038 2285 0.826508
2279 1206.495704 1.205063 0.061683 2286 0.826508
2280 1207.803733 1.184634 0.084556 2287 0.826508
2281 1209.072592 1.176065 0.056075 2288 0.826508
2282 1210.374765 1.178324 0.086198 2289 0.826508
2283 1211.678637 1.181484 0.085336 2290 0.826508
2284 1212.948170 1.173389 0.058745 2291 0.826508
2285 1214.272351 1.198683 0.087204 2292 0.826508
2286 1215.571010 1.201877 0.058966 2293 0.826508
2287 1216.895633 1.200983 0.085845 2294 0.826508
2288 1218.216570 1.196108 0.087943 2295 0.826508
2289 1219.477773 1.170908 0.052538 2296 0.826508
2290 1220.749746 1.151955 0.083049 2297 0.826508
2291 1222.013812 1.172961 0.054380 2298 0.826508
2292 1223.306660 1.169100 0.086085 2299 0.826508
2293 1224.591149 1.164874 0.082740 2300 0.826508
2294 1225.850161 1.161545 0.060569 2301 0.826508
2295 1227.160452 1.182687 0.090658 2302 0.826508
2296 1228.439295 1.187456 0.054166 2303 0.826508
2297 1229.729702 1.171078 0.082284 2304 0.826508
2298 1231.016500 1.165682 0.084822 2305 0.826508
2299 1232.316422 1.207920 0.055053 2306 0.826508
2300 1233.595020 1.156574 0.085430 2307 0.826508
2301 1234.852917 1.166283 0.055604 2308 0.826508
2302 1236.147240 1.169226 0.088266 2309 0.826508
2303 1237.461569 1.194021 0.083247 2310 0.826508
2304 1238.761395 1.205325 0.056819 2311 0.826508
2305 1240.083594 1.197508 0.087825 2312 0.826508
2306 1241.397954 1.215190 0.056636 2313 0.826508
2307 1242.704708 1.184334 0.085096 2314 0.826508
2308 1244.015869 1.186849 0.087591 2315 0.826508
2309 1245.300990 1.191801 0.056636 2316 0.826508
2310 1246.654982 1.225751 0.089521 2317 0.826508
2311 1247.956916 1.205076 0.058576 2318 0.826508
2312 1249.271635 1.192739 0.083426 2319 0.826508
2313 1250.584529 1.186788 0.088076 2320 0.826508
2314 1251.888508 1.202131 0.064555 2321 0.826508
2315 1253.211148 1.180904 0.102208 2322 0.826508
2316 1254.504194 1.198555 0.057425 2323 0.826508
2317 1255.807999 1.179322 0.087220 2324 0.826508
2318 1257.135455 1.199497 0.091275 2325 0.826508
2319 1258.409578 1.179062 0.058153 2326 0.826508
2320 1259.708521 1.174407 0.087752 2327 0.826508
2321 1260.988706 1.185666 0.057425 2328 0.826508
2322 1262.308137 1.209919 0.072078 2329 0.826508
2323 1263.627795 1.193909 0.088915 2330 0.826508
2324 1264.930276 1.204659 0.060988 2331 0.826508
2325 1266.294625 1.232723 0.092884 2332 0.826508
2326 1267.603430 1.211362 0.058492 2333 0.826508
2327 1268.944287 1.214366 0.089473 2334 0.826508
2328 1270.263795 1.192946 0.088638 2335 0.826508
2329 1271.562818 1.200929 0.061092 2336 0.826508
2330 1272.922804 1.230130 0.090732 2337 0.826508
2331 1274.234021 1.216168 0.057233 2338 0.826508
2332 1275.559654 1.214631 0.074067 2339 0.826508
2333 1276.916318 1.231543 0.087787 2340 0.826508
2334 1278.242146 1.225988 0.062420 2341 0.826508
2335 1279.592228 1.221512 0.090600 2342 0.826508
2336 1280.891623 1.205409 0.056285 2343 0.826508
2337 1282.216743 1.201006 0.086867 2344 0.826508
2338 1283.540195 1.198153 0.087239 2345 0.826508
2339 1284.805926 1.173036 0.055979 2346 0.826508
2340 1286.121632 1.187589 0.090970 2347 0.826508
2341 1287.419469 1.201405 0.058063 2348 0.826508
2342 1288.722021 1.178257 0.086786 2349 0.826508
2343 1290.030555 1.187201 0.084396 2350 0.826508
2344 1291.306782 1.181205 0.057138 2351 0.826508
2345 1292.626405 1.193316 0.088082 2352 0.826508
2346 1293.930884 1.207600 0.058110 2353 0.826508
2347 1295.265950 1.208637 0.087608 2354 0.826508
2348 1296.590786 1.196396 0.090957 2355 0.826508
2349 1297.881797 1.195070 0.058589 2356 0.826508
2350 1299.203793 1.194486 0.089309 2357 0.826508
2351 1300.493707 1.194703 0.057806 2358 0.826508
2352 1301.844438 1.223900 0.088864 2359 0.826508
2353 1303.201780 1.227693 0.090625 2360 0.826508
2354 1304.501999 1.203417 0.059226 2361 0.826508
2355 1305.848313 1.218966 0.089627 2362 0.826508
2356 1307.161287 1.213260 0.062259 2363 0.826508
2357 1308.497780 1.208849 0.088300 2364 0.826508
2358 1309.814216 1.189969 0.088810 2365 0.826508
2359 1311.112424 1.199198 0.061865 2366 0.826508
2360 1312.472386 1.227914 0.091913 2367 0.826508
2361 1313.776019 1.208112 0.057391 2368 0.826508
2362 1315.094002 1.206588 0.074110 2369 0.826508
2363 1316.448528 1.222144 0.092801 2370 0.826508
2364 1317.790033 1.241248 0.060928 2371 0.826508
2365 1319.167113 1.245166 0.093253 2372 0.826508
2366 1320.493200 1.229978 0.058175 2373 0.826508
2367 1321.848113 1.226968 0.090855 2374 0.826508
2368 1323.182821 1.206489 0.091618 2375 0.826508
2369 1324.492364 1.213462 0.059175 2376 0.826508
2370 1325.825772 1.205002 0.090643 2377 0.826508
2371 1327.163863 1.239277 0.062056 2378 0.826508
2372 1328.495041 1.218589 0.074600 2379 0.826508
2373 1329.842829 1.217378 0.091569 2380 0.826508
2374 1331.176892 1.227734 0.066432 2381 0.826508
2375 1332.533481 1.227813 0.090942 2382 0.826508
2376 1333.860891 1.229531 0.060030 2383 0.826508
2377 1335.232717 1.242536 0.090361 2384 0.826508
2378 1336.596161 1.234056 0.091913 2385 0.826508
2379 1337.925820 1.229047 0.062251 2386 0.826508
2380 1339.290636 1.234701 0.091337 2387 0.826508
2381 1340.602083 1.213818 0.059990 2388 0.826508
2382 1341.978552 1.251994 0.086614 2389 0.826508
2383 1343.307473 1.205103 0.085939 2390 0.826508
2384 1344.584049 1.182666 0.056519 2391 0.826508
2385 1345.904230 1.189531 0.091986 2392 0.826508
2386 1347.209800 1.208010 0.057775 2393 0.826508
2387 1348.522350 1.185730 0.088561 2394 0.826508
2388 1349.835614 1.185489 0.090247 2395 0.826508
2389 1351.124319 1.191667 0.058669 2396 0.826508
2390 1352.507788 1.257412 0.087980 2397 0.826508
2391 1353.804348 1.198037 0.059391 2398 0.826508
2392 1355.166541 1.231503 0.092104 2399 0.826508
2393 1356.501634 1.206436 0.089655 2400 0.826508
2394 1357.828441 1.224270 0.063954 2401 0.826508
2395 1359.145399 1.220411 0.059963 2402 0.844086
2396 1360.472812 1.232470 0.053194 2403 0.844086
2397 1361.813307 1.240093 0.057683 2404 0.844086
2398 1363.168267 1.250976 0.057809 2405 0.844177
2399 1364.556583 1.257763 0.087865 2406 0.844894
2400 1365.959195 1.268645 0.090174 2407 0.844894
2401 1367.372865 1.282100 0.087711 2408 0.844894
2402 1368.761578 1.255795 0.089587 2409 0.844894
2403 1370.193650 1.296809 0.091048 2410 0.844894
2404 1371.625127 1.293634 0.094901 2411 0.844894
2405 1373.039482 1.279250 0.089975 2412 0.844894
2406 1374.496717 1.323090 0.090341 2413 0.844894
2407 1375.962128 1.330920 0.090324 2414 0.844894
2408 1377.434273 1.337892 0.091146 2415 0.844894
2409 1378.883892 1.318341 0.088540 2416 0.844894
2410 1380.378522 1.376467 0.075650 2417 0.844894
2411 1381.920005 1.421399 0.075364 2418 0.844894
2412 1383.413250 1.360844 0.088998 2419 0.844894
2413 1384.914481 1.365662 0.092641 2420 0.844894
2414 1386.406681 1.372055 0.076230 2421 0.844894
2415 1387.898587 1.388972 0.058684 2422 0.844894
2416 1389.395118 1.361059 0.090810 2423 0.844894
2417 1390.885195 1.359439 0.087843 2424 0.844894
2418 1392.323235 1.306852 0.088149 2425 0.844894
2419 1393.746234 1.291679 0.089524 2426 0.844894
2420 1395.193841 1.316188 0.088659 2427 0.844894
2421 1396.675663 1.346685 0.092136 2428 0.844894
2422 1398.145494 1.331742 0.093727 2429 0.844894
2423 1399.613616 1.333611 0.090931 2430 0.844894
2424 1401.054741 1.307769 0.088875 2431 0.844894
2425 1402.518038 1.327327 0.092506 2432 0.844894
2426 1403.944445 1.310598 0.072846 2433 0.844894
2427 1405.354344 1.311831 0.056786 2434 0.844894
2428 1406.810709 1.323240 0.090495 2435 0.844894
2429 1408.269772 1.326057 0.089275 2436 0.844894
2430 1409.695813 1.310025 0.073005 2437 0.844894
2431 1411.131529 1.331389 0.061801 2438 0.844894
2432 1412.598311 1.351860 0.072948 2439 0.844894
2433 1414.060691 1.346111 0.073734 2440 0.844894
2434 1415.706375 1.527986 0.073053 2441 0.844894
2435 1417.363081 1.541556 0.073239 2442 0.844894
2436 1418.998916 1.519868 0.072072 2443 0.844894
2437 1420.432776 1.334065 0.056836 2444 0.844894
2438 1421.892679 1.344323 0.073117 2445 0.844894
2439 1423.327853 1.336964 0.055245 2446 0.844894
2440 1424.781622 1.336004 0.075041 2447 0.844894
2441 1426.259479 1.360277 0.073022 2448 0.844894
2442 1427.719388 1.342587 0.074440 2449 0.844894
2443 1429.179384 1.337834 0.079089 2450 0.844894
2444 1430.625116 1.328031 0.074087 2451 0.844894
2445 1432.119030 1.387836 0.061648 2452 0.844894
2446 1433.571140 1.331761 0.074882 2453 0.844894
2447 1435.009195 1.338053 0.056912 2454 0.844894
2448 1436.461230 1.333874 0.075062 2455 0.844894
2449 1437.905063 1.341786 0.056836 2456 0.844894
2450 1439.361375 1.341194 0.072902 2457 0.844894
2451 1440.805663 1.340709 0.060689 2458 0.844894
2452 1442.285076 1.360214 0.074103 2459 0.844894
2453 1443.718395 1.331693 0.058441 2460 0.844894
2454 1445.226011 1.389456 0.074855 2461 0.844894
2455 1446.713187 1.381164 0.061549 2462 0.844894
2456 1448.205862 1.371584 0.074328 2463 0.844894
2457 1449.669164 1.361497 0.056633 2464 0.844894
2458 1451.153735 1.361378 0.079257 2465 0.844894
2459 1452.624183 1.368440 0.056907 2466 0.844894
2460 1454.099490 1.353542 0.077152 2467 0.844894
2461 1455.529552 1.328222 0.054749 2468 0.844894
2462 1456.962395 1.317322 0.072411 2469 0.844894
2463 1458.399237 1.335753 0.058035 2470 0.844894
2464 1459.845328 1.311241 0.089309 2471 0.844894
2465 1461.301976 1.320964 0.091668 2472 0.844894
2466 1462.769870 1.347655 0.076006 2473 0.844894
2467 1464.240501 1.353214 0.074661 2474 0.844894
2468 1465.726407 1.349279 0.093085 2475 0.844894
2469 1467.255741 1.394346 0.090634 2476 0.844894
2470 1468.753114 1.375041 0.077635 2477 0.844894
2471 1470.226749 1.365741 0.060916 2478 0.844894
2472 1471.752577 1.383871 0.096066 2479 0.844894
2473 1473.261114 1.370287 0.091728 2480 0.844894
2474 1474.738315 1.356447 0.077120 2481 0.844894
2475 1476.273392 1.411463 0.077151 2482 0.844894
2476 1477.823659 1.410270 0.094176 2483 0.844894
2477 1479.340862 1.380627 0.091803 2484 0.844894
2478 1480.848610 1.385906 0.077678 2485 0.844894
2479 1482.349414 1.396747 0.060174 2486 0.844894
2480 1483.847469 1.361037 0.092759 2487 0.844894
2481 1485.399943 1.408831 0.099902 2488 0.844894
2482 1486.938915 1.414199 0.078914 2489 0.844894
2483 1488.427862 1.383204 0.061188 2490 0.844894
2484 1489.935160 1.367852 0.093739 2491 0.844894
2485 1491.457725 1.379333 0.098820 2492 0.844894
2486 1492.998694 1.416465 0.077744 2493 0.844894
2487 1494.516596 1.408306 0.063549 2494 0.844894
2488 1496.050360 1.392259 0.095669 2495 0.844894
2489 1497.603646 1.411336 0.097038 2496 0.844894
2490 1499.108822 1.381420 0.079749 2497 0.844894
2491 1500.626903 1.405621 0.062674 2498 0.844894
2492 1502.173010 1.406956 0.094394 2499 0.844894
2493 1503.663209 1.354887 0.091227 2500 0.844894
2494 1505.128278 1.342283 0.077478 2501 0.844894
2495 1506.560738 1.327895 0.060955 2502 0.844894
2496 1508.051107 1.368454 0.076667 2503 0.844894
2497 1509.540800 1.368869 0.074912 2504 0.844894
2498 1510.998367 1.338215 0.076022 2505 0.844894
2499 1512.487817 1.369478 0.075209 2506 0.844894
2500 1513.948101 1.342226 0.074245 2507 0.844894
2501 1515.408324 1.355928 0.059020 2508 0.844894
2502 1516.887472 1.357941 0.077330 2509 0.844894
2503 1518.360780 1.367754 0.060365 2510 0.844894
2504 1519.847915 1.365534 0.076752 2511 0.844894
2505 1521.347889 1.380824 0.075653 2512 0.844894
2506 1522.838873 1.370447 0.075506 2513 0.844894
2507 1524.317213 1.359154 0.073994 2514 0.844894
2508 1525.800490 1.361305 0.077326 2515 0.844894
2509 1527.302784 1.398585 0.058623 2516 0.844894
2510 1528.792910 1.367727 0.077737 2517 0.844894
2511 1530.264893 1.367411 0.056403 2518 0.844894
2512 1531.791688 1.400539 0.080802 2519 0.844894
2513 1533.317472 1.418038 0.061645 2520 0.844894
2514 1534.819407 1.379014 0.078205 2521 0.844894
2515 1536.311303 1.388324 0.059637 2522 0.844894
2516 1537.815429 1.384674 0.074816 2523 0.844894
2517 1539.312879 1.392852 0.060666 2524 0.844894
2518 1540.813435 1.378620 0.077168 2525 0.844894
2519 1542.339404 1.420231 0.060062 2526 0.844894
2520 1543.842584 1.379719 0.078542 2527 0.844894
2521 1545.357254 1.409548 0.059309 2528 0.844894
2522 1546.874842 1.395604 0.077279 2529 0.844894
2523 1548.368233 1.389530 0.057284 2530 0.844894
2524 1549.886211 1.394213 0.078123 2531 0.844894
2525 1551.411618 1.416310 0.063077 2532 0.844894
2526 1552.966653 1.431909 0.077218 2533 0.844894
2527 1554.466924 1.395805 0.060085 2534 0.844894
2528 1555.940238 1.371730 0.057026 2535 0.844894
2529 1557.484658 1.409815 0.090669 2536 0.844894
2530 1558.990373 1.402733 0.058212 2537 0.844894
2531 1560.527998 1.397496 0.093541 2538 0.844894
2532 1562.046583 1.416540 0.057040 2539 0.844894
2533 1563.561237 1.377586 0.091630 2540 0.844894
2534 1565.050753 1.389353 0.054347 2541 0.844894
2535 1566.541755 1.355064 0.090440 2542 0.844894
2536 1568.003393 1.361003 0.054902 2543 0.844894
2537 1569.488264 1.351951 0.088485 2544 0.844894
2538 1570.954603 1.366502 0.055017 2545 0.844894
2539 1572.487085 1.395871 0.092231 2546 0.844894
2540 1573.945501 1.357322 0.055740 2547 0.844894
2541 1575.445676 1.365870 0.089996 2548 0.844894
2542 1576.936741 1.389786 0.056651 2549 0.844894
2543 1578.464295 1.405869 0.075380 2550 0.844894
2544 1579.969966 1.369681 0.090355 2551 0.844894
2545 1581.460900 1.370981 0.075720 2552 0.844894
2546 1582.992645 1.395924 0.090561 2553 0.844894
2547 1584.501519 1.389861 0.074934 2554 0.844894
2548 1586.003718 1.365880 0.092108 2555 0.844894
2549 1587.525396 1.402662 0.075654 2556 0.844894
2550 1589.046026 1.384552 0.091867 2557 0.844894
2551 1590.571310 1.405034 0.074336 2558 0.844894
2552 1592.138297 1.429295 0.093527 2559 0.844894
2553 1593.645630 1.385171 0.076499 2560 0.844894
2554 1595.185830 1.399369 0.097268 2561 0.844894
2555 1596.712058 1.403153 0.078341 2562 0.844894
2556 1598.245545 1.393680 0.094466 2563 0.844894
2557 1599.762649 1.392963 0.077925 2564 0.844894
2558 1601.280310 1.395230 0.075987 2565 0.844894
2559 1602.845922 1.423999 0.096324 2566 0.844894
2560 1604.404082 1.435227 0.077431 2567 0.844894
2561 1605.935983 1.393864 0.093046 2568 0.844894
2562 1607.467810 1.408351 0.079163 2569 0.844894
2563 1609.010918 1.402644 0.094703 2570 0.844894
2564 1610.537979 1.406436 0.076342 2571 0.844894
2565 1612.079976 1.402035 0.096348 2572 0.844894
2566 1613.618086 1.410864 0.079630 2573 0.844894
2567 1615.213305 1.454928 0.095353 2574 0.844894
2568 1616.745772 1.406931 0.080749 2575 0.844894
2569 1618.320164 1.432660 0.095887 2576 0.844894
2570 1619.856474 1.413839 0.078135 2577 0.844894
2571 1621.391215 1.395346 0.094986 2578 0.844894
2572 1622.932144 1.418436 0.077870 2579 0.844894
2573 1624.462690 1.391819 0.093725 2580 0.844894
2574 1625.975200 1.387352 0.079263 2581 0.844894
2575 1627.541310 1.429532 0.091288 2582 0.844894
2576 1629.040383 1.379556 0.074861 2583 0.844894
2577 1630.587878 1.407417 0.094466 2584 0.844894
2578 1632.142442 1.428863 0.080615 2585 0.844894
2579 1633.681025 1.400302 0.092574 2586 0.844894
2580 1635.178856 1.372432 0.080359 2587 0.844894
2581 1636.713544 1.392792 0.096883 2588 0.844894
2582 1638.251826 1.414404 0.075876 2589 0.844894
2583 1639.790861 1.399511 0.093238 2590 0.844894
2584 1641.316160 1.402954 0.076835 2591 0.844894
2585 1642.852977 1.398110 0.093679 2592 0.844894
2586 1644.376870 1.395782 0.079946 2593 0.844894
2587 1645.927507 1.407152 0.097696 2594 0.844894
2588 1647.497611 1.443060 0.080298 2595 0.844894
2589 1649.034407 1.410079 0.080629 2596 0.844894
2590 1650.584350 1.409810 0.094490 2597 0.844894
2591 1652.133846 1.419585 0.084077 2598 0.844894
2592 1653.679059 1.404839 0.095269 2599 0.844894
2593 1655.222734 1.417249 0.079191 2600 0.844894
2594 1656.769130 1.402630 0.099231 2601 0.844894
2595 1658.327063 1.431407 0.080679 2602 0.844894
2596 1659.886169 1.418192 0.095898 2603 0.844894
2597 1661.413603 1.403934 0.077935 2604 0.844894
2598 1663.007589 1.450674 0.096242 2605 0.844894
2599 1664.555888 1.421815 0.081403 2606 0.844894
2600 1666.114312 1.411472 0.100927 2607 0.844894
2601 1667.673618 1.430676 0.081370 2608 0.844894
2602 1669.239958 1.424132 0.096521 2609 0.844894
2603 1670.802706 1.432145 0.085479 2610 0.844894
2604 1672.368161 1.422597 0.096695 2611 0.844894
2605 1673.925456 1.414326 0.098296 2612 0.844894
2606 1675.475569 1.423307 0.080692 2613 0.844894
2607 1677.060940 1.435714 0.104381 2614 0.844894
2608 1678.628625 1.434900 0.084522 2615 0.844894
2609 1680.205463 1.430490 0.099847 2616 0.844894
2610 1681.760848 1.425919 0.082881 2617 0.844894
2611 1683.354272 1.445451 0.101185 2618 0.844894
2612 1684.933986 1.457391 0.076161 2619 0.844894
2613 1686.466989 1.391320 0.095463 2620 0.844894
2614 1688.027402 1.434553 0.078717 2621 0.844894
2615 1689.556125 1.387196 0.094791 2622 0.844894
2616 1691.065167 1.383957 0.079946 2623 0.844894
2617 1692.624170 1.415842 0.096803 2624 0.844894
2618 1694.125601 1.374771 0.080311 2625 0.844894
2619 1695.645764 1.381166 0.094175 2626 0.844894
2620 1697.178745 1.408270 0.080262 2627 0.844894
2621 1698.700631 1.397157 0.079152 2628 0.844894
2622 1700.242469 1.399124 0.097200 2629 0.844894
2623 1701.776840 1.402976 0.084494 2630 0.844894
2624 1703.347415 1.422871 0.099035 2631 0.844894
2625 1704.891354 1.415372 0.081396 2632 0.844894
2626 1706.473670 1.429678 0.104858 2633 0.844894
2627 1708.038978 1.431746 0.086366 2634 0.844894
2628 1709.602513 1.421083 0.096394 2635 0.844894
2629 1711.131677 1.402326 0.082994 2636 0.844894
2630 1712.702416 1.426912 0.097839 2637 0.844894
2631 1714.274214 1.441453 0.085304 2638 0.844894
2632 1715.829903 1.412271 0.098484 2639 0.844894
2633 1717.395859 1.438885 0.081313 2640 0.844894
2634 1718.959432 1.417891 0.100284 2641 0.844894
2635 1720.516525 1.431229 0.080552 2642 0.844894
2636 1722.074914 1.413468 0.100370 2643 0.844894
2637 1723.633550 1.424573 0.085981 2644 0.844894
2638 1725.221115 1.440275 0.101613 2645 0.844894
2639 1726.789798 1.435944 0.086700 2646 0.844894
2640 1728.384630 1.446223 0.100778 2647 0.844894
2641 1729.943248 1.429483 0.082126 2648 0.844894
2642 1731.531398 1.442457 0.100757 2649 0.844894
2643 1733.112134 1.446768 0.088073 2650 0.844894
2644 1734.717012 1.454699 0.100532 2651 0.844894
2645 1736.320260 1.470203 0.085622 2652 0.844894
2646 1737.912034 1.443514 0.101311 2653 0.844894
2647 1739.487871 1.446137 0.084034 2654 0.844894
2648 1741.068213 1.432717 0.101555 2655 0.844894
2649 1742.634092 1.435864 0.082291 2656 0.844894
2650 1744.222064 1.440291 0.102065 2657 0.844894
2651 1745.735876 1.387972 0.079807 2658 0.844894
2652 1747.282023 1.418589 0.081382 2659 0.844894
2653 1748.840707 1.414150 0.097448 2660 0.844894
2654 1750.381970 1.415946 0.078800 2661 0.844894
2655 1751.941157 1.411084 0.103017 2662 0.844894
2656 1753.466352 1.394544 0.082854 2663 0.844894
2657 1754.997851 1.389162 0.097701 2664 0.844894
2658 1756.528723 1.403581 0.081999 2665 0.844894
2659 1758.114331 1.435970 0.102243 2666 0.844894
2660 1759.665384 1.423231 0.080353 2667 0.844894
2661 1761.242903 1.433913 0.097851 2668 0.844894
2662 1762.799326 1.428522 0.082523 2669 0.844894
2663 1764.359128 1.415831 0.098656 2670 0.844894
2664 1765.885037 1.398818 0.081348 2671 0.844894
2665 1767.468400 1.436137 0.100600 2672 0.844894
2666 1769.036531 1.435933 0.085644 2673 0.844894
2667 1770.599618 1.416570 0.100032 2674 0.844894
2668 1772.180397 1.430095 0.104250 2675 0.844894
2669 1773.723813 1.399872 0.097926 2676 0.844894
2670 1775.269578 1.419631 0.081229 2677 0.844894
2671 1776.832588 1.416283 0.102109 2678 0.844894
2672 1778.400236 1.438972 0.081946 2679 0.844894
2673 1779.948010 1.402054 0.099879 2680 0.844894
2674 1781.506498 1.430988 0.081921 2681 0.844894
2675 1783.075552 1.423804 0.099943 2682 0.844894
2676 1784.648472 1.440743 0.082023 2683 0.844894
2677 1786.228562 1.434919 0.099820 2684 0.844894
2678 1787.793410 1.435941 0.083005 2685 0.844894
2679 1789.378266 1.437195 0.100937 2686 0.844894
2680 1790.941457 1.427566 0.089916 2687 0.844894
2681 1792.526311 1.437531 0.101136 2688 0.844894
2682 1794.078925 1.423732 0.084091 2689 0.844894
2683 1795.696378 1.465592 0.102296 2690 0.844894
2684 1797.272040 1.442077 0.087784 2691 0.844894
2685 1798.831907 1.428924 0.084560 2692 0.844894
2686 1800.433168 1.447110 0.102108 2693 0.844894
2687 1802.014167 1.447191 0.088355 2694 0.844894
2688 1803.649865 1.479778 0.105961 2695 0.844894
2689 1805.240229 1.465195 0.078888 2696 0.844894
2690 1806.819189 1.429248 0.102104 2697 0.844894
2691 1808.398190 1.448603 0.082535 2698 0.844894
2692 1809.978261 1.433405 0.099374 2699 0.844894
2693 1811.523078 1.415502 0.081877 2700 0.844894
2694 1813.155508 1.481297 0.103564 2701 0.844894
2695 1814.726428 1.438324 0.085781 2702 0.844894
2696 1816.294515 1.423162 0.097620 2703 0.844894
2697 1817.882182 1.455020 0.086992 2704 0.844894
2698 1819.460050 1.431128 0.100242 2705 0.844894
2699 1821.015650 1.425655 0.083635 2706 0.844894
2700 1822.609779 1.448900 0.099164 2707 0.844894
2701 1824.167012 1.429644 0.081825 2708 0.844894
2702 1825.736511 1.425448 0.099537 2709 0.844894
2703 1827.337361 1.472472 0.082272 2710 0.844894
2704 1828.926524 1.439984 0.102001 2711 0.844894
2705 1830.526770 1.470773 0.083346 2712 0.844894
2706 1832.128546 1.444232 0.110076 2713 0.844894
2707 1833.723378 1.460637 0.085562 2714 0.844894
2708 1835.328021 1.458097 0.099953 2715 0.844894
2709 1836.925344 1.463959 0.086574 2716 0.844894
2710 1838.516666 1.444181 0.099518 2717 0.844894
2711 1840.110835 1.462992 0.084357 2718 0.844894
2712 1841.734661 1.470854 0.104568 2719 0.844894
2713 1843.344757 1.479983 0.083325 2720 0.844894
2714 1844.931528 1.439246 0.102193 2721 0.844894
2715 1846.492661 1.433012 0.081617 2722 0.844894
2716 1848.072895 1.449933 0.084593 2723 0.844894
2717 1849.658992 1.434816 0.102452 2724 0.844894
2718 1851.216589 1.424462 0.086118 2725 0.844894
2719 1852.818460 1.452394 0.102391 2726 0.844894
2720 1854.401841 1.453251 0.084755 2727 0.844894
2721 1855.989427 1.438729 0.103152 2728 0.844894
2722 1857.582400 1.463757 0.083758 2729 0.844894
2723 1859.157578 1.425885 0.104268 2730 0.844894
2724 1860.734565 1.446795 0.083855 2731 0.844894
2725 1862.356785 1.467193 0.109021 2732 0.844894
2726 1863.958054 1.470121 0.081948 2733 0.844894
2727 1865.551512 1.445243 0.102325 2734 0.844894
2728 1867.185810 1.504339 0.084639 2735 0.844894
2729 1868.760226 1.424918 0.100664 2736 0.844894
2730 1870.293064 1.408569 0.079486 2737 0.844894
2731 1871.834727 1.394499 0.101101 2738 0.844894
2732 1873.407005 1.426482 0.098807 2739 0.844894
2733 1874.952091 1.415808 0.083545 2740 0.844894
2734 1876.548710 1.448928 0.102848 2741 0.844894
2735 1878.156203 1.473751 0.087065 2742 0.844894
2736 1879.722978 1.418927 0.102108 2743 0.844894
2737 1881.341618 1.487036 0.085442 2744 0.844894
2738 1882.960032 1.466748 0.104799 2745 0.844894
2739 1884.547084 1.456533 0.084776 2746 0.844894
2740 1886.144122 1.442104 0.108475 2747 0.844894
2741 1887.749918 1.474727 0.084731 2748 0.844894
2742 1889.346482 1.445607 0.104327 2749 0.844894
2743 1890.940098 1.458834 0.088288 2750 0.844894
2744 1892.597104 1.506337 0.103323 2751 0.844894
2745 1894.183652 1.451111 0.089179 2752 0.844894
2746 1895.811084 1.476573 0.103024 2753 0.844894
2747 1897.440094 1.494592 0.088090 2754 0.844894
2748 1899.044946 1.472336 0.086304 2755 0.844894
2749 1900.931142 1.723766 0.114634 2756 0.844894
2750 1902.705571 1.616795 0.107161 2757 0.844894
2751 1904.590748 1.710971 0.107238 2758 0.844894
2752 1906.621918 1.888886 0.092296 2759 0.844894
2753 1908.313596 1.536338 0.106639 2760 0.844894
2754 1909.926344 1.479947 0.087472 2761 0.844894
2755 1911.580308 1.501112 0.105343 2762 0.844894
2756 1913.262401 1.544674 0.089216 2763 0.844894
2757 1914.943185 1.527517 0.106635 2764 0.844894
2758 1916.557070 1.479900 0.087306 2765 0.844894
2759 1918.203228 1.492553 0.106883 2766 0.844894
2760 1919.816276 1.477372 0.089364 2767 0.844894
2761 1921.468348 1.499731 0.105714 2768 0.844894
2762 1923.138548 1.528764 0.094534 2769 0.844894
2763 1924.792267 1.498804 0.109113 2770 0.845444
2764 1926.435027 1.506171 0.088514 2771 0.845444
2765 1928.184648 1.593812 0.107744 2772 0.845444
2766 1929.778380 1.462868 0.083947 2773 0.845444
2767 1931.413613 1.480134 0.104873 2774 0.845444
2768 1933.041126 1.495810 0.085279 2775 0.845444
2769 1934.677800 1.483104 0.107155 2776 0.845444
2770 1936.275312 1.463230 0.085326 2777 0.845444
2771 1937.902593 1.477153 0.103494 2778 0.845444
2772 1939.512974 1.477747 0.085957 2779 0.845444
2773 1941.151004 1.481681 0.109294 2780 0.845444
2774 1942.777030 1.492604 0.084441 2781 0.845444
2775 1944.433335 1.505893 0.104060 2782 0.845444
2776 1946.061044 1.493304 0.088286 2783 0.845444
2777 1947.730783 1.514859 0.106795 2784 0.845444
2778 1949.359933 1.495659 0.085767 2785 0.845444
2779 1951.006685 1.509471 0.089771 2786 0.845444
2780 1952.672704 1.513708 0.104568 2787 0.845444
2781 1954.307109 1.500792 0.086404 2788 0.845444
2782 1955.956467 1.498084 0.104952 2789 0.845444
2783 1957.607468 1.518520 0.086064 2790 0.845444
2784 1959.261173 1.499658 0.107823 2791 0.845444
2785 1960.932231 1.531146 0.091447 2792 0.845444
2786 1962.648032 1.562361 0.105932 2793 0.846176
2787 1964.307681 1.522042 0.089485 2794 0.846176
2788 1965.986041 1.520343 0.108388 2795 0.846176
2789 1967.665726 1.544223 0.087339 2796 0.846176
2790 1969.357454 1.536808 0.105841 2797 0.846176
2791 1971.036976 1.543196 0.089253 2798 0.846176
2792 1972.794217 1.601658 0.108121 2799 0.847641
2793 1974.434415 1.505926 0.086451 2800 0.850204
2794 1976.076849 1.483618 0.109709 2801 0.850388
2795 1977.785245 1.546470 0.108993 2802 0.850571
2796 1979.431818 1.488186 0.108025 2803 0.850662
2797 1981.079403 1.494194 0.103262 2804 0.850708
2798 1982.763229 1.526566 0.104935 2805 0.850708
2799 1984.540869 1.511403 0.216368 2806 0.850731
2800 1986.216342 1.560828 0.063806 2807 0.850731
2801 1987.877814 1.509594 0.100907 2808 0.850731
2802 1989.474900 1.445095 0.100464 2809 0.850731
2803 1991.043301 1.451473 0.065962 2810 0.850731
2804 1992.680643 1.487047 0.099345 2811 0.850731
2805 1994.244340 1.447702 0.065183 2812 0.850731
2806 1995.838165 1.440881 0.101076 2813 0.850731
2807 1997.462661 1.466825 0.107197 2814 0.850731
2808 1999.040471 1.460217 0.065785 2815 0.850731
2809 2000.641254 1.447475 0.101907 2816 0.850731
2810 2002.227597 1.470591 0.064680 2817 0.850731
2811 2003.835190 1.452780 0.102922 2818 0.850731
2812 2005.523472 1.535818 0.101209 2819 0.850731
2813 2007.118360 1.472597 0.070578 2820 0.850731
2814 2008.703447 1.430425 0.100825 2821 0.850731
2815 2010.272819 1.452326 0.066060 2822 0.850731
2816 2011.868820 1.441440 0.102843 2823 0.850731
2817 2013.536338 1.512477 0.102472 2824 0.850731
2818 2015.143551 1.486872 0.069128 2825 0.850731
2819 2016.768518 1.471490 0.103694 2826 0.850731
2820 2018.387061 1.500311 0.066941 2827 0.850731
2821 2020.010589 1.470446 0.101485 2828 0.850731
2822 2021.682436 1.518248 0.102482 2829 0.850731
2823 2023.311553 1.510132 0.068174 2830 0.850731
2824 2024.940145 1.474832 0.102662 2831 0.850731
2825 2026.549208 1.490711 0.068070 2832 0.850731
2826 2028.188230 1.484646 0.103027 2833 0.850731
2827 2029.814731 1.472403 0.103332 2834 0.850731
2828 2031.411973 1.477367 0.069806 2835 0.850731
2829 2033.046507 1.480127 0.102506 2836 0.850731
2830 2034.648197 1.484000 0.066890 2837 0.850731
2831 2036.311395 1.510486 0.101528 2838 0.850731
2832 2037.987364 1.523060 0.103747 2839 0.850731
2833 2039.604407 1.496031 0.069188 2840 0.850731
2834 2041.230407 1.469839 0.103950 2841 0.850731
2835 2042.863422 1.512443 0.069594 2842 0.850731
2836 2044.522642 1.503701 0.103645 2843 0.850731
2837 2046.246527 1.564411 0.107477 2844 0.850731
2838 2047.881260 1.512148 0.069157 2845 0.850731
2839 2049.580760 1.540704 0.106795 2846 0.850731
2840 2051.247139 1.546051 0.069046 2847 0.850731
2841 2052.924989 1.519089 0.106274 2848 0.850731
2842 2054.618932 1.536647 0.105378 2849 0.850731
2843 2056.240302 1.502405 0.067597 2850 0.850731
2844 2057.886913 1.490963 0.103628 2851 0.850731
2845 2059.493962 1.491710 0.065284 2852 0.850731
2846 2061.140691 1.485574 0.110407 2853 0.850731
2847 2062.850903 1.551098 0.106538 2854 0.850731
2848 2064.482326 1.507610 0.069043 2855 0.850731
2849 2066.125700 1.481016 0.108511 2856 0.850731
2850 2067.748173 1.506714 0.065255 2857 0.850731
2851 2069.380964 1.475349 0.106531 2858 0.850731
2852 2071.037030 1.497184 0.107702 2859 0.850731
2853 2072.690964 1.532114 0.071261 2860 0.850731
2854 2074.393025 1.544096 0.106153 2861 0.850731
2855 2076.028203 1.516294 0.068232 2862 0.850731
2856 2077.757368 1.569394 0.107573 2863 0.850731
2857 2079.421918 1.506088 0.106473 2864 0.850731
2858 2081.098679 1.545432 0.079900 2865 0.850731
2859 2082.777153 1.519563 0.105978 2866 0.850731
2860 2084.405952 1.511233 0.066533 2867 0.850731
2861 2086.069925 1.507090 0.106109 2868 0.850731
2862 2087.771377 1.541949 0.105912 2869 0.850731
2863 2089.431828 1.538568 0.069850 2870 0.850731
2864 2091.103958 1.513014 0.107910 2871 0.850731
2865 2092.785527 1.556526 0.070710 2872 0.850731
2866 2094.474330 1.528017 0.108103 2873 0.850731
2867 2096.162506 1.528113 0.109241 2874 0.850731
2868 2097.822679 1.537105 0.071598 2875 0.850731
2869 2099.497665 1.518113 0.104174 2876 0.850731
2870 2101.127961 1.504288 0.074315 2877 0.850731
2871 2102.858461 1.560008 0.110804 2878 0.850731
2872 2104.550665 1.532178 0.107345 2879 0.850731
2873 2106.200182 1.525424 0.070409 2880 0.850731
2874 2107.931141 1.572492 0.107253 2881 0.850731
2875 2109.591693 1.536912 0.071638 2882 0.850731
2876 2111.286206 1.538593 0.104035 2883 0.850731
2877 2112.988060 1.543553 0.107502 2884 0.850731
2878 2114.656110 1.550295 0.065979 2885 0.850731
2879 2116.338832 1.514573 0.116237 2886 0.850731
2880 2117.924366 1.470526 0.064389 2887 0.850731
2881 2119.550323 1.472001 0.103264 2888 0.850731
2882 2121.196424 1.488354 0.105755 2889 0.850731
2883 2122.819116 1.506119 0.065327 2890 0.850731
2884 2124.462422 1.488886 0.103942 2891 0.850731
2885 2126.062545 1.481215 0.066941 2892 0.850731
2886 2127.730872 1.505171 0.109849 2893 0.850731
2887 2129.368579 1.482468 0.102689 2894 0.850731
2888 2130.972400 1.482948 0.069307 2895 0.850731
2889 2132.616226 1.484333 0.106848 2896 0.850731
2890 2134.230843 1.493945 0.066895 2897 0.850731
2891 2135.886158 1.498299 0.105655 2898 0.850731
2892 2137.542131 1.495103 0.109076 2899 0.850731
2893 2139.177571 1.511272 0.069302 2900 0.850731
2894 2140.807725 1.472181 0.105461 2901 0.850731
2895 2142.431742 1.505536 0.066769 2902 0.850731
2896 2144.071578 1.477861 0.109511 2903 0.850731
2897 2145.733270 1.503343 0.104053 2904 0.850731
2898 2147.372762 1.521682 0.067936 2905 0.850731
2899 2149.021014 1.487797 0.106135 2906 0.850731
2900 2150.633266 1.492904 0.067487 2907 0.850731
2901 2152.305073 1.509123 0.110250 2908 0.850731
2902 2153.967965 1.503118 0.105763 2909 0.850731
2903 2155.614503 1.525899 0.068163 2910 0.850731
2904 2157.268823 1.492941 0.108713 2911 0.850731
2905 2158.881260 1.493360 0.065964 2912 0.850731
2906 2160.561707 1.524866 0.103793 2913 0.850731
2907 2162.233038 1.511467 0.108813 2914 0.850731
2908 2163.864327 1.508905 0.068992 2915 0.850731
2909 2165.521315 1.498902 0.106355 2916 0.850731
2910 2167.165807 1.518207 0.075381 2917 0.850731
2911 2168.853928 1.528166 0.105936 2918 0.850731
2912 2170.520631 1.510258 0.104486 2919 0.850731
2913 2172.164421 1.518302 0.073035 2920 0.850731
2914 2173.823334 1.500271 0.104506 2921 0.850731
2915 2175.464301 1.519312 0.070928 2922 0.850731
2916 2177.159363 1.530150 0.111866 2923 0.850731
2917 2178.842284 1.525772 0.105348 2924 0.850731
2918 2180.496916 1.535192 0.068269 2925 0.850731
2919 2182.229117 1.564920 0.113143 2926 0.850731
2920 2184.056246 1.698216 0.074450 2927 0.850731
2921 2185.796866 1.576029 0.107973 2928 0.850731
2922 2187.513716 1.554158 0.112010 2929 0.850731
2923 2189.157081 1.518148 0.072254 2930 0.850731
2924 2190.823651 1.505207 0.108267 2931 0.850731
2925 2192.475618 1.527560 0.072843 2932 0.850731
2926 2194.192876 1.551284 0.112400 2933 0.850731
2927 2195.861641 1.511850 0.105254 2934 0.850731
2928 2197.550138 1.565982 0.071418 2935 0.850731
2929 2199.229977 1.514185 0.112677 2936 0.850731
2930 2200.877227 1.525542 0.069481 2937 0.850731
2931 2202.578342 1.538214 0.109986 2938 0.850731
2932 2204.280460 1.542949 0.106590 2939 0.850731
2933 2205.942390 1.537192 0.071356 2940 0.850731
2934 2207.655965 1.547363 0.113569 2941 0.850731
2935 2209.323414 1.547120 0.067926 2942 0.850731
2936 2210.988832 1.501867 0.112559 2943 0.850731
2937 2212.709282 1.554821 0.113192 2944 0.850731
2938 2214.358601 1.527361 0.069000 2945 0.850731
2939 2216.012850 1.492508 0.110444 2946 0.850731
2940 2217.767641 1.633203 0.070542 2947 0.850731
2941 2219.515216 1.582511 0.109413 2948 0.850731
2942 2221.236461 1.560281 0.108465 2949 0.850731
2943 2222.937435 1.576767 0.071555 2950 0.850731
2944 2224.650448 1.552877 0.108067 2951 0.850731
2945 2226.320153 1.550205 0.067461 2952 0.850731
2946 2228.023281 1.545096 0.107152 2953 0.850731
2947 2229.715886 1.533187 0.108332 2954 0.850731
2948 2231.373137 1.533216 0.070380 2955 0.850731
2949 2233.071779 1.538423 0.108291 2956 0.850731
2950 2234.713543 1.520405 0.069598 2957 0.850731
2951 2236.406939 1.531269 0.109705 2958 0.850731
2952 2238.137820 1.563889 0.114269 2959 0.850731
2953 2239.807567 1.544545 0.072402 2960 0.850731
2954 2241.481251 1.513924 0.106307 2961 0.850731
2955 2243.170342 1.559951 0.078814 2962 0.850731
2956 2244.859962 1.526926 0.109299 2963 0.850731
2957 2246.569725 1.546714 0.111642 2964 0.850731
2958 2248.300209 1.613860 0.065175 2965 0.850731
2959 2249.966375 1.490489 0.124080 2966 0.850731
2960 2251.584895 1.493645 0.072666 2967 0.850731
2961 2253.295868 1.549044 0.108813 2968 0.850731
2962 2254.948672 1.495227 0.107550 2969 0.850731
2963 2256.569379 1.501023 0.068474 2970 0.850731
2964 2258.223122 1.488402 0.110555 2971 0.850731
2965 2259.837282 1.489957 0.069936 2972 0.850731
2966 2261.503090 1.501781 0.110466 2973 0.850731
2967 2263.172449 1.505843 0.110601 2974 0.850731
2968 2264.804189 1.507077 0.071060 2975 0.850731
2969 2266.487636 1.520932 0.109915 2976 0.850731
2970 2268.118264 1.505903 0.072604 2977 0.850731
2971 2269.770094 1.490782 0.109144 2978 0.850731
2972 2271.437498 1.505939 0.109269 2979 0.850731
2973 2273.082630 1.525222 0.068888 2980 0.850731
2974 2274.750408 1.497995 0.111946 2981 0.850731
2975 2276.385294 1.511374 0.069980 2982 0.850731
2976 2278.066415 1.519324 0.109761 2983 0.850731
2977 2279.736758 1.507367 0.108809 2984 0.850731
2978 2281.385084 1.525546 0.070376 2985 0.850731
2979 2283.059365 1.511022 0.111094 2986 0.850731
2980 2284.726241 1.544005 0.070943 2987 0.850731
2981 2286.399518 1.510540 0.109624 2988 0.850731
2982 2288.093254 1.530572 0.111277 2989 0.850731
2983 2289.743125 1.520643 0.069662 2990 0.850731
2984 2291.424054 1.515075 0.113315 2991 0.850731
2985 2293.110491 1.555947 0.076303 2992 0.850731
2986 2294.806708 1.533063 0.108660 2993 0.850731
2987 2296.496502 1.528009 0.109354 2994 0.850731
2988 2298.203129 1.581890 0.073798 2995 0.850731
2989 2299.896495 1.527605 0.113036 2996 0.850731
2990 2301.538042 1.517587 0.071044 2997 0.850731
2991 2303.262986 1.561682 0.112142 2998 0.850731
2992 2304.985462 1.554866 0.113190 2999 0.850731
2993 2306.658218 1.545647 0.072950 3000 0.850731
2994 2308.344430 1.522434 0.110734 3001 0.850731
2995 2309.976273 1.506219 0.073879 3002 0.850731
2996 2311.711075 1.565177 0.115032 3003 0.850731
2997 2313.427089 1.551576 0.111716 3004 0.850731
2998 2315.091042 1.536630 0.073662 3005 0.850731
2999 2316.782668 1.522958 0.112555 3006 0.850731
3000 2318.490093 1.580720 0.073654 3007 0.850731
3001 2320.210044 1.549304 0.116648 3008 0.850731
3002 2321.929504 1.554102 0.112834 3009 0.850731
3003 2323.633206 1.575431 0.075292 3010 0.850731
3004 2325.353039 1.556270 0.111483 3011 0.850731
3005 2327.032453 1.553414 0.073871 3012 0.850731
3006 2328.772606 1.573163 0.112518 3013 0.850731
3007 2330.515184 1.576592 0.113294 3014 0.850731
3008 2332.242681 1.596652 0.077382 3015 0.850731
3009 2334.007933 1.596117 0.114055 3016 0.850731
3010 2335.704225 1.568513 0.073685 3017 0.850731
3011 2337.476775 1.598231 0.120443 3018 0.850731
3012 2339.217895 1.569169 0.117674 3019 0.850731
3013 2340.901658 1.557402 0.073506 3020 0.850731
3014 2342.680034 1.607227 0.118965 3021 0.850731
3015 2344.405743 1.599943 0.071859 3022 0.850731
3016 2346.167758 1.592477 0.116664 3023 0.850731
3017 2347.962360 1.628267 0.113797 3024 0.850731
3018 2349.660400 1.566491 0.079973 3025 0.850731
3019 2351.429181 1.597831 0.116565 3026 0.850731
3020 2353.133248 1.577648 0.073650 3027 0.850731
3021 2354.898023 1.594732 0.116639 3028 0.850731
3022 2356.656603 1.587791 0.116731 3029 0.850731
3023 2358.373376 1.590257 0.072946 3030 0.850731
3024 2360.108727 1.564908 0.117522 3031 0.850731
3025 2361.864265 1.621149 0.077528 3032 0.850731
3026 2363.614832 1.582184 0.113959 3033 0.850731
3027 2365.385166 1.601077 0.115467 3034 0.850731
3028 2367.140194 1.623821 0.077561 3035 0.850731
3029 2368.896876 1.587622 0.115057 3036 0.850731
3030 2370.618669 1.593852 0.074198 3037 0.850731
3031 2372.389850 1.597811 0.118591 3038 0.850731
3032 2374.189177 1.623978 0.120589 3039 0.850731
3033 2375.928454 1.614466 0.071700 3040 0.850731
3034 2377.710409 1.616213 0.112872 3041 0.850731
3035 2379.411718 1.573637 0.072776 3042 0.850731
3036 2381.113756 1.534508 0.113994 3043 0.850731
3037 2382.836861 1.556128 0.112452 3044 0.850731
3038 2384.517051 1.550243 0.076062 3045 0.850731
3039 2386.234585 1.533811 0.128356 3046 0.850731
3040 2387.899208 1.538276 0.072947 3047 0.850731
3041 2389.611525 1.545800 0.110794 3048 0.850731
3042 2391.332486 1.555693 0.111142 3049 0.850731
3043 2393.006872 1.550502 0.071772 3050 0.850731
3044 2394.721761 1.550928 0.111584 3051 0.850731
3045 2396.397911 1.548710 0.073520 3052 0.850731
3046 2398.145728 1.563748 0.129713 3053 0.850731
3047 2399.846392 1.535184 0.111791 3054 0.850731
3048 2401.527515 1.554832 0.072466 3055 0.850731
3049 2403.279934 1.584701 0.113778 3056 0.850731
3050 2404.965389 1.556302 0.073091 3057 0.850731
3051 2406.659585 1.528013 0.112234 3058 0.850731
3052 2408.421475 1.595493 0.112906 3059 0.850731
3053 2410.099809 1.552693 0.071743 3060 0.850731
3054 2411.841940 1.572047 0.112319 3061 0.850731
3055 2413.582329 1.612468 0.074155 3062 0.850731
3056 2415.327256 1.573099 0.117512 3063 0.850731
3057 2417.067787 1.574157 0.112403 3064 0.850731
3058 2418.800826 1.604926 0.073947 3065 0.850731
3059 2420.540583 1.571083 0.114251 3066 0.850731
3060 2422.263092 1.585843 0.073902 3067 0.850731
3061 2424.075493 1.641428 0.116080 3068 0.850731
3062 2425.849119 1.600186 0.115449 3069 0.850731
3063 2427.556412 1.578241 0.074649 3070 0.850731
3064 2429.298848 1.574332 0.112230 3071 0.850731
3065 2431.019575 1.592123 0.074592 3072 0.850731
3066 2432.763621 1.575447 0.113876 3073 0.850731
3067 2434.527845 1.594944 0.113610 3074 0.850731
3068 2436.236826 1.581780 0.073276 3075 0.850731
3069 2437.981745 1.574342 0.116444 3076 0.850731
3070 2439.669552 1.560486 0.073541 3077 0.850731
3071 2441.442761 1.602186 0.115832 3078 0.850731
3072 2443.231888 1.622204 0.112633 3079 0.850731
3073 2444.950531 1.589110 0.075197 3080 0.850731
3074 2446.720353 1.602394 0.113383 3081 0.850731
3075 2448.476007 1.625429 0.076052 3082 0.850731
3076 2450.239379 1.593721 0.114196 3083 0.850731
3077 2452.069275 1.659133 0.115677 3084 0.850731
3078 2453.804865 1.606472 0.073720 3085 0.850731
3079 2455.544419 1.568638 0.116371 3086 0.850731
3080 2457.267550 1.594843 0.073704 3087 0.850731
3081 2459.043270 1.606871 0.115170 3088 0.850731
3082 2460.803462 1.589008 0.116564 3089 0.850731
3083 2462.549073 1.613278 0.077449 3090 0.850731
3084 2464.393983 1.672611 0.116604 3091 0.850731
3085 2466.170669 1.645661 0.076800 3092 0.850731
3086 2467.985073 1.634047 0.126752 3093 0.850731
3087 2469.758080 1.599462 0.117276 3094 0.850731
3088 2471.520793 1.631414 0.075859 3095 0.850731
3089 2473.330573 1.637431 0.118177 3096 0.850731
3090 2475.071242 1.611261 0.075207 3097 0.850731
3091 2476.853447 1.607672 0.116989 3098 0.850731
3092 2478.659174 1.633460 0.118086 3099 0.850731
3093 2480.408738 1.620302 0.074859 3100 0.850731
3094 2482.214198 1.631781 0.118637 3101 0.850731
3095 2483.990951 1.646487 0.076678 3102 0.850731
3096 2485.799625 1.630232 0.122291 3103 0.850731
3097 2487.618670 1.646820 0.117098 3104 0.850731
3098 2489.417251 1.661976 0.081605 3105 0.850731
3099 2491.232460 1.639698 0.118945 3106 0.850731
3100 2493.001023 1.637370 0.078261 3107 0.850731
3101 2494.830710 1.652956 0.121140 3108 0.850731
3102 2496.651494 1.644227 0.121811 3109 0.850731
3103 2498.476468 1.695558 0.075342 3110 0.850731
3104 2500.289960 1.640572 0.117532 3111 0.850731
3105 2502.058168 1.636253 0.076936 3112 0.850731
3106 2503.882052 1.650447 0.118489 3113 0.850731
3107 2505.725119 1.670920 0.116402 3114 0.850731
3108 2507.508664 1.651547 0.077482 3115 0.850731
3109 2509.407119 1.732397 0.109754 3116 0.850731
3110 2511.149443 1.615327 0.073261 3117 0.850731
3111 2512.871442 1.556156 0.113058 3118 0.850731
3112 2514.604985 1.564660 0.112308 3119 0.850731
3113 2516.321597 1.590628 0.071747 3120 0.850731
3114 2518.077420 1.587319 0.113580 3121 0.850731
3115 2519.767259 1.560565 0.073736 3122 0.850731
3116 2521.491538 1.558116 0.111073 3123 0.850731
3117 2523.248591 1.590376 0.113197 3124 0.850731
3118 2524.933437 1.555838 0.076181 3125 0.850731
3119 2526.612792 1.549873 0.075316 3126 0.850731
3120 2528.336324 1.598655 0.068738 3127 0.850731
3121 2530.038659 1.577894 0.068984 3128 0.850731
3122 2531.744195 1.580798 0.068780 3129 0.850731
3123 2533.529587 1.616592 0.113343 3130 0.850731
3124 2535.478813 1.780136 0.114945 3131 0.850731
3125 2537.435251 1.787188 0.115467 3132 0.850731
3126 2539.474595 1.867435 0.116131 3133 0.850731
3127 2541.433869 1.781379 0.116912 3134 0.850731
3128 2543.454724 1.851662 0.114564 3135 0.850731
3129 2545.438242 1.812951 0.116013 3136 0.850731
3130 2547.443087 1.832634 0.117121 3137 0.850731
3131 2549.455727 1.838217 0.119186 3138 0.850731
3132 2551.453528 1.828585 0.114190 3139 0.850731
3133 2553.451227 1.842627 0.099125 3140 0.850731
3134 2555.439458 1.833641 0.099818 3141 0.850731
3135 2557.462756 1.850716 0.116224 3142 0.850731
3136 2559.542755 1.908485 0.115724 3143 0.850731
3137 2561.550636 1.856830 0.095853 3144 0.850731
3138 2563.563015 1.883379 0.074509 3145 0.850731
3139 2565.568788 1.831696 0.117957 3146 0.850731
3140 2567.603113 1.879828 0.099789 3147 0.850731
3141 2569.670427 1.891559 0.118954 3148 0.850731
3142 2571.715194 1.893580 0.096450 3149 0.850731
3143 2573.803552 1.912737 0.119816 3150 0.850731
3144 2575.894126 1.917746 0.117436 3151 0.850731
3145 2577.962128 1.886425 0.125638 3152 0.850731
3146 2580.042529 1.905251 0.118004 3153 0.850731
3147 2582.069245 1.851470 0.120858 3154 0.850731
3148 2584.173038 1.946032 0.099661 3155 0.850731
3149 2586.214410 1.890712 0.095090 3156 0.850731
3150 2588.248534 1.900553 0.078219 3157 0.850731
3151 2590.316044 1.893585 0.118890 3158 0.850731
3152 2592.399865 1.919186 0.111693 3159 0.850731
3153 2594.386509 1.838268 0.093215 3160 0.850731
3154 2596.324171 1.812192 0.071025 3161 0.850731
3155 2598.290962 1.820258 0.092599 3162 0.850731
3156 2600.231656 1.794036 0.092505 3163 0.850731
3157 2602.165726 1.783159 0.096705 3164 0.850731
3158 2604.116636 1.798649 0.096833 3165 0.850731
3159 2606.044347 1.776982 0.094335 3166 0.850731
3160 2608.015403 1.841216 0.073797 3167 0.850731
3161 2609.937071 1.772093 0.093122 3168 0.850731
3162 2611.884789 1.818682 0.073136 3169 0.850731
3163 2613.835667 1.799696 0.095280 3170 0.850731
3164 2615.776041 1.791836 0.092854 3171 0.850731
3165 2617.733503 1.804493 0.099258 3172 0.850731
3166 2619.700092 1.814061 0.094721 3173 0.850731
3167 2621.637242 1.785638 0.096410 3174 0.850731
3168 2623.575847 1.808944 0.073467 3175 0.850731
3169 2625.555584 1.827051 0.095304 3176 0.850731
3170 2627.504132 1.819711 0.072437 3177 0.850731
3171 2629.486741 1.832287 0.094257 3178 0.850731
3172 2631.413123 1.797228 0.073014 3179 0.850731
3173 2633.358616 1.794603 0.095013 3180 0.850731
3174 2635.296302 1.805163 0.073371 3181 0.850731
3175 2637.243941 1.794804 0.095612 3182 0.850731
3176 2639.189010 1.813221 0.073800 3183 0.850731
3177 2641.161763 1.817938 0.098840 3184 0.850731
3178 2643.115017 1.821049 0.076780 3185 0.850731
3179 2645.040973 1.775067 0.094979 3186 0.850731
3180 2646.978747 1.810395 0.072068 3187 0.850731
3181 2648.976598 1.843806 0.097339 3188 0.850731
3182 2650.915702 1.810038 0.072726 3189 0.850731
3183 2652.883902 1.811743 0.099908 3190 0.850731
3184 2654.815959 1.801921 0.072777 3191 0.850731
3185 2656.783599 1.815928 0.096509 3192 0.850731
3186 2658.746434 1.833926 0.073052 3193 0.850731
3187 2660.720070 1.799297 0.117459 3194 0.850731
3188 2662.773241 1.876391 0.122541 3195 0.850731
3189 2664.814998 1.885037 0.098813 3196 0.850731
3190 2666.856033 1.890278 0.095579 3197 0.850731
3191 2668.905746 1.875605 0.118793 3198 0.850731
3192 2671.003000 1.921304 0.119324 3199 0.850731
3193 2673.049930 1.890626 0.101541 3200 0.850731
3194 2675.069516 1.886243 0.074369 3201 0.850731
3195 2677.137569 1.890981 0.122390 3202 0.850731
3196 2679.223151 1.907687 0.123216 3203 0.850731
3197 2681.261646 1.887347 0.097033 3204 0.850731
3198 2683.327767 1.914359 0.097105 3205 0.850731
3199 2685.385454 1.885086 0.118066 3206 0.850731
3200 2687.457154 1.896855 0.119790 3207 0.850731
3201 2689.529600 1.921562 0.096588 3208 0.850731
3202 2691.563094 1.900868 0.078075 3209 0.850731
3203 2693.643226 1.906288 0.119168 3210 0.850731
3204 2695.717229 1.918721 0.100252 3211 0.850731
3205 2697.790815 1.913917 0.103114 3212 0.850731
3206 2699.845061 1.918856 0.077717 3213 0.850731
3207 2701.940752 1.919071 0.121388 3214 0.850731
3208 2704.061420 1.943845 0.121007 3215 0.850731
3209 2706.082262 1.870723 0.092879 3216 0.850731
3210 2708.040631 1.826428 0.073437 3217 0.850731
3211 2710.007163 1.794012 0.116730 3218 0.850731
3212 2711.986277 1.819644 0.096683 3219 0.850731
3213 2714.001320 1.862081 0.096889 3220 0.850731
3214 2715.965139 1.833232 0.074148 3221 0.850731
3215 2718.035258 1.891124 0.122464 3222 0.850731
3216 2720.090332 1.879963 0.116681 3223 0.850731
3217 2722.117439 1.864577 0.100457 3224 0.850731
3218 2724.178546 1.926218 0.076576 3225 0.850731
3219 2726.160970 1.828504 0.098730 3226 0.850731
3220 2728.160274 1.841119 0.103128 3227 0.850731
3221 2730.156469 1.837046 0.101534 3228 0.850731
3222 2732.142782 1.828692 0.099839 3229 0.850731
3223 2734.134483 1.836060 0.099337 3230 0.850731
3224 2736.074231 1.808256 0.073806 3231 0.850731
3225 2738.058075 1.825956 0.099287 3232 0.850731
3226 2740.044686 1.853569 0.074804 3233 0.850731
3227 2742.023918 1.824147 0.098134 3234 0.850731
3228 2744.047000 1.869544 0.096943 3235 0.850731
3229 2746.046327 1.845234 0.097335 3236 0.850731
3230 2748.096694 1.894361 0.099427 3237 0.850731
3231 2750.096271 1.838258 0.096815 3238 0.850731
3232 2752.044530 1.813976 0.073699 3239 0.850731
3233 2754.038832 1.839696 0.095666 3240 0.850731
3234 2755.985511 1.814640 0.076231 3241 0.850731
3235 2757.954650 1.809919 0.101982 3242 0.850731
3236 2759.941087 1.853788 0.075053 3243 0.850731
3237 2761.907655 1.806650 0.102244 3244 0.850731
3238 2763.934483 1.890209 0.076685 3245 0.850731
3239 2765.916181 1.824619 0.098227 3246 0.850731
3240 2767.885180 1.835765 0.075732 3247 0.850731
3241 2769.865451 1.826344 0.096180 3248 0.850731
3242 2771.853011 1.855304 0.075175 3249 0.850731
3243 2773.851733 1.843225 0.098698 3250 0.850731
3244 2775.849470 1.867514 0.074208 3251 0.850731
3245 2777.837462 1.833098 0.098545 3252 0.850731
3246 2779.854489 1.883097 0.075832 3253 0.850731
3247 2781.905418 1.895433 0.098128 3254 0.850731
3248 2783.923141 1.883524 0.077383 3255 0.850731
3249 2785.924373 1.847181 0.096595 3256 0.850731
3250 2787.882546 1.823992 0.076490 3257 0.850731
3251 2789.928491 1.861253 0.126324 3258 0.850731
3252 2792.177003 2.065758 0.126025 3259 0.850731
3253 2794.437987 2.081214 0.124251 3260 0.850731
3254 2796.850561 2.227440 0.128126 3261 0.850731
3255 2799.340367 2.307835 0.122807 3262 0.850731
3256 2801.767246 2.248753 0.122368 3263 0.850731
3257 2804.225417 2.274004 0.128451 3264 0.850731
3258 2806.728567 2.319555 0.127330 3265 0.850731
3259 2809.218605 2.301570 0.131549 3266 0.850731
3260 2811.675179 2.273685 0.125400 3267 0.850731
3261 2814.130459 2.291551 0.107345 3268 0.850731
3262 2816.660609 2.368374 0.103457 3269 0.850731
3263 2819.178450 2.329292 0.132334 3270 0.850731
3264 2821.561391 2.212163 0.115790 3271 0.850731
3265 2823.938894 2.220089 0.100296 3272 0.850731
3266 2826.319054 2.244708 0.077185 3273 0.850731
3267 2828.700445 2.205870 0.117938 3274 0.850731
3268 2831.270747 2.390480 0.124011 3275 0.850731
3269 2833.859818 2.412133 0.120649 3276 0.850731
3270 2836.597416 2.561355 0.120209 3277 0.850731
3271 2839.379949 2.606033 0.119912 3278 0.850731
3272 2842.099413 2.541621 0.120843 3279 0.850731
3273 2844.859640 2.574935 0.123049 3280 0.850731
3274 2847.609557 2.570956 0.121622 3281 0.850731
3275 2850.385399 2.596090 0.123694 3282 0.850731
3276 2853.190175 2.621428 0.126841 3283 0.850731
3277 2855.936300 2.586072 0.101654 3284 0.850731
3278 2858.737381 2.663059 0.079871 3285 0.850731
3279 2861.526418 2.605010 0.126410 3286 0.850731
3280 2864.379423 2.673119 0.123209 3287 0.850731
3281 2867.137758 2.595457 0.105306 3288 0.850731
3282 2869.932555 2.656186 0.082381 3289 0.850731
3283 2872.684493 2.587078 0.106813 3290 0.850731
3284 2875.461244 2.616138 0.103097 3291 0.850731
3285 2878.188502 2.564807 0.104528 3292 0.850731
3286 2880.939410 2.590841 0.103137 3293 0.850731
3287 2883.793921 2.693159 0.102744 3294 0.850731
3288 2886.540980 2.611609 0.078273 3295 0.850731
3289 2889.277152 2.580690 0.099018 3296 0.850731
3290 2891.980473 2.565896 0.079894 3297 0.850731
3291 2894.796864 2.654486 0.103245 3298 0.850731
3292 2897.539140 2.583626 0.102318 3299 0.850731
3293 2900.291255 2.590335 0.104036 3300 0.850731
3294 2903.046284 2.593701 0.104168 3301 0.850731
3295 2905.807309 2.593482 0.102785 3302 0.850731
3296 2908.599182 2.653836 0.080802 3303 0.850731
3297 2911.363836 2.606320 0.101736 3304 0.850731
3298 2914.103818 2.602116 0.081282 3305 0.850731
3299 2916.888373 2.618918 0.102837 3306 0.850731
3300 2920.001607 2.968798 0.087172 3307 0.850731
3301 2923.063305 2.887438 0.112918 3308 0.850731
3302 2926.063887 2.837672 0.081404 3309 0.850731
3303 2929.404929 3.166128 0.113820 3310 0.850731
3304 2932.519857 2.967957 0.084358 3311 0.850731
3305 2935.893547 3.209116 0.104720 3312 0.850731
3306 2938.888581 2.852317 0.083920 3313 0.850731
3307 2941.707379 2.657071 0.103464 3314 0.850731
3308 2944.525780 2.678983 0.082320 3315 0.850731
3309 2947.350230 2.662346 0.104820 3316 0.850731
3310 2950.166198 2.677183 0.081264 3317 0.850731
3311 2952.965929 2.638636 0.104443 3318 0.850731
3312 2955.747393 2.640585 0.081596 3319 0.850731
3313 2958.518114 2.615091 0.097962 3320 0.850731
3314 2961.187693 2.533469 0.076648 3321 0.850731
3315 2963.962665 2.595467 0.122346 3322 0.850731
3316 2966.976544 2.834362 0.123226 3323 0.850731
3317 2969.956706 2.819271 0.101915 3324 0.850731
3318 2973.111623 2.991448 0.105666 3325 0.850731
3319 2976.287023 2.993760 0.121766 3326 0.850731
3320 2979.512735 3.046142 0.123702 3327 0.850731
3321 2982.667494 2.994721 0.102591 3328 0.850731
3322 2985.819651 3.014446 0.079630 3329 0.850731
3323 2989.015279 3.011445 0.125724 3330 0.850731
3324 2992.233363 3.027056 0.131924 3331 0.850731
3325 2995.374819 2.982838 0.103423 3332 0.850731
3326 2998.626641 3.091933 0.103108 3333 0.850731
3327 3001.857103 3.046808 0.125236 3334 0.850731
3328 3005.142509 3.099268 0.127728 3335 0.850731
3329 3008.366072 3.058027 0.107678 3336 0.850731
3330 3011.580683 3.073295 0.081654 3337 0.850731
3331 3014.824770 3.058641 0.127028 3338 0.850731
3332 3018.308460 3.299215 0.126661 3339 0.850731
3333 3021.796763 3.325242 0.104129 3340 0.850731
3334 3025.309339 3.375612 0.079603 3341 0.850731
3335 3028.834504 3.340488 0.128207 3342 0.850731
3336 3032.335655 3.317560 0.125682 3343 0.850731
3337 3035.876230 3.376444 0.106688 3344 0.850731
3338 3039.335917 3.317382 0.083234 3345 0.850731
3339 3042.823577 3.298204 0.130697 3346 0.850731
3340 3046.382664 3.374615 0.126935 3347 0.850731
3341 3049.890947 3.343994 0.106113 3348 0.850731
3342 3053.401200 3.367803 0.083382 3349 0.850731
3343 3056.745165 3.166492 0.120397 3350 0.850731
3344 3060.126623 3.198909 0.125582 3351 0.850731
3345 3063.421342 3.130573 0.107041 3352 0.850731
3346 3066.718749 3.157499 0.080781 3353 0.850731
3347 3070.215032 3.337532 0.099194 3354 0.850731
3348 3073.671010 3.296774 0.102453 3355 0.850731
3349 3077.145800 3.312476 0.106236 3356 0.850731
3350 3080.612417 3.304622 0.102898 3357 0.850731
3351 3084.091296 3.318366 0.101488 3358 0.850731
3352 3087.550104 3.315010 0.078081 3359 0.850731
3353 3091.010281 3.298901 0.105012 3360 0.850731
3354 3094.480147 3.335578 0.077565 3361 0.850731
3355 3097.951798 3.311479 0.103498 3362 0.850731
3356 3101.471463 3.359550 0.102095 3363 0.850731
3357 3105.018305 3.385551 0.103022 3364 0.850731
3358 3108.534803 3.351511 0.106028 3365 0.850731
3359 3112.018724 3.323332 0.101622 3366 0.850731
3360 3115.496622 3.339102 0.081293 3367 0.850731
3361 3119.065691 3.409556 0.102345 3368 0.850731
3362 3122.541102 3.337917 0.079263 3369 0.850731
3363 3126.051243 3.348515 0.103283 3370 0.850731
3364 3129.549749 3.360080 0.079943 3371 0.850731
3365 3133.021165 3.311041 0.102210 3372 0.850731
3366 3136.514824 3.354655 0.079544 3373 0.850731
3367 3140.044987 3.367822 0.103474 3374 0.850731
3368 3143.525292 3.341765 0.079338 3375 0.850731
3369 3147.067971 3.378885 0.104608 3376 0.850731
3370 3150.583028 3.377895 0.077477 3377 0.850731
3371 3154.147114 3.402929 0.104702 3378 0.850731
3372 3157.584043 3.299584 0.079560 3379 0.850731
3373 3161.085637 3.337101 0.106307 3380 0.850731
3374 3164.638749 3.410492 0.081094 3381 0.850731
3375 3168.174124 3.370676 0.105470 3382 0.850731
3376 3171.709907 3.396936 0.080683 3383 0.850731
3377 3175.208451 3.332681 0.106161 3384 0.850731
3378 3178.721472 3.370227 0.084358 3385 0.850731
3379 3182.222779 3.366372 0.075434 3386 0.850731
3380 3185.776915 3.372908 0.123318 3387 0.850731
3381 3189.323984 3.410305 0.077837 3388 0.850731
3382 3192.883249 3.373671 0.124919 3389 0.850731
3383 3196.389019 3.367455 0.079186 3390 0.850731
3384 3199.956023 3.382292 0.126020 3391 0.850731
3385 3203.491762 3.400353 0.076704 3392 0.850731
3386 3207.075633 3.399856 0.126077 3393 0.850731
3387 3210.598944 3.383167 0.078539 3394 0.850731
3388 3214.182068 3.397915 0.126258 3395 0.850731
3389 3217.719704 3.400805 0.078312 3396 0.850731
3390 3221.328505 3.429415 0.121731 3397 0.850731
3391 3224.871806 3.408704 0.077395 3398 0.850731
3392 3228.453220 3.396690 0.125540 3399 0.850731
3393 3231.969178 3.379317 0.077472 3400 0.850731
3394 3235.593473 3.440321 0.124566 3401 0.850731
3395 3239.142549 3.407891 0.083633 3402 0.850731
3396 3242.723254 3.393921 0.127855 3403 0.850731
3397 3246.284124 3.425402 0.076615 3404 0.850731
3398 3249.831472 3.362995 0.127240 3405 0.850731
3399 3253.373296 3.404794 0.079062 3406 0.850731
3400 3256.999317 3.438216 0.128468 3407 0.850731
3401 3260.512421 3.373834 0.080269 3408 0.850731
3402 3264.136524 3.438007 0.128035 3409 0.850731
3403 3267.645602 3.371150 0.077925 3410 0.850731
3404 3271.319286 3.496867 0.119181 3411 0.850731
3405 3274.738175 3.282082 0.078405 3412 0.850731
3406 3278.216170 3.294516 0.122459 3413 0.850731
3407 3281.626528 3.277267 0.076083 3414 0.850731
3408 3285.161153 3.349028 0.126426 3415 0.850731
3409 3288.585780 3.285330 0.080657 3416 0.850731
3410 3292.000723 3.253997 0.101416 3417 0.850731
3411 3295.503642 3.319241 0.124347 3418 0.850731
3412 3298.985529 3.318979 0.104755 3419 0.850731
3413 3302.475876 3.306716 0.123265 3420 0.850731
3414 3305.917894 3.283215 0.099724 3421 0.850731
3415 3309.453712 3.351748 0.126603 3422 0.850731
3416 3312.957644 3.341037 0.103083 3423 0.850731
3417 3316.472332 3.327855 0.125953 3424 0.850731
3418 3320.017332 3.385039 0.101922 3425 0.850731
3419 3323.554629 3.348994 0.129425 3426 0.850731
3420 3327.061832 3.344941 0.101935 3427 0.850731
3421 3330.623577 3.377459 0.123789 3428 0.850731
3422 3334.136023 3.349635 0.105115 3429 0.850731
3423 3337.634215 3.314827 0.123401 3430 0.850731
3424 3341.127283 3.332037 0.103879 3431 0.850731
3425 3344.599969 3.308631 0.104416 3432 0.850731
3426 3348.215624 3.429820 0.126905 3433 0.850731
3427 3351.752829 3.375784 0.103703 3434 0.850731
3428 3355.309471 3.369453 0.127088 3435 0.850731
3429 3358.830753 3.356615 0.106585 3436 0.850731
3430 3362.420925 3.401845 0.128789 3437 0.850731
3431 3365.944879 3.363450 0.101613 3438 0.850731
3432 3369.527886 3.395829 0.129378 3439 0.850731
3433 3373.053424 3.362778 0.105245 3440 0.850731
3434 3376.651396 3.414189 0.124667 3441 0.850731
3435 3380.195833 3.377357 0.107622 3442 0.850731
3436 3383.741553 3.354051 0.133136 3443 0.850731
3437 3387.340903 3.435533 0.103409 3444 0.850731
3438 3390.923990 3.398844 0.125762 3445 0.850731
3439 3394.466115 3.381255 0.102910 3446 0.850731
3440 3398.038842 3.386785 0.127377 3447 0.850731
3441 3401.582827 3.380981 0.102409 3448 0.850731
3442 3405.168144 3.391981 0.135057 3449 0.850731
3443 3408.711794 3.377430 0.106917 3450 0.850731
3444 3412.298392 3.399457 0.128413 3451 0.850731
3445 3415.904884 3.442035 0.105673 3452 0.850731
3446 3419.543964 3.451727 0.128365 3453 0.850731
3447 3423.204963 3.494067 0.108310 3454 0.850731
3448 3426.843036 3.448545 0.129541 3455 0.850731
3449 3430.454999 3.445998 0.106289 3456 0.850731
3450 3434.094612 3.449710 0.131115 3457 0.850731
3451 3437.681638 3.419764 0.104224 3458 0.850731
3452 3441.279526 3.412017 0.128688 3459 0.850731
3453 3444.869577 3.422465 0.108910 3460 0.850731
3454 3448.490133 3.431859 0.129094 3461 0.850731
3455 3452.090505 3.436948 0.105497 3462 0.850731
3456 3455.628933 3.366382 0.107448 3463 0.850731
3457 3459.307230 3.487803 0.130513 3464 0.850731
3458 3462.902358 3.427764 0.107492 3465 0.850731
3459 3466.582873 3.488486 0.131289 3466 0.850731
3460 3470.202116 3.449192 0.108870 3467 0.850731
3461 3473.565462 3.181166 0.124056 3468 0.850731
3462 3476.931072 3.204688 0.102071 3469 0.850731
3463 3480.369716 3.250487 0.128414 3470 0.850731
3464 3483.693041 3.160568 0.103955 3471 0.850731
3465 3487.112622 3.232026 0.127324 3472 0.850731
3466 3490.461111 3.185321 0.105074 3473 0.850731
3467 3493.899270 3.246445 0.131587 3474 0.850731
3468 3497.247299 3.182769 0.102369 3475 0.850731
3469 3500.630645 3.199534 0.125319 3476 0.850731
3470 3504.254684 3.427712 0.134870 3477 0.850731
3471 3508.003022 3.538807 0.137743 3478 0.850731
3472 3511.501483 3.307551 0.126753 3479 0.850731
3473 3514.894081 3.229962 0.102911 3480 0.850731
3474 3518.319656 3.238451 0.127710 3481 0.850731
3475 3521.747883 3.263211 0.105419 3482 0.850731
3476 3525.234291 3.292180 0.132926 3483 0.850731
3477 3528.658166 3.258392 0.105424 3484 0.850731
3478 3532.156493 3.304816 0.133656 3485 0.850731
3479 3535.625567 3.302925 0.106178 3486 0.850731
3480 3539.050087 3.229032 0.134372 3487 0.850731
3481 3542.481402 3.263938 0.108784 3488 0.850731
3482 3545.950927 3.277613 0.130002 3489 0.850731
3483 3549.360982 3.245746 0.103865 3490 0.850731
3484 3552.803665 3.254931 0.128410 3491 0.850731
3485 3556.211717 3.236870 0.109863 3492 0.850731
3486 3559.697310 3.295161 0.129436 3493 0.850731
3487 3563.139315 3.268623 0.112582 3494 0.850731
3488 3566.594842 3.286217 0.105936 3495 0.850731
3489 3570.050201 3.265375 0.129707 3496 0.850731
3490 3573.448408 3.231612 0.105512 3497 0.850731
3491 3576.931811 3.293131 0.129692 3498 0.850731
3492 3580.360473 3.263368 0.106587 3499 0.850731
3493 3583.848154 3.291267 0.136459 3500 0.850731
3494 3587.294006 3.277788 0.107925 3501 0.850731
3495 3590.789194 3.304492 0.130711 3502 0.850731
3496 3594.246053 3.290148 0.107508 3503 0.850731
3497 3597.747237 3.305687 0.132585 3504 0.850731
3498 3601.271009 3.355984 0.106899 3505 0.850731


==> figures/data/mem_log.txt <==
iters tot-node sys-node mem s-vars a-vars
0 33 29 142655928 3 1
1 70 61 142655928 4 1
2 72 63 142655928 4 1
3 75 67 142688664 4 1
4 79 71 142688664 4 1
5 84 75 142688664 4 1
6 88 78 142688664 4 1
7 88 79 142721400 4 1
8 97 90 142721400 4 1
9 145 131 142744720 5 1
10 150 136 142777456 5 1
11 151 138 142777456 5 1
12 151 139 142810192 5 1
13 163 147 142810192 5 1
14 170 154 142810192 5 1
15 169 154 142844976 5 1
16 178 164 142844976 5 1
17 187 169 142844976 5 1
18 193 175 142844976 5 1
19 191 177 142879760 5 1
20 198 184 142881808 5 1
21 204 190 142883856 5 1
22 206 193 142916592 5 1
23 206 194 142916592 5 1
24 205 196 142916592 5 1
25 281 259 142951376 6 1
26 294 272 142986160 6 1
27 293 273 143018896 6 1
28 301 281 143018896 6 1
29 324 302 143051632 6 1
30 334 312 143051632 6 1
31 340 318 143051632 6 1
32 340 318 143051632 6 1
33 360 336 143051632 6 1
34 365 341 143051632 6 1
35 366 342 143051632 6 1
36 371 348 143051632 6 1
37 383 358 143051632 6 1
38 383 356 143051632 6 1
39 387 362 143051632 6 1
40 392 367 143051632 6 1
41 402 375 143051632 6 1
42 410 383 143051632 6 1
43 413 385 143051632 6 1
44 421 393 143051632 6 1
45 430 402 143051632 6 1
46 438 411 143051632 6 1
47 441 416 143051632 6 1
48 447 422 143051632 6 1
49 452 426 143051632 6 1
50 456 430 143084368 6 1
51 458 434 143084368 6 1
52 465 441 143084368 6 1
53 471 448 143084368 6 1
54 477 455 143084368 6 1
55 486 465 143084368 6 1
56 493 473 143084368 6 1
57 626 592 143084368 7 1
58 631 597 143084368 7 1
59 631 598 143084368 7 1
60 642 609 143084368 7 1
61 660 624 143084368 7 1
62 671 635 143084368 7 1
63 674 642 143084368 7 1
64 679 647 143084368 7 1
65 688 652 143084368 7 1
66 695 658 143084368 7 1
67 704 669 143119152 7 1
68 715 679 143119152 7 1
69 730 691 143119152 7 1
70 732 693 143119152 7 1
71 737 700 143119152 7 1
72 743 707 143119152 7 1
73 766 726 143119152 7 1
74 772 732 143119152 7 1
75 778 739 143119152 7 1
76 787 747 143119152 7 1
77 794 752 143119152 7 1
78 796 754 143119152 7 1
79 800 761 143119152 7 1
80 813 774 143119152 7 1
81 828 785 143119152 7 1
82 840 797 143119152 7 1
83 844 803 143119152 7 1
84 846 806 143119152 7 1
85 853 812 143119152 7 1
86 858 817 143119152 7 1
87 864 825 143119152 7 1
88 865 828 143119152 7 1
89 871 831 143119152 7 1
90 878 838 143119152 7 1
91 883 844 143119152 7 1
92 885 846 143119152 7 1
93 903 862 143119152 7 1
94 912 871 143119152 7 1
95 912 874 143119152 7 1
96 915 878 143119152 7 1
97 928 888 143119152 7 1
98 940 899 143119152 7 1
99 948 909 143119152 7 1
100 956 915 143119152 7 1
101 962 920 143119152 7 1
102 968 927 143119152 7 1
103 969 930 143119152 7 1
104 974 936 143119152 7 1
105 986 946 143119152 7 1
106 992 952 143119152 7 1
107 996 957 143119152 7 1
108 1008 969 143119152 7 1
109 1021 980 143119152 7 1
110 1024 983 143119152 7 1
111 1023 985 143119152 7 1
112 1033 996 143119152 7 1
113 1048 1010 143119152 7 1
114 1056 1015 143119152 7 1
115 1062 1022 143151888 7 1
116 1067 1027 143151888 7 1
117 1074 1034 143151888 7 1
118 1083 1042 143151888 7 1
119 1089 1048 143151888 7 1
120 1094 1055 143151888 7 1
121 1331 1277 143151888 8 1
122 1338 1284 143153936 8 1
123 1336 1283 143153936 8 1
124 1345 1289 143153936 8 1
125 1361 1299 143153936 8 1
126 1366 1303 143153936 8 1
127 1367 1308 143155984 8 1
128 1368 1309 143188720 8 1
129 1377 1313 143221456 8 1
130 1384 1319 143258288 8 1
131 1388 1325 143258288 8 1
132 1395 1332 143291024 8 1
133 1404 1340 143327856 8 1
134 1409 1345 143360592 8 1
135 1414 1352 143395376 8 1
136 1420 1361 143395376 8 1
137 1430 1366 143395376 8 1
138 1441 1377 143395376 8 1
139 1450 1387 143395376 8 1
140 1452 1389 143395376 8 1
141 1469 1404 143395376 8 1
142 1471 1406 143395376 8 1
143 1475 1413 143395376 8 1
144 1477 1417 143395376 8 1
145 1491 1426 143395376 8 1
146 1505 1440 143395376 8 1
147 1513 1450 143395376 8 1
148 1522 1459 143395376 8 1
149 1536 1472 143395376 8 1
150 1544 1480 143395376 8 1
151 1551 1486 143395376 8 1
152 1552 1490 143395376 8 1
153 1575 1507 143395376 8 1
154 1580 1513 143395376 8 1
155 1582 1516 143395376 8 1
156 1586 1518 143395376 8 1
157 1593 1522 143395376 8 1
158 1592 1520 143395376 8 1
159 1597 1527 143395376 8 1
160 1606 1537 143395376 8 1
161 1629 1553 143395376 8 1
162 1641 1563 143395376 8 1
163 1640 1564 143395376 8 1
164 1651 1574 143395376 8 1
165 1662 1584 143395376 8 1
166 1668 1590 143395376 8 1
167 1670 1594 143395376 8 1
168 1671 1599 143395376 8 1
169 1688 1609 143395376 8 1
170 1693 1614 143395376 8 1
171 1702 1624 143395376 8 1
172 1702 1623 143395376 8 1
173 1710 1629 143395376 8 1
174 1712 1631 143395376 8 1
175 1715 1637 143395376 8 1
176 1710 1634 143395376 8 1
177 1722 1639 143395376 8 1
178 1730 1647 143395376 8 1
179 1733 1651 143395376 8 1
180 1737 1655 143395376 8 1
181 1746 1661 143395376 8 1
182 1751 1665 143395376 8 1
183 1754 1670 143395376 8 1
184 1754 1672 143395376 8 1
185 1769 1683 143395376 8 1
186 1773 1687 143395376 8 1
187 1782 1692 143395376 8 1
188 1789 1699 143395376 8 1
189 1802 1707 143395376 8 1
190 1809 1711 143395376 8 1
191 1812 1718 143395376 8 1
192 1814 1721 143395376 8 1
193 1827 1727 143395376 8 1
194 1833 1734 143395376 8 1
195 1834 1737 143395376 8 1
196 1845 1748 143395376 8 1
197 1859 1763 143395376 8 1
198 1862 1766 143395376 8 1
199 1864 1770 143395376 8 1
200 1865 1773 143395376 8 1
201 1881 1785 143395376 8 1
202 1886 1790 143395376 8 1
203 1897 1802 143395376 8 1
204 1910 1815 143395376 8 1
205 1923 1824 143395376 8 1
206 1930 1830 143395376 8 1
207 1937 1839 143395376 8 1
208 1939 1842 143395376 8 1
209 1944 1844 143395376 8 1
210 1950 1849 143395376 8 1
211 1953 1854 143395376 8 1
212 1954 1856 143395376 8 1
213 1962 1859 143395376 8 1
214 1970 1867 143395376 8 1
215 1970 1870 143395376 8 1
216 1969 1870 143395376 8 1
217 1987 1885 143395376 8 1
218 1994 1889 143395376 8 1
219 1996 1891 143395376 8 1
220 2002 1897 143395376 8 1
221 2013 1905 143395376 8 1
222 2021 1913 143395376 8 1
223 2029 1925 143395376 8 1
224 2022 1919 143395376 8 1
225 2025 1919 143395376 8 1
226 2035 1929 143395376 8 1
227 2048 1944 143395376 8 1
228 2051 1947 143395376 8 1
229 2056 1951 143395376 8 1
230 2063 1958 143395376 8 1
231 2068 1965 143395376 8 1
232 2075 1973 143395376 8 1
233 2081 1977 143395376 8 1
234 2089 1985 143395376 8 1
235 2097 1994 143399472 8 1
236 2100 1997 143399472 8 1
237 2108 2004 143399472 8 1
238 2111 2007 143399472 8 1
239 2117 2015 143399472 8 1
240 2126 2025 143399472 8 1
241 2134 2032 143399472 8 1
242 2145 2043 143399472 8 1
243 2155 2055 143399472 8 1
244 2155 2058 143399472 8 1
245 2162 2066 143399472 8 1
246 2172 2076 143399472 8 1
247 2179 2084 143399472 8 1
248 2183 2090 143399472 8 1
249 2618 2505 143403568 9 1
250 2628 2513 143575440 9 1
251 2637 2523 143575440 9 1
252 2651 2536 143575440 9 1
253 2676 2554 143575440 9 1
254 2680 2558 143575440 9 1
255 2686 2569 143575440 9 1
256 2700 2581 143575440 9 1
257 2713 2588 143575440 9 1
258 2727 2602 143575440 9 1
259 2732 2608 143575440 9 1
260 2742 2618 143575440 9 1
261 2746 2621 143575440 9 1
262 2748 2623 143575440 9 1
263 2759 2636 143575440 9 1
264 2762 2643 143575440 9 1
265 2787 2662 143575440 9 1
266 2792 2667 143575440 9 1
267 2795 2670 143575440 9 1
268 2817 2692 143575440 9 1
269 2828 2701 143575440 9 1
270 2833 2706 143575440 9 1
271 2837 2714 143575440 9 1
272 2843 2723 143575440 9 1
273 2860 2734 143575440 9 1
274 2866 2739 143575440 9 1
275 2872 2745 143575440 9 1
276 2875 2749 143575440 9 1
277 2883 2755 143575440 9 1
278 2888 2760 143575440 9 1
279 2892 2768 143575440 9 1
280 2894 2774 143575440 9 1
281 2908 2782 143575440 9 1
282 2915 2787 143575440 9 1
283 2916 2789 143575440 9 1
284 2917 2789 143579536 9 1
285 2927 2795 143579536 9 1
286 2932 2800 143579536 9 1
287 2932 2804 143579536 9 1
288 2938 2812 143579536 9 1
289 2948 2816 143579536 9 1
290 2951 2819 143579536 9 1
291 2960 2830 143579536 9 1
292 2968 2838 143579536 9 1
293 2977 2846 143583632 9 1
294 2984 2853 143583632 9 1
295 2986 2857 143583632 9 1
296 2985 2861 143583632 9 1
297 2997 2867 143583632 9 1
298 3006 2876 143583632 9 1
299 3015 2886 143583632 9 1
300 3018 2888 143583632 9 1
301 3021 2887 143583632 9 1
302 3023 2888 143583632 9 1
303 3026 2894 143583632 9 1
304 3024 2895 143583632 9 1
305 3034 2900 143583632 9 1
306 3041 2907 143583632 9 1
307 3044 2912 143583632 9 1
308 3051 2916 143583632 9 1
309 3059 2923 143583632 9 1
310 3061 2925 143583632 9 1
311 3064 2929 143583632 9 1
312 3066 2935 143583632 9 1
313 3087 2948 143583632 9 1
314 3094 2953 143583632 9 1
315 3097 2957 143583632 9 1
316 3102 2961 143583632 9 1
317 3119 2974 143583632 9 1
318 3126 2981 143583632 9 1
319 3126 2986 143583632 9 1
320 3131 2992 143583632 9 1
321 3144 2999 143583632 9 1
322 3147 3003 143583632 9 1
323 3149 3008 143583632 9 1
324 3154 3014 143583632 9 1
325 3167 3023 143583632 9 1
326 3174 3028 143583632 9 1
327 3175 3031 143583632 9 1
328 3173 3033 143583632 9 1
329 3188 3041 143616368 9 1
330 3191 3044 143616368 9 1
331 3194 3048 143616368 9 1
332 3198 3052 143616368 9 1
333 3207 3056 143616368 9 1
334 3210 3059 143616368 9 1
335 3205 3057 143616368 9 1
336 3210 3066 143616368 9 1
337 3225 3075 143616368 9 1
338 3227 3077 143616368 9 1
339 3230 3082 143616368 9 1
340 3237 3090 143616368 9 1
341 3241 3091 143616368 9 1
342 3247 3097 143616368 9 1
343 3258 3110 143616368 9 1
344 3257 3113 143616368 9 1
345 3271 3120 143616368 9 1
346 3267 3116 143616368 9 1
347 3273 3121 143616368 9 1
348 3273 3121 143616368 9 1
349 3280 3126 143616368 9 1
350 3285 3130 143616368 9 1
351 3290 3139 143616368 9 1
352 3289 3140 143616368 9 1
353 3300 3145 143616368 9 1
354 3298 3143 143616368 9 1
355 3294 3137 143649104 9 1
356 3298 3140 143649104 9 1
357 3309 3150 143649104 9 1
358 3314 3153 143649104 9 1
359 3315 3155 143649104 9 1
360 3320 3164 143649104 9 1
361 3330 3168 143681840 9 1
362 3334 3172 143681840 9 1
363 3337 3176 143681840 9 1
364 3346 3185 143685936 9 1
365 3358 3195 143685936 9 1
366 3364 3201 143685936 9 1
367 3368 3207 143685936 9 1
368 3371 3213 143685936 9 1
369 3386 3224 143685936 9 1
370 3388 3225 143685936 9 1
371 3394 3233 143687984 9 1
372 3397 3239 143687984 9 1
373 3408 3249 143687984 9 1
374 3412 3253 143687984 9 1
375 3416 3259 143687984 9 1
376 3416 3265 143687984 9 1
377 3426 3270 143687984 9 1
378 3440 3284 143687984 9 1
379 3452 3295 143687984 9 1
380 3459 3302 143687984 9 1
381 3477 3315 143687984 9 1
382 3488 3326 143687984 9 1
383 3487 3330 143687984 9 1
384 3492 3334 143687984 9 1
385 3504 3341 143687984 9 1
386 3510 3347 143687984 9 1
387 3513 3352 143687984 9 1
388 3519 3358 143687984 9 1
389 3525 3364 143687984 9 1
390 3535 3374 143687984 9 1
391 3543 3384 143687984 9 1
392 3545 3389 143687984 9 1
393 3553 3390 143687984 9 1
394 3564 3401 143687984 9 1
395 3568 3406 143687984 9 1
396 3573 3411 143690032 9 1
397 3584 3420 143690032 9 1
398 3590 3427 143698224 9 1
399 3591 3431 143735056 9 1
400 3594 3436 143800528 9 1
401 3608 3444 143800528 9 1
402 3615 3451 143800528 9 1
403 3626 3464 143800528 9 1
404 3631 3470 143800528 9 1
405 3634 3472 143800528 9 1
406 3637 3475 143800528 9 1
407 3635 3475 143800528 9 1
408 3635 3478 143800528 9 1
409 3651 3489 143800528 9 1
410 3663 3501 143800528 9 1
411 3669 3508 143800528 9 1
412 3674 3513 143800528 9 1
413 3691 3527 143800528 9 1
414 3697 3533 143800528 9 1
415 3697 3537 143800528 9 1
416 3709 3550 143800528 9 1
417 3721 3557 143833264 9 1
418 3720 3556 143833264 9 1
419 3722 3560 143833264 9 1
420 3729 3567 143833264 9 1
421 3736 3573 143833264 9 1
422 3749 3586 143833264 9 1
423 3754 3593 143866000 9 1
424 3758 3600 143898736 9 1
425 3772 3609 143898736 9 1
426 3779 3616 143898736 9 1
427 3777 3615 143898736 9 1
428 3777 3615 143898736 9 1
429 3788 3624 143898736 9 1
430 3798 3634 143898736 9 1
431 3798 3637 143898736 9 1
432 3797 3638 143898736 9 1
433 3803 3639 143898736 9 1
434 3808 3644 143898736 9 1
435 3816 3654 143898736 9 1
436 3820 3660 143898736 9 1
437 3832 3671 143898736 9 1
438 3834 3673 143898736 9 1
439 3842 3683 143898736 9 1
440 3846 3690 143898736 9 1
441 3859 3699 143898736 9 1
442 3863 3703 143898736 9 1
443 3868 3709 143898736 9 1
444 3871 3712 143898736 9 1
445 3882 3720 143898736 9 1
446 3884 3722 143898736 9 1
447 3887 3729 143898736 9 1
448 3890 3733 143898736 9 1
449 3901 3740 143964208 9 1
450 3902 3741 143964208 9 1
451 3907 3748 143964208 9 1
452 3911 3752 143964208 9 1
453 3921 3761 143964208 9 1
454 3924 3764 143964208 9 1
455 3926 3768 143964208 9 1
456 3929 3773 143964208 9 1
457 3944 3784 143964208 9 1
458 3948 3788 143964208 9 1
459 3952 3793 143964208 9 1
460 3965 3806 143964208 9 1
461 3974 3813 143964208 9 1
462 3982 3821 143964208 9 1
463 3982 3824 143964208 9 1
464 3984 3827 143964208 9 1
465 3994 3833 143964208 9 1
466 4000 3839 143964208 9 1
467 4002 3843 143996944 9 1
468 4003 3845 143996944 9 1
469 4015 3856 143996944 9 1
470 4021 3862 143996944 9 1
471 4023 3867 143996944 9 1
472 4026 3872 143996944 9 1
473 4040 3883 143996944 9 1
474 4041 3884 144029680 9 1
475 4045 3889 144062416 9 1
476 4049 3892 144062416 9 1
477 4057 3898 144062416 9 1
478 4058 3899 144062416 9 1
479 4055 3899 144062416 9 1
480 4052 3897 144062416 9 1
481 4056 3898 144062416 9 1
482 4061 3903 144062416 9 1
483 4066 3910 144062416 9 1
484 4071 3915 144062416 9 1
485 4074 3917 144062416 9 1
486 4073 3916 144062416 9 1
487 4072 3918 144062416 9 1
488 4075 3922 144062416 9 1
489 4085 3930 144062416 9 1
490 4091 3936 144062416 9 1
491 4092 3938 144062416 9 1
492 4097 3943 144062416 9 1
493 4105 3950 144062416 9 1
494 4111 3956 144062416 9 1
495 4122 3969 144062416 9 1
496 4126 3973 144062416 9 1
497 4140 3984 144062416 9 1
498 4149 3993 144062416 9 1
499 4158 4004 144062416 9 1
500 4166 4012 144062416 9 1
501 4176 4023 144062416 9 1
502 4187 4034 144062416 9 1
503 4193 4041 144062416 9 1
504 4203 4052 144062416 9 1
505 5015 4840 144086992 10 1
506 5023 4848 144580112 10 1
507 5026 4852 144580112 10 1
508 5037 4863 144580112 10 1
509 5065 4885 144580112 10 1
510 5072 4892 144580112 10 1
511 5069 4896 144580112 10 1
512 5073 4900 144580112 10 1
513 5093 4913 144584208 10 1
514 5099 4919 144584208 10 1
515 5104 4926 144584208 10 1
516 5115 4937 144584208 10 1
517 5124 4942 144584208 10 1
518 5135 4953 144584208 10 1
519 5143 4959 144584208 10 1
520 5145 4964 144584208 10 1
521 5164 4976 144584208 10 1
522 5165 4977 144584208 10 1
523 5161 4973 144584208 10 1
524 5172 4984 144584208 10 1
525 5192 4999 144584208 10 1
526 5196 5003 144592400 10 1
527 5194 5002 144592400 10 1
528 5192 5004 144600592 10 1
529 5211 5016 144600592 10 1
530 5218 5023 144600592 10 1
531 5218 5023 144600592 10 1
532 5224 5030 144600592 10 1
533 5234 5039 144600592 10 1
534 5244 5047 144600592 10 1
535 5243 5048 144600592 10 1
536 5246 5054 144600592 10 1
537 5264 5065 144600592 10 1
538 5273 5074 144600592 10 1
539 5288 5088 144600592 10 1
540 5304 5102 144600592 10 1
541 5327 5122 144600592 10 1
542 5329 5124 144600592 10 1
543 5329 5128 144645616 10 1
544 5331 5133 144678352 10 1
545 5349 5142 144752016 10 1
546 5356 5148 144792944 10 1
547 5358 5153 144899344 10 1
548 5363 5158 144964816 10 1
549 5368 5162 144997552 10 1
550 5371 5165 145063024 10 1
551 5376 5170 145128496 10 1
552 5377 5176 145259440 10 1
553 5387 5179 145292176 10 1
554 5394 5185 145357648 10 1
555 5402 5192 145390384 10 1
556 5407 5197 145455856 10 1
557 5415 5203 145455856 10 1
558 5421 5209 145455856 10 1
559 5418 5208 145455856 10 1
560 5409 5203 145455856 10 1
561 5421 5206 145455856 10 1
562 5423 5206 145455856 10 1
563 5428 5213 145455856 10 1
564 5430 5216 145455856 10 1
565 5438 5222 145455856 10 1
566 5454 5238 145455856 10 1
567 5457 5243 145455856 10 1
568 5457 5249 145455856 10 1
569 5478 5261 145455856 10 1
570 5492 5274 145455856 10 1
571 5500 5283 145455856 10 1
572 5501 5284 145455856 10 1
573 5514 5295 145455856 10 1
574 5523 5303 145455856 10 1
575 5528 5313 145455856 10 1
576 5530 5317 145455856 10 1
577 5547 5327 145521328 10 1
578 5554 5333 145619536 10 1
579 5556 5338 145619536 10 1
580 5563 5345 145619536 10 1
581 5572 5353 145619536 10 1
582 5580 5360 145619536 10 1
583 5590 5373 145619536 10 1
584 5593 5379 145619536 10 1
585 5612 5391 145619536 10 1
586 5615 5393 145619536 10 1
587 5627 5405 145619536 10 1
588 5628 5406 145619536 10 1
589 5638 5414 145619536 10 1
590 5643 5419 145619536 10 1
591 5645 5425 145619536 10 1
592 5642 5425 145619536 10 1
593 5651 5427 145619536 10 1
594 5655 5431 145619536 10 1
595 5659 5437 145619536 10 1
596 5670 5448 145619536 10 1
597 5680 5457 145619536 10 1
598 5689 5466 145619536 10 1
599 5692 5469 145619536 10 1
600 5694 5477 145619536 10 1
601 5712 5488 145619536 10 1
602 5722 5498 145619536 10 1
603 5727 5502 145619536 10 1
604 5736 5511 145656368 10 1
605 5746 5518 145656368 10 1
606 5755 5527 145656368 10 1
607 5763 5539 145656368 10 1
608 5770 5549 145656368 10 1
609 5783 5555 145656368 10 1
610 5793 5565 145656368 10 1
611 5800 5574 145656368 10 1
612 5808 5582 145656368 10 1
613 5821 5594 145656368 10 1
614 5829 5600 145656368 10 1
615 5832 5605 145656368 10 1
616 5834 5612 145656368 10 1
617 5852 5621 145656368 10 1
618 5863 5632 145656368 10 1
619 5869 5638 145656368 10 1
620 5880 5649 145656368 10 1
621 5889 5656 145656368 10 1
622 5894 5661 145656368 10 1
623 5894 5664 145656368 10 1
624 5896 5670 145656368 10 1
625 5912 5679 145656368 10 1
626 5919 5686 145656368 10 1
627 5929 5698 145656368 10 1
628 5934 5706 145656368 10 1
629 5945 5716 145656368 10 1
630 5952 5723 145656368 10 1
631 5959 5732 145656368 10 1
632 5954 5732 145656368 10 1
633 5970 5740 145656368 10 1
634 5975 5744 145656368 10 1
635 5980 5749 145656368 10 1
636 5983 5752 145656368 10 1
637 5999 5764 145656368 10 1
638 6001 5766 145656368 10 1
639 5998 5769 145656368 10 1
640 6010 5782 145656368 10 1
641 6025 5789 145656368 10 1
642 6035 5797 145656368 10 1
643 6037 5802 145656368 10 1
644 6040 5804 145656368 10 1
645 6047 5809 145656368 10 1
646 6052 5814 145666608 10 1
647 6059 5822 145666608 10 1
648 6059 5825 145666608 10 1
649 6076 5833 145666608 10 1
650 6083 5838 145732080 10 1
651 6085 5842 145797552 10 1
652 6091 5847 145895760 10 1
653 6100 5854 145895760 10 1
654 6105 5859 145895760 10 1
655 6111 5868 145895760 10 1
656 6128 5889 145895760 10 1
657 6150 5904 145895760 10 1
658 6154 5908 145895760 10 1
659 6162 5918 145895760 10 1
660 6167 5923 145895760 10 1
661 6181 5936 145895760 10 1
662 6186 5941 145895760 10 1
663 6193 5950 145895760 10 1
664 6202 5964 145895760 10 1
665 6222 5976 145895760 10 1
666 6226 5980 145895760 10 1
667 6236 5992 145895760 10 1
668 6239 5994 145895760 10 1
669 6254 6005 145895760 10 1
670 6259 6009 145895760 10 1
671 6273 6028 145895760 10 1
672 6276 6034 145895760 10 1
673 6288 6039 145895760 10 1
674 6293 6043 145895760 10 1
675 6296 6046 145895760 10 1
676 6298 6049 145895760 10 1
677 6305 6054 145895760 10 1
678 6314 6062 145895760 10 1
679 6317 6067 145895760 10 1
680 6320 6074 145895760 10 1
681 6339 6086 145895760 10 1
682 6343 6090 145895760 10 1
683 6351 6099 145895760 10 1
684 6359 6107 145895760 10 1
685 6370 6116 145895760 10 1
686 6373 6117 145895760 10 1
687 6376 6122 145895760 10 1
688 6375 6124 145895760 10 1
689 6390 6130 145895760 10 1
690 6396 6135 145895760 10 1
691 6401 6141 145895760 10 1
692 6402 6143 145895760 10 1
693 6408 6148 145895760 10 1
694 6414 6153 145895760 10 1
695 6419 6159 145895760 10 1
696 6418 6162 145895760 10 1
697 6437 6173 145895760 10 1
698 6441 6176 145928496 10 1
699 6447 6181 145928496 10 1
700 6450 6184 145928496 10 1
701 6461 6191 145928496 10 1
702 6466 6194 145928496 10 1
703 6465 6198 145928496 10 1
704 6469 6205 145928496 10 1
705 6483 6210 145928496 10 1
706 6489 6216 145928496 10 1
707 6494 6222 145928496 10 1
708 6502 6230 145928496 10 1
709 6508 6235 145928496 10 1
710 6515 6240 145928496 10 1
711 6518 6246 145928496 10 1
712 6517 6250 145928496 10 1
713 6533 6257 145928496 10 1
714 6540 6263 145928496 10 1
715 6543 6266 145928496 10 1
716 6547 6270 145928496 10 1
717 6553 6274 145928496 10 1
718 6555 6276 145928496 10 1
719 6552 6274 145928496 10 1
720 6551 6278 145928496 10 1
721 6559 6279 145928496 10 1
722 6564 6283 145928496 10 1
723 6567 6288 145928496 10 1
724 6566 6288 145928496 10 1
725 6575 6295 145928496 10 1
726 6573 6293 145928496 10 1
727 6576 6298 145928496 10 1
728 6572 6299 145928496 10 1
729 6584 6304 145928496 10 1
730 6586 6306 145928496 10 1
731 6589 6310 145936688 10 1
732 6589 6311 145936688 10 1
733 6601 6320 145936688 10 1
734 6603 6322 145936688 10 1
735 6603 6326 145936688 10 1
736 6603 6329 145936688 10 1
737 6617 6334 145969424 10 1
738 6623 6340 146034896 10 1
739 6625 6343 146100368 10 1
740 6636 6354 146165840 10 1
741 6643 6360 146165840 10 1
742 6651 6368 146165840 10 1
743 6649 6368 146165840 10 1
744 6655 6379 146165840 10 1
745 6669 6385 146165840 10 1
746 6674 6389 146165840 10 1
747 6676 6394 146165840 10 1
748 6677 6394 146165840 10 1
749 6690 6405 146165840 10 1
750 6689 6404 146165840 10 1
751 6688 6406 146165840 10 1
752 6685 6407 146165840 10 1
753 6697 6412 146165840 10 1
754 6698 6413 146165840 10 1
755 6696 6413 146165840 10 1
756 6695 6415 146165840 10 1
757 6702 6421 146165840 10 1
758 6703 6421 146165840 10 1
759 6705 6425 146165840 10 1
760 6701 6426 146165840 10 1
761 6717 6436 146165840 10 1
762 6723 6442 146165840 10 1
763 6721 6441 146165840 10 1
764 6725 6444 146165840 10 1
765 6737 6451 146165840 10 1
766 6744 6458 146165840 10 1
767 6746 6466 146165840 10 1
768 6750 6471 146165840 10 1
769 6753 6468 146165840 10 1
770 6762 6474 146165840 10 1
771 6761 6472 146165840 10 1
772 6762 6473 146165840 10 1
773 6762 6469 146165840 10 1
774 6767 6474 146165840 10 1
775 6768 6476 146165840 10 1
776 6762 6475 146165840 10 1
777 6770 6476 146165840 10 1
778 6777 6482 146165840 10 1
779 6776 6482 146165840 10 1
780 6777 6482 146165840 10 1
781 6781 6482 146165840 10 1
782 6785 6486 146165840 10 1
783 6785 6488 146165840 10 1
784 6782 6487 146165840 10 1
785 6800 6499 146165840 10 1
786 6807 6504 146165840 10 1
787 6809 6508 146165840 10 1
788 6809 6508 146165840 10 1
789 6809 6507 146165840 10 1
790 6815 6512 146165840 10 1
791 6817 6513 146165840 10 1
792 6808 6507 146165840 10 1
793 6815 6504 146165840 10 1
794 6820 6507 146165840 10 1
795 6817 6503 146165840 10 1
796 6830 6516 146165840 10 1
797 6829 6512 146165840 10 1
798 6841 6523 146165840 10 1
799 6842 6528 146165840 10 1
800 6846 6530 146165840 10 1
801 6854 6531 146165840 10 1
802 6857 6534 146165840 10 1
803 6863 6540 146169936 10 1
804 6866 6542 146169936 10 1
805 6871 6546 146169936 10 1
806 6879 6556 146169936 10 1
807 6877 6555 146169936 10 1
808 6872 6554 146169936 10 1
809 6886 6562 146169936 10 1
810 6901 6577 146169936 10 1
811 6904 6581 146169936 10 1
812 6912 6589 146169936 10 1
813 6919 6594 146169936 10 1
814 6931 6606 146169936 10 1
815 6924 6602 146169936 10 1
816 6925 6606 146169936 10 1
817 6934 6609 146169936 10 1
818 6939 6614 146169936 10 1
819 6940 6617 146169936 10 1
820 6939 6618 146169936 10 1
821 6944 6624 146169936 10 1
822 6956 6636 146169936 10 1
823 6966 6648 146169936 10 1
824 6968 6654 146169936 10 1
825 6984 6664 146169936 10 1
826 6989 6669 146169936 10 1
827 6998 6679 146169936 10 1
828 7010 6691 146169936 10 1
829 7020 6697 146169936 10 1
830 7031 6708 146169936 10 1
831 7027 6709 146169936 10 1
832 7029 6712 146169936 10 1
833 7036 6713 146169936 10 1
834 7041 6719 146169936 10 1
835 7041 6721 146169936 10 1
836 7046 6726 146169936 10 1
837 7054 6733 146169936 10 1
838 7057 6736 146169936 10 1
839 7060 6741 146169936 10 1
840 7066 6751 146169936 10 1
841 7082 6761 146169936 10 1
842 7096 6775 146169936 10 1
843 7103 6783 146169936 10 1
844 7108 6788 146169936 10 1
845 7119 6797 146169936 10 1
846 7124 6804 146169936 10 1
847 7123 6806 146169936 10 1
848 7135 6821 146169936 10 1
849 7148 6828 146169936 10 1
850 7151 6831 146169936 10 1
851 7160 6842 146169936 10 1
852 7168 6851 146169936 10 1
853 7181 6863 146169936 10 1
854 7187 6869 146169936 10 1
855 7192 6876 146169936 10 1
856 7191 6879 146169936 10 1
857 7206 6888 146169936 10 1
858 7212 6894 146169936 10 1
859 7222 6905 146169936 10 1
860 7223 6906 146169936 10 1
861 7230 6910 146169936 10 1
862 7239 6919 146169936 10 1
863 7238 6922 146169936 10 1
864 7237 6923 146169936 10 1
865 7251 6931 146169936 10 1
866 7257 6937 146169936 10 1
867 7255 6937 146169936 10 1
868 7258 6940 146169936 10 1
869 7263 6944 146169936 10 1
870 7269 6949 146169936 10 1
871 7271 6953 146169936 10 1
872 7270 6956 146169936 10 1
873 7283 6963 146169936 10 1
874 7287 6967 146169936 10 1
875 7287 6968 146169936 10 1
876 7293 6974 146169936 10 1
877 7301 6980 146169936 10 1
878 7303 6982 146169936 10 1
879 7307 6989 146169936 10 1
880 7306 6991 146169936 10 1
881 7316 6995 146169936 10 1
882 7316 6995 146169936 10 1
883 7317 6998 146169936 10 1
884 7323 7007 146169936 10 1
885 7328 7011 146169936 10 1
886 7334 7017 146169936 10 1
887 7334 7019 146169936 10 1
888 7334 7023 146169936 10 1
889 7346 7030 146169936 10 1
890 7349 7033 146169936 10 1
891 7354 7039 146169936 10 1
892 7356 7041 146169936 10 1
893 7369 7050 146202672 10 1
894 7368 7049 146202672 10 1
895 7362 7049 146202672 10 1
896 7364 7052 146202672 10 1
897 7375 7058 146202672 10 1
898 7379 7062 146202672 10 1
899 7378 7063 146202672 10 1
900 7393 7078 146202672 10 1
901 7403 7087 146202672 10 1
902 7411 7095 146202672 10 1
903 7409 7095 146202672 10 1
904 7415 7104 146202672 10 1
905 7432 7116 146202672 10 1
906 7440 7124 146202672 10 1
907 7441 7124 146202672 10 1
908 7441 7124 146202672 10 1
909 7451 7133 146202672 10 1
910 7451 7133 146202672 10 1
911 7452 7137 146202672 10 1
912 7452 7139 146202672 10 1
913 7458 7140 146202672 10 1
914 7458 7140 146202672 10 1
915 7460 7143 146202672 10 1
916 7469 7153 146235408 10 1
917 7480 7163 146268144 10 1
918 7493 7175 146268144 10 1
919 7495 7179 146268144 10 1
920 7500 7187 146268144 10 1
921 7516 7198 146268144 10 1
922 7540 7222 146268144 10 1
923 7545 7226 146268144 10 1
924 7563 7243 146268144 10 1
925 7576 7253 146268144 10 1
926 7594 7271 146268144 10 1
927 7597 7278 146268144 10 1
928 7605 7287 146268144 10 1
929 7618 7295 146268144 10 1
930 7626 7303 146268144 10 1
931 7631 7310 146268144 10 1
932 7633 7312 146268144 10 1
933 7649 7327 146268144 10 1
934 7659 7337 146268144 10 1
935 7656 7336 146268144 10 1
936 7657 7340 146268144 10 1
937 7670 7348 146268144 10 1
938 7685 7363 146268144 10 1
939 7690 7369 146268144 10 1
940 7696 7375 146268144 10 1
941 7710 7386 146268144 10 1
942 7725 7401 146268144 10 1
943 7727 7407 146268144 10 1
944 7734 7416 146268144 10 1
945 7748 7425 146268144 10 1
946 7756 7433 146268144 10 1
947 7758 7436 146268144 10 1
948 7760 7440 146268144 10 1
949 7770 7449 146268144 10 1
950 7775 7454 146268144 10 1
951 7777 7458 146268144 10 1
952 7778 7461 146268144 10 1
953 7795 7474 146268144 10 1
954 7807 7486 146268144 10 1
955 7809 7489 146268144 10 1
956 7815 7494 146268144 10 1
957 7826 7502 146268144 10 1
958 7835 7511 146268144 10 1
959 7838 7518 146268144 10 1
960 7842 7523 146268144 10 1
961 7858 7535 146268144 10 1
962 7858 7533 146268144 10 1
963 7857 7534 146268144 10 1
964 7867 7544 146268144 10 1
965 7869 7545 146268144 10 1
966 7864 7540 146268144 10 1
967 7860 7538 146268144 10 1
968 7863 7543 146268144 10 1
969 7874 7550 146268144 10 1
970 7880 7556 146268144 10 1
971 7886 7563 146268144 10 1
972 7889 7566 146268144 10 1
973 7903 7577 146268144 10 1
974 7910 7584 146268144 10 1
975 7917 7593 146268144 10 1
976 7927 7604 146268144 10 1
977 7940 7613 146268144 10 1
978 7946 7619 146268144 10 1
979 7951 7626 146268144 10 1
980 7951 7627 146268144 10 1
981 7961 7635 146268144 10 1
982 7975 7649 146268144 10 1
983 7979 7655 146268144 10 1
984 7985 7663 146268144 10 1
985 7990 7664 146268144 10 1
986 8006 7679 146268144 10 1
987 8006 7680 146268144 10 1
988 8017 7690 146268144 10 1
989 8026 7697 146268144 10 1
990 8032 7703 146268144 10 1
991 8040 7714 146268144 10 1
992 8046 7723 146268144 10 1
993 8052 7726 146268144 10 1
994 8062 7736 146268144 10 1
995 8068 7744 146268144 10 1
996 8077 7752 146268144 10 1
997 8080 7754 146268144 10 1
998 8079 7753 146268144 10 1
999 8084 7760 146268144 10 1
1000 8086 7763 146268144 10 1
1001 8094 7769 146268144 10 1
1002 8097 7772 146268144 10 1
1003 8105 7781 146268144 10 1
1004 8109 7785 146268144 10 1
1005 8122 7794 146292720 10 1
1006 8134 7806 146309104 10 1
1007 8131 7803 146341840 10 1
1008 8142 7815 146341840 10 1
1009 8147 7817 146341840 10 1
1010 8151 7820 146341840 10 1
1011 8151 7824 146341840 10 1
1012 8161 7830 146341840 10 1
1013 8164 7834 146341840 10 1
1014 8168 7838 146341840 10 1
1015 8179 7848 146350032 10 1
1016 8181 7850 146350032 10 1
1017 9745 9382 146825576 11 1
1018 9756 9389 147026088 11 1
1019 9755 9389 147026088 11 1
1020 9761 9394 147026088 11 1
1021 9784 9408 147026088 11 1
1022 9798 9420 147026088 11 1
1023 9800 9428 147026088 11 1
1024 9807 9434 147026088 11 1
1025 9823 9439 147026088 11 1
1026 9831 9447 147026088 11 1
1027 9831 9448 147026088 11 1
1028 9837 9451 147026088 11 1
1029 9842 9454 147026088 11 1
1030 9845 9454 147026088 11 1
1031 9849 9460 147026088 11 1
1032 9849 9465 147026088 11 1
1033 9864 9472 147026088 11 1
1034 9869 9476 147026088 11 1
1035 9878 9484 147026088 11 1
1036 9882 9490 147026088 11 1
1037 9895 9497 147026088 11 1
1038 9896 9498 147026088 11 1
1039 9895 9499 147026088 11 1
1040 9890 9498 147026088 11 1
1041 9908 9508 147026088 11 1
1042 9921 9523 147026088 11 1
1043 9928 9532 147026088 11 1
1044 9931 9535 147026088 11 1
1045 9938 9541 147026088 11 1
1046 9942 9543 147026088 11 1
1047 9945 9547 147026088 11 1
1048 9942 9549 147026088 11 1
1049 9959 9555 147026088 11 1
1050 9963 9559 147026088 11 1
1051 9971 9565 147026088 11 1
1052 9975 9568 147026088 11 1
1053 9988 9576 147026088 11 1
1054 9995 9583 147026088 11 1
1055 9995 9587 147026088 11 1
1056 9995 9590 147026088 11 1
1057 10006 9593 147026088 11 1
1058 10018 9598 147026088 11 1
1059 10017 9599 147026088 11 1
1060 10024 9603 147026088 11 1
1061 10032 9610 147026088 11 1
1062 10029 9609 147026088 11 1
1063 10036 9615 147026088 11 1
1064 10031 9617 147026088 11 1
1065 10048 9622 147026088 11 1
1066 10055 9629 147026088 11 1
1067 10066 9639 147026088 11 1
1068 10071 9646 147026088 11 1
1069 10082 9655 147026088 11 1
1070 10092 9662 147026088 11 1
1071 10093 9666 147026088 11 1
1072 10087 9665 147026088 11 1
1073 10101 9667 147026088 11 1
1074 10095 9663 147026088 11 1
1075 10091 9661 147026088 11 1
1076 10095 9667 147026088 11 1
1077 10103 9672 147026088 11 1
1078 10110 9677 147026088 11 1
1079 10112 9681 147026088 11 1
1080 10109 9684 147026088 11 1
1081 10125 9692 147026088 11 1
1082 10131 9697 147026088 11 1
1083 10135 9701 147026088 11 1
1084 10137 9704 147026088 11 1
1085 10150 9713 147026088 11 1
1086 10153 9716 147026088 11 1
1087 10148 9716 147026088 11 1
1088 10147 9718 147026088 11 1
1089 10161 9723 147026088 11 1
1090 10161 9724 147026088 11 1
1091 10166 9731 147026088 11 1
1092 10166 9730 147026088 11 1
1093 10177 9741 147026088 11 1
1094 10178 9744 147026088 11 1
1095 10174 9741 147026088 11 1
1096 10168 9741 147026088 11 1
1097 10177 9741 147026088 11 1
1098 10183 9745 147026088 11 1
1099 10189 9754 147026088 11 1
1100 10192 9756 147026088 11 1
1101 10201 9762 147026088 11 1
1102 10205 9766 147026088 11 1
1103 10207 9768 147026088 11 1
1104 10212 9778 147026088 11 1
1105 10225 9783 147026088 11 1
1106 10231 9787 147026088 11 1
1107 10235 9793 147026088 11 1
1108 10241 9799 147026088 11 1
1109 10244 9801 147026088 11 1
1110 10242 9798 147026088 11 1
1111 10247 9802 147026088 11 1
1112 10240 9800 147026088 11 1
1113 10262 9812 147026088 11 1
1114 10261 9811 147026088 11 1
1115 10274 9825 147026088 11 1
1116 10278 9828 147026088 11 1
1117 10298 9845 147026088 11 1
1118 10304 9851 147026088 11 1
1119 10308 9858 147026088 11 1
1120 10307 9861 147026088 11 1
1121 10324 9870 147026088 11 1
1122 10325 9873 147026088 11 1
1123 10327 9878 147026088 11 1
1124 10329 9880 147026088 11 1
1125 10336 9886 147026088 11 1
1126 10336 9885 147026088 11 1
1127 10337 9888 147026088 11 1
1128 10333 9890 147026088 11 1
1129 10346 9895 147026088 11 1
1130 10348 9897 147026088 11 1
1131 10349 9899 147026088 11 1
1132 10353 9901 147026088 11 1
1133 10359 9905 147026088 11 1
1134 10367 9912 147026088 11 1
1135 10369 9916 147026088 11 1
1136 10363 9915 147026088 11 1
1137 10377 9919 147026088 11 1
1138 10381 9922 147026088 11 1
1139 10384 9924 147026088 11 1
1140 10384 9926 147026088 11 1
1141 10391 9934 147026088 11 1
1142 10391 9933 147026088 11 1
1143 10389 9935 147026088 11 1
1144 10384 9936 147026088 11 1
1145 10404 9944 147026088 11 1
1146 10406 9944 147026088 11 1
1147 10409 9948 147026088 11 1
1148 10416 9953 147026088 11 1
1149 10429 9960 147026088 11 1
1150 10432 9963 147026088 11 1
1151 10426 9964 147026088 11 1
1152 10432 9971 147026088 11 1
1153 10444 9975 147026088 11 1
1154 10450 9979 147026088 11 1
1155 10452 9983 147026088 11 1
1156 10452 9983 147026088 11 1
1157 10461 9990 147026088 11 1
1158 10465 9994 147026088 11 1
1159 10467 9998 147026088 11 1
1160 10465 10002 147026088 11 1
1161 10478 10007 147026088 11 1
1162 10478 10005 147026088 11 1
1163 10481 10009 147026088 11 1
1164 10485 10013 147026088 11 1
1165 10496 10022 147026088 11 1
1166 10498 10022 147026088 11 1
1167 10498 10025 147026088 11 1
1168 10502 10034 147026088 11 1
1169 10516 10038 147026088 11 1
1170 10518 10041 147026088 11 1
1171 10519 10044 147026088 11 1
1172 10523 10047 147026088 11 1
1173 10529 10052 147026088 11 1
1174 10533 10053 147026088 11 1
1175 10536 10059 147026088 11 1
1176 10527 10056 147026088 11 1
1177 10542 10063 147026088 11 1
1178 10549 10070 147026088 11 1
1179 10552 10073 147026088 11 1
1180 10560 10081 147026088 11 1
1181 10570 10088 147026088 11 1
1182 10576 10092 147026088 11 1
1183 10580 10100 147026088 11 1
1184 10578 10102 147026088 11 1
1185 10592 10108 147026088 11 1
1186 10590 10106 147026088 11 1
1187 10592 10110 147026088 11 1
1188 10601 10119 147034280 11 1
1189 10610 10127 147034280 11 1
1190 10613 10130 147034280 11 1
1191 10612 10130 147034280 11 1
1192 10604 10127 147034280 11 1
1193 10616 10131 147034280 11 1
1194 10625 10138 147034280 11 1
1195 10624 10137 147034280 11 1
1196 10633 10145 147034280 11 1
1197 10645 10155 147034280 11 1
1198 10654 10162 147034280 11 1
1199 10650 10163 147034280 11 1
1200 10653 10172 147034280 11 1
1201 10669 10180 147034280 11 1
1202 10676 10184 147034280 11 1
1203 10677 10187 147034280 11 1
1204 10672 10182 147034280 11 1
1205 10677 10187 147034280 11 1
1206 10678 10188 147034280 11 1
1207 10672 10183 147034280 11 1
1208 10669 10186 147034280 11 1
1209 10689 10197 147034280 11 1
1210 10691 10199 147034280 11 1
1211 10696 10202 147034280 11 1
1212 10699 10205 147034280 11 1
1213 10710 10211 147034280 11 1
1214 10714 10215 147034280 11 1
1215 10712 10218 147034280 11 1
1216 10717 10221 147034280 11 1
1217 10728 10224 147034280 11 1
1218 10735 10230 147034280 11 1
1219 10738 10234 147034280 11 1
1220 10741 10236 147034280 11 1
1221 10743 10237 147034280 11 1
1222 10748 10239 147034280 11 1
1223 10747 10240 147034280 11 1
1224 10740 10240 147034280 11 1
1225 10757 10247 147034280 11 1
1226 10764 10251 147034280 11 1
1227 10767 10255 147034280 11 1
1228 10771 10257 147034280 11 1
1229 10781 10265 147034280 11 1
1230 10786 10270 147034280 11 1
1231 10786 10274 147034280 11 1
1232 10779 10272 147034280 11 1
1233 10796 10279 147034280 11 1
1234 10800 10282 147034280 11 1
1235 10809 10290 147034280 11 1
1236 10809 10290 147034280 11 1
1237 10814 10295 147034280 11 1
1238 10812 10293 147034280 11 1
1239 10810 10293 147034280 11 1
1240 10804 10293 147067016 11 1
1241 10825 10305 147132488 11 1
1242 10829 10308 147197960 11 1
1243 10833 10314 147197960 11 1
1244 10836 10317 147197960 11 1
1245 10843 10325 147197960 11 1
1246 10851 10330 147197960 11 1
1247 10853 10336 147197960 11 1
1248 10852 10337 147197960 11 1
1249 10864 10340 147197960 11 1
1250 10867 10346 147197960 11 1
1251 10871 10351 147197960 11 1
1252 10872 10352 147197960 11 1
1253 10878 10355 147197960 11 1
1254 10880 10354 147197960 11 1
1255 10882 10358 147197960 11 1
1256 10879 10360 147197960 11 1
1257 10896 10370 147197960 11 1
1258 10901 10374 147197960 11 1
1259 10905 10378 147197960 11 1
1260 10903 10376 147197960 11 1
1261 10914 10383 147197960 11 1
1262 10914 10382 147197960 11 1
1263 10914 10385 147197960 11 1
1264 10908 10384 147197960 11 1
1265 10923 10390 147197960 11 1
1266 10925 10393 147197960 11 1
1267 10927 10400 147197960 11 1
1268 10925 10401 147197960 11 1
1269 10932 10405 147197960 11 1
1270 10935 10406 147197960 11 1
1271 10934 10403 147197960 11 1
1272 10930 10405 147197960 11 1
1273 10949 10417 147197960 11 1
1274 10956 10422 147197960 11 1
1275 10960 10427 147197960 11 1
1276 10963 10428 147197960 11 1
1277 10978 10436 147197960 11 1
1278 10979 10437 147197960 11 1
1279 10975 10439 147197960 11 1
1280 10974 10437 147197960 11 1
1281 10991 10446 147197960 11 1
1282 10994 10449 147197960 11 1
1283 10994 10451 147197960 11 1
1284 10996 10453 147197960 11 1
1285 11003 10458 147197960 11 1
1286 11012 10465 147197960 11 1
1287 11013 10468 147197960 11 1
1288 11014 10476 147197960 11 1
1289 11026 10478 147197960 11 1
1290 11030 10482 147197960 11 1
1291 11036 10490 147197960 11 1
1292 11039 10494 147197960 11 1
1293 11046 10499 147197960 11 1
1294 11051 10502 147214344 11 1
1295 11052 10505 147214344 11 1
1296 11049 10507 147214344 11 1
1297 11059 10510 147214344 11 1
1298 11066 10518 147214344 11 1
1299 11065 10518 147214344 11 1
1300 11070 10524 147214344 11 1
1301 11081 10531 147214344 11 1
1302 11086 10535 147214344 11 1
1303 11088 10538 147214344 11 1
1304 11089 10540 147214344 11 1
1305 11104 10548 147214344 11 1
1306 11112 10553 147214344 11 1
1307 11115 10559 147214344 11 1
1308 11116 10562 147214344 11 1
1309 11126 10568 147214344 11 1
1310 11124 10566 147214344 11 1
1311 11121 10566 147214344 11 1
1312 11121 10568 147216392 11 1
1313 11134 10573 147216392 11 1
1314 11139 10579 147216392 11 1
1315 11134 10577 147216392 11 1
1316 11145 10586 147216392 11 1
1317 11145 10585 147216392 11 1
1318 11145 10583 147216392 11 1
1319 11142 10581 147216392 11 1
1320 11140 10584 147216392 11 1
1321 11157 10593 147216392 11 1
1322 11163 10599 147216392 11 1
1323 11168 10606 147216392 11 1
1324 11170 10608 147216392 11 1
1325 11177 10614 147216392 11 1
1326 11181 10618 147232776 11 1
1327 11180 10620 147232776 11 1
1328 11181 10624 147232776 11 1
1329 11194 10629 147232776 11 1
1330 11195 10633 147232776 11 1
1331 11197 10637 147232776 11 1
1332 11198 10640 147232776 11 1
1333 11200 10641 147232776 11 1
1334 11198 10637 147232776 11 1
1335 11201 10641 147232776 11 1
1336 11196 10641 147232776 11 1
1337 11208 10644 147232776 11 1
1338 11211 10647 147232776 11 1
1339 11212 10649 147232776 11 1
1340 11214 10650 147232776 11 1
1341 11225 10658 147232776 11 1
1342 11223 10656 147232776 11 1
1343 11220 10658 147232776 11 1
1344 11220 10661 147232776 11 1
1345 11229 10663 147232776 11 1
1346 11233 10664 147232776 11 1
1347 11233 10666 147232776 11 1
1348 11235 10668 147232776 11 1
1349 11241 10673 147232776 11 1
1350 11243 10673 147232776 11 1
1351 11242 10674 147232776 11 1
1352 11241 10680 147232776 11 1
1353 11256 10685 147232776 11 1
1354 11258 10686 147232776 11 1
1355 11265 10695 147232776 11 1
1356 11266 10696 147232776 11 1
1357 11275 10703 147232776 11 1
1358 11274 10701 147232776 11 1
1359 11276 10703 147232776 11 1
1360 11271 10703 147232776 11 1
1361 11283 10711 147232776 11 1
1362 11281 10709 147232776 11 1
1363 11289 10718 147232776 11 1
1364 11285 10715 147232776 11 1
1365 11289 10717 147232776 11 1
1366 11288 10716 147232776 11 1
1367 11294 10724 147265512 11 1
1368 11292 10724 147330984 11 1
1369 11304 10729 147330984 11 1
1370 11313 10736 147330984 11 1
1371 11320 10743 147330984 11 1
1372 11322 10745 147330984 11 1
1373 11331 10752 147330984 11 1
1374 11336 10757 147330984 11 1
1375 11329 10755 147330984 11 1
1376 11328 10756 147330984 11 1
1377 11342 10762 147330984 11 1
1378 11348 10772 147330984 11 1
1379 11349 10775 147330984 11 1
1380 11355 10779 147330984 11 1
1381 11359 10783 147330984 11 1
1382 11361 10782 147330984 11 1
1383 11363 10787 147330984 11 1
1384 11357 10787 147330984 11 1
1385 11365 10788 147330984 11 1
1386 11369 10791 147330984 11 1
1387 11374 10796 147330984 11 1
1388 11374 10796 147330984 11 1
1389 11380 10800 147330984 11 1
1390 11382 10802 147330984 11 1
1391 11379 10802 147330984 11 1
1392 11377 10805 147330984 11 1
1393 11388 10808 147330984 11 1
1394 11396 10813 147330984 11 1
1395 11397 10816 147330984 11 1
1396 11398 10820 147330984 11 1
1397 11401 10822 147330984 11 1
1398 11406 10826 147330984 11 1
1399 11405 10826 147330984 11 1
1400 11396 10823 147330984 11 1
1401 11409 10829 147330984 11 1
1402 11409 10828 147330984 11 1
1403 11412 10831 147330984 11 1
1404 11413 10831 147330984 11 1
1405 11429 10842 147330984 11 1
1406 11427 10840 147330984 11 1
1407 11421 10842 147330984 11 1
1408 11418 10839 147330984 11 1
1409 11435 10850 147330984 11 1
1410 11433 10847 147330984 11 1
1411 11434 10851 147330984 11 1
1412 11426 10841 147330984 11 1
1413 11434 10846 147330984 11 1
1414 11437 10846 147330984 11 1
1415 11431 10843 147330984 11 1
1416 11427 10844 147330984 11 1
1417 11440 10850 147330984 11 1
1418 11442 10851 147330984 11 1
1419 11448 10857 147330984 11 1
1420 11449 10858 147330984 11 1
1421 11454 10861 147330984 11 1
1422 11453 10860 147330984 11 1
1423 11451 10862 147330984 11 1
1424 11449 10866 147330984 11 1
1425 11460 10870 147330984 11 1
1426 11463 10873 147330984 11 1
1427 11466 10878 147330984 11 1
1428 11466 10878 147330984 11 1
1429 11470 10881 147330984 11 1
1430 11468 10879 147330984 11 1
1431 11465 10877 147330984 11 1
1432 11459 10876 147330984 11 1
1433 11474 10884 147330984 11 1
1434 11476 10884 147330984 11 1
1435 11479 10888 147330984 11 1
1436 11481 10891 147330984 11 1
1437 11489 10896 147330984 11 1
1438 11490 10896 147330984 11 1
1439 11492 10902 147330984 11 1
1440 11489 10902 147330984 11 1
1441 11501 10906 147330984 11 1
1442 11503 10908 147330984 11 1
1443 11504 10910 147330984 11 1
1444 11509 10916 147330984 11 1
1445 11519 10925 147330984 11 1
1446 11519 10924 147330984 11 1
1447 11519 10926 147330984 11 1
1448 11515 10926 147330984 11 1
1449 11531 10934 147330984 11 1
1450 11534 10937 147330984 11 1
1451 11540 10943 147330984 11 1
1452 11539 10942 147330984 11 1
1453 11545 10946 147330984 11 1
1454 11552 10953 147330984 11 1
1455 11563 10967 147330984 11 1
1456 11560 10968 147330984 11 1
1457 11575 10976 147330984 11 1
1458 11574 10973 147330984 11 1
1459 11577 10977 147330984 11 1
1460 11574 10976 147330984 11 1
1461 11583 10982 147330984 11 1
1462 11581 10980 147330984 11 1
1463 11583 10983 147330984 11 1
1464 11576 10980 147330984 11 1
1465 11591 10988 147330984 11 1
1466 11596 10992 147330984 11 1
1467 11597 10994 147330984 11 1
1468 11601 10997 147330984 11 1
1469 11613 11004 147330984 11 1
1470 11612 11003 147330984 11 1
1471 11611 11004 147330984 11 1
1472 11609 11004 147330984 11 1
1473 11619 11007 147330984 11 1
1474 11618 11004 147330984 11 1
1475 11622 11010 147330984 11 1
1476 11627 11015 147330984 11 1
1477 11637 11024 147330984 11 1
1478 11637 11022 147330984 11 1
1479 11641 11027 147330984 11 1
1480 11636 11027 147330984 11 1
1481 11655 11037 147330984 11 1
1482 11657 11039 147330984 11 1
1483 11660 11043 147330984 11 1
1484 11663 11047 147330984 11 1
1485 11673 11055 147330984 11 1
1486 11679 11059 147330984 11 1
1487 11674 11057 147330984 11 1
1488 11671 11057 147330984 11 1
1489 11683 11062 147330984 11 1
1490 11685 11064 147330984 11 1
1491 11686 11066 147330984 11 1
1492 11693 11074 147330984 11 1
1493 11696 11076 147330984 11 1
1494 11696 11075 147330984 11 1
1495 11697 11078 147330984 11 1
1496 11699 11085 147330984 11 1
1497 11712 11091 147330984 11 1
1498 11715 11095 147330984 11 1
1499 11721 11102 147330984 11 1
1500 11724 11103 147330984 11 1
1501 11739 11114 147330984 11 1
1502 11744 11118 147347368 11 1
1503 11748 11126 147347368 11 1
1504 11749 11131 147347368 11 1
1505 11763 11137 147347368 11 1
1506 11766 11142 147347368 11 1
1507 11771 11149 147347368 11 1
1508 11774 11152 147347368 11 1
1509 11780 11157 147347368 11 1
1510 11783 11161 147347368 11 1
1511 11786 11166 147347368 11 1
1512 11783 11168 147347368 11 1
1513 11796 11174 147347368 11 1
1514 11804 11182 147347368 11 1
1515 11807 11186 147347368 11 1
1516 11809 11187 147347368 11 1
1517 11815 11191 147347368 11 1
1518 11818 11192 147347368 11 1
1519 11821 11197 147347368 11 1
1520 11814 11194 147347368 11 1
1521 11827 11199 147347368 11 1
1522 11832 11204 147347368 11 1
1523 11826 11200 147347368 11 1
1524 11824 11202 147347368 11 1
1525 11827 11204 147347368 11 1
1526 11834 11210 147347368 11 1
1527 11834 11212 147347368 11 1
1528 11834 11217 147347368 11 1
1529 11855 11231 147347368 11 1
1530 11870 11245 147347368 11 1
1531 11873 11248 147347368 11 1
1532 11877 11251 147347368 11 1
1533 11896 11263 147347368 11 1
1534 11904 11270 147347368 11 1
1535 11897 11270 147347368 11 1
1536 11896 11270 147347368 11 1
1537 11913 11280 147347368 11 1
1538 11914 11280 147347368 11 1
1539 11918 11285 147347368 11 1
1540 11922 11288 147347368 11 1
1541 11932 11295 147347368 11 1
1542 11932 11296 147347368 11 1
1543 11933 11299 147347368 11 1
1544 11926 11298 147347368 11 1
1545 11942 11307 147347368 11 1
1546 11945 11310 147347368 11 1
1547 11951 11317 147347368 11 1
1548 11954 11318 147347368 11 1
1549 11960 11322 147347368 11 1
1550 11963 11325 147347368 11 1
1551 11963 11328 147347368 11 1
1552 11959 11328 147347368 11 1
1553 11972 11333 147347368 11 1
1554 11977 11337 147347368 11 1
1555 11980 11342 147347368 11 1
1556 11980 11342 147347368 11 1
1557 11980 11341 147347368 11 1
1558 11981 11342 147347368 11 1
1559 11979 11342 147347368 11 1
1560 11975 11344 147347368 11 1
1561 11992 11354 147347368 11 1
1562 11993 11355 147347368 11 1
1563 11998 11359 147347368 11 1
1564 12001 11362 147347368 11 1
1565 12011 11367 147347368 11 1
1566 12013 11369 147347368 11 1
1567 12009 11371 147347368 11 1
1568 12008 11373 147347368 11 1
1569 12019 11377 147347368 11 1
1570 12020 11378 147347368 11 1
1571 12026 11385 147347368 11 1
1572 12022 11381 147347368 11 1
1573 12026 11383 147347368 11 1
1574 12030 11387 147347368 11 1
1575 12027 11385 147347368 11 1
1576 12024 11387 147347368 11 1
1577 12040 11394 147347368 11 1
1578 12047 11400 147347368 11 1
1579 12051 11404 147351464 11 1
1580 12052 11403 147351464 11 1
1581 12058 11407 147351464 11 1
1582 12064 11414 147351464 11 1
1583 12065 11418 147351464 11 1
1584 12065 11423 147351464 11 1
1585 12080 11429 147351464 11 1
1586 12082 11430 147351464 11 1
1587 12085 11434 147351464 11 1
1588 12085 11435 147351464 11 1
1589 12091 11440 147351464 11 1
1590 12091 11440 147351464 11 1
1591 12092 11443 147351464 11 1
1592 12094 11449 147351464 11 1
1593 12112 11460 147351464 11 1
1594 12115 11461 147351464 11 1
1595 12118 11463 147351464 11 1
1596 12122 11467 147351464 11 1
1597 12136 11477 147351464 11 1
1598 12139 11479 147351464 11 1
1599 12136 11481 147351464 11 1
1600 12132 11481 147351464 11 1
1601 12147 11487 147351464 11 1
1602 12146 11485 147351464 11 1
1603 12147 11489 147351464 11 1
1604 12150 11492 147351464 11 1
1605 12157 11498 147351464 11 1
1606 12160 11500 147351464 11 1
1607 12161 11505 147351464 11 1
1608 12160 11511 147351464 11 1
1609 12176 11518 147351464 11 1
1610 12178 11519 147351464 11 1
1611 12184 11525 147351464 11 1
1612 12186 11527 147351464 11 1
1613 12192 11532 147351464 11 1
1614 12190 11531 147351464 11 1
1615 12189 11533 147351464 11 1
1616 12183 11532 147351464 11 1
1617 12195 11536 147351464 11 1
1618 12205 11546 147351464 11 1
1619 12207 11549 147351464 11 1
1620 12206 11549 147351464 11 1
1621 12206 11549 147351464 11 1
1622 12208 11550 147351464 11 1
1623 12207 11552 147351464 11 1
1624 12204 11553 147351464 11 1
1625 12216 11558 147351464 11 1
1626 12218 11559 147351464 11 1
1627 12220 11561 147351464 11 1
1628 12224 11564 147351464 11 1
1629 12232 11570 147351464 11 1
1630 12235 11574 147351464 11 1
1631 12232 11576 147351464 11 1
1632 12231 11579 147351464 11 1
1633 12243 11583 147351464 11 1
1634 12248 11587 147351464 11 1
1635 12252 11593 147351464 11 1
1636 12255 11595 147351464 11 1
1637 12260 11601 147351464 11 1
1638 12260 11601 147351464 11 1
1639 12262 11605 147351464 11 1
1640 12260 11607 147351464 11 1
1641 12273 11613 147351464 11 1
1642 12280 11617 147351464 11 1
1643 12289 11625 147351464 11 1
1644 12289 11625 147351464 11 1
1645 12295 11629 147351464 11 1
1646 12296 11630 147351464 11 1
1647 12297 11633 147351464 11 1
1648 12292 11631 147351464 11 1
1649 12303 11635 147351464 11 1
1650 12305 11635 147351464 11 1
1651 12306 11638 147351464 11 1
1652 12302 11638 147351464 11 1
1653 12310 11641 147351464 11 1
1654 12312 11643 147359656 11 1
1655 12314 11647 147359656 11 1
1656 12308 11646 147359656 11 1
1657 12330 11659 147359656 11 1
1658 12332 11661 147359656 11 1
1659 12336 11666 147359656 11 1
1660 12344 11670 147359656 11 1
1661 12360 11681 147359656 11 1
1662 12362 11682 147359656 11 1
1663 12358 11683 147359656 11 1
1664 12356 11682 147359656 11 1
1665 12374 11691 147359656 11 1
1666 12374 11691 147359656 11 1
1667 12376 11694 147359656 11 1
1668 12379 11694 147359656 11 1
1669 12390 11704 147359656 11 1
1670 12393 11703 147359656 11 1
1671 12393 11705 147359656 11 1
1672 12387 11704 147359656 11 1
1673 12406 11714 147359656 11 1
1674 12406 11714 147359656 11 1
1675 12414 11723 147359656 11 1
1676 12415 11724 147359656 11 1
1677 12422 11731 147359656 11 1
1678 12425 11732 147359656 11 1
1679 12428 11738 147359656 11 1
1680 12424 11739 147359656 11 1
1681 12433 11741 147359656 11 1
1682 12434 11743 147359656 11 1
1683 12437 11745 147359656 11 1
1684 12437 11746 147359656 11 1
1685 12447 11757 147359656 11 1
1686 12445 11755 147359656 11 1
1687 12443 11756 147359656 11 1
1688 12438 11755 147359656 11 1
1689 12452 11762 147359656 11 1
1690 12455 11764 147359656 11 1
1691 12457 11767 147359656 11 1
1692 12460 11770 147359656 11 1
1693 12473 11780 147359656 11 1
1694 12475 11782 147359656 11 1
1695 12479 11791 147359656 11 1
1696 12475 11790 147359656 11 1
1697 12489 11795 147359656 11 1
1698 12492 11796 147359656 11 1
1699 12498 11804 147359656 11 1
1700 12500 11807 147359656 11 1
1701 12505 11811 147359656 11 1
1702 12503 11810 147359656 11 1
1703 12505 11814 147359656 11 1
1704 12500 11814 147359656 11 1
1705 12516 11825 147359656 11 1
1706 12520 11829 147359656 11 1
1707 12525 11832 147359656 11 1
1708 12525 11831 147359656 11 1
1709 12534 11839 147359656 11 1
1710 12539 11842 147359656 11 1
1711 12539 11845 147359656 11 1
1712 12534 11843 147359656 11 1
1713 12548 11849 147359656 11 1
1714 12550 11851 147359656 11 1
1715 12554 11855 147359656 11 1
1716 12553 11856 147359656 11 1
1717 12558 11861 147359656 11 1
1718 12565 11865 147359656 11 1
1719 12570 11872 147359656 11 1
1720 12569 11875 147359656 11 1
1721 12586 11885 147359656 11 1
1722 12588 11886 147359656 11 1
1723 12592 11890 147359656 11 1
1724 12590 11888 147359656 11 1
1725 12603 11897 147359656 11 1
1726 12602 11896 147359656 11 1
1727 12598 11898 147359656 11 1
1728 12594 11895 147359656 11 1
1729 12610 11904 147359656 11 1
1730 12608 11901 147359656 11 1
1731 12610 11906 147359656 11 1
1732 12610 11905 147359656 11 1
1733 12620 11912 147359656 11 1
1734 12617 11909 147359656 11 1
1735 12619 11912 147359656 11 1
1736 12612 11910 147359656 11 1
1737 12630 11920 147359656 11 1
1738 12630 11919 147359656 11 1
1739 12637 11927 147359656 11 1
1740 12640 11930 147359656 11 1
1741 12646 11934 147359656 11 1
1742 12647 11935 147359656 11 1
1743 12645 11938 147359656 11 1
1744 12642 11939 147359656 11 1
1745 12653 11943 147376040 11 1
1746 12653 11943 147376040 11 1
1747 12652 11944 147572456 11 1
1748 12654 11946 147736136 11 1
1749 12666 11957 147883464 11 1
1750 12667 11958 147948936 11 1
1751 12663 11956 147948936 11 1
1752 12662 11958 147948936 11 1
1753 12676 11964 147948936 11 1
1754 12677 11967 147948936 11 1
1755 12682 11971 148079880 11 1
1756 12683 11972 148079880 11 1
1757 12691 11977 148079880 11 1
1758 12692 11976 148079880 11 1
1759 12700 11988 148079880 11 1
1760 12703 11991 148079880 11 1
1761 12716 11997 148079880 11 1
1762 12713 11997 148079880 11 1
1763 12718 12004 148079880 11 1
1764 12716 12002 148079880 11 1
1765 12723 12009 148079880 11 1
1766 12723 12007 148079880 11 1
1767 12725 12011 148145352 11 1
1768 12719 12009 148145352 11 1
1769 12735 12018 148145352 11 1
1770 12739 12020 148145352 11 1
1771 12740 12022 148145352 11 1
1772 12738 12020 148145352 11 1
1773 12744 12022 148145352 11 1
1774 12746 12024 148145352 11 1
1775 12748 12028 148145352 11 1
1776 12742 12026 148145352 11 1
1777 12751 12029 148145352 11 1
1778 12751 12031 148145352 11 1
1779 12761 12043 148145352 11 1
1780 12761 12046 148145352 11 1
1781 12765 12049 148145352 11 1
1782 12767 12049 148145352 11 1
1783 12766 12052 148145352 11 1
1784 12762 12053 148145352 11 1
1785 12782 12066 148145352 11 1
1786 12785 12069 148145352 11 1
1787 12788 12071 148145352 11 1
1788 12790 12074 148145352 11 1
1789 12809 12088 148145352 11 1
1790 12816 12094 148145352 11 1
1791 12807 12091 148145352 11 1
1792 12806 12089 148145352 11 1
1793 12819 12096 148145352 11 1
1794 12830 12107 148145352 11 1
1795 12831 12109 148145352 11 1
1796 12834 12112 148145352 11 1
1797 12840 12117 148145352 11 1
1798 12842 12118 148145352 11 1
1799 12845 12123 148145352 11 1
1800 12847 12129 148145352 11 1
1801 12858 12134 148145352 11 1
1802 12861 12137 148145352 11 1
1803 12861 12138 148145352 11 1
1804 12863 12140 148145352 11 1
1805 12883 12158 148145352 11 1
1806 12896 12170 148145352 11 1
1807 12904 12178 148145352 11 1
1808 12909 12185 148145352 11 1
1809 12921 12192 148210824 11 1
1810 12926 12195 148210824 11 1
1811 12936 12206 148210824 11 1
1812 12941 12213 148210824 11 1
1813 12946 12216 148243560 11 1
1814 12950 12221 148243560 11 1
1815 12949 12223 148243560 11 1
1816 12951 12227 148243560 11 1
1817 12966 12234 148243560 11 1
1818 12973 12236 148243560 11 1
1819 12975 12239 148243560 11 1
1820 12979 12242 148243560 11 1
1821 12986 12248 148243560 11 1
1822 12988 12250 148243560 11 1
1823 12983 12248 148243560 11 1
1824 12980 12245 148243560 11 1
1825 12995 12250 148243560 11 1
1826 12997 12252 148243560 11 1
1827 12998 12253 148243560 11 1
1828 13002 12255 148243560 11 1
1829 13008 12260 148243560 11 1
1830 13011 12260 148309032 11 1
1831 13005 12256 148309032 11 1
1832 13007 12262 148309032 11 1
1833 13022 12270 148309032 11 1
1834 13027 12273 148309032 11 1
1835 13023 12270 148309032 11 1
1836 13026 12272 148309032 11 1
1837 13032 12277 148309032 11 1
1838 13046 12291 148309032 11 1
1839 13049 12298 148309032 11 1
1840 13043 12294 148309032 11 1
1841 13057 12301 148309032 11 1
1842 13060 12304 148309032 11 1
1843 13066 12311 148309032 11 1
1844 13062 12309 148309032 11 1
1845 13070 12316 148309032 11 1
1846 13079 12324 148309032 11 1
1847 13077 12324 148309032 11 1
1848 13071 12320 148309032 11 1
1849 13084 12325 148309032 11 1
1850 13091 12332 148309032 11 1
1851 13094 12335 148309032 11 1
1852 13090 12331 148309032 11 1
1853 13114 12351 148309032 11 1
1854 13119 12356 148309032 11 1
1855 13114 12357 148309032 11 1
1856 13112 12356 148309032 11 1
1857 13131 12368 148309032 11 1
1858 13136 12373 148309032 11 1
1859 13131 12370 148309032 11 1
1860 13135 12374 148309032 11 1
1861 13153 12390 148309032 11 1
1862 13156 12393 148309032 11 1
1863 13151 12391 148309032 11 1
1864 13144 12388 148309032 11 1
1865 13160 12397 148309032 11 1
1866 13167 12404 148309032 11 1
1867 13163 12400 148309032 11 1
1868 13167 12404 148309032 11 1
1869 13187 12421 148309032 11 1
1870 13182 12413 148309032 11 1
1871 13176 12409 148309032 11 1
1872 13169 12404 148341768 11 1
1873 13190 12417 148341768 11 1
1874 13186 12414 148341768 11 1
1875 13179 12408 148341768 11 1
1876 13184 12414 148407240 11 1
1877 13189 12419 148407240 11 1
1878 13192 12423 148407240 11 1
1879 13185 12418 148407240 11 1
1880 13188 12426 148407240 11 1
1881 13198 12429 148407240 11 1
1882 13202 12433 148407240 11 1
1883 13198 12430 148407240 11 1
1884 13201 12433 148407240 11 1
1885 13215 12445 148407240 11 1
1886 13216 12447 148407240 11 1
1887 13211 12447 148407240 11 1
1888 13202 12440 148407240 11 1
1889 13225 12455 148407240 11 1
1890 13230 12460 148407240 11 1
1891 13221 12453 148407240 11 1
1892 13225 12457 148439976 11 1
1893 13233 12464 148439976 11 1
1894 13228 12460 148439976 11 1
1895 13217 12452 148439976 11 1
1896 13208 12447 148439976 11 1
1897 13224 12456 148439976 11 1
1898 13225 12457 148439976 11 1
1899 13214 12447 148439976 11 1
1900 13212 12445 148439976 11 1
1901 13229 12460 148439976 11 1
1902 13235 12465 148439976 11 1
1903 13229 12461 148439976 11 1
1904 13229 12464 148439976 11 1
1905 13250 12478 148439976 11 1
1906 13246 12474 148439976 11 1
1907 13246 12475 148439976 11 1
1908 13249 12481 148439976 11 1
1909 13257 12488 148439976 11 1
1910 13257 12488 148439976 11 1
1911 13254 12487 148439976 11 1
1912 13250 12488 148439976 11 1
1913 13268 12502 148439976 11 1
1914 13263 12497 148439976 11 1
1915 13261 12495 148439976 11 1
1916 13266 12500 148439976 11 1
1917 13289 12518 148439976 11 1
1918 13285 12514 148439976 11 1
1919 13280 12515 148439976 11 1
1920 13278 12514 148439976 11 1
1921 13302 12533 148439976 11 1
1922 13299 12530 148439976 11 1
1923 13290 12523 148439976 11 1
1924 13298 12531 148439976 11 1
1925 13309 12541 148439976 11 1
1926 13304 12536 148439976 11 1
1927 13299 12533 148439976 11 1
1928 13289 12526 148439976 11 1
1929 13306 12537 148439976 11 1
1930 13309 12540 148439976 11 1
1931 13295 12527 148439976 11 1
1932 13295 12527 148439976 11 1
1933 13304 12534 148439976 11 1
1934 13309 12537 148439976 11 1
1935 13310 12541 148439976 11 1
1936 13313 12545 148439976 11 1
1937 13324 12551 148439976 11 1
1938 13326 12552 148439976 11 1
1939 13327 12555 148439976 11 1
1940 13328 12557 148439976 11 1
1941 13332 12560 148439976 11 1
1942 13333 12560 148439976 11 1
1943 13333 12562 148439976 11 1
1944 13334 12566 148439976 11 1
1945 13346 12573 148439976 11 1
1946 13348 12573 148439976 11 1
1947 13354 12580 148439976 11 1
1948 13357 12583 148439976 11 1
1949 13368 12590 148439976 11 1
1950 13374 12596 148439976 11 1
1951 13369 12595 148439976 11 1
1952 13371 12598 148439976 11 1
1953 13384 12606 148439976 11 1
1954 13386 12608 148439976 11 1
1955 13385 12608 148439976 11 1
1956 13386 12609 148439976 11 1
1957 13393 12615 148439976 11 1
1958 13396 12618 148439976 11 1
1959 13395 12619 148439976 11 1
1960 13393 12619 148439976 11 1
1961 13406 12626 148439976 11 1
1962 13410 12630 148439976 11 1
1963 13412 12632 148439976 11 1
1964 13412 12631 148439976 11 1
1965 13421 12638 148439976 11 1
1966 13428 12644 148439976 11 1
1967 13423 12642 148439976 11 1
1968 13420 12641 148439976 11 1
1969 13434 12650 148439976 11 1
1970 13436 12652 148439976 11 1
1971 13434 12652 148439976 11 1
1972 13432 12652 148439976 11 1
1973 13438 12657 148439976 11 1
1974 13441 12660 148439976 11 1
1975 13439 12660 148439976 11 1
1976 13435 12659 148439976 11 1
1977 13447 12666 148439976 11 1
1978 13451 12670 148439976 11 1
1979 13456 12676 148439976 11 1
1980 13459 12678 148439976 11 1
1981 13469 12685 148439976 11 1
1982 13476 12692 148439976 11 1
1983 13471 12691 148439976 11 1
1984 13470 12691 148439976 11 1
1985 13483 12699 148439976 11 1
1986 13486 12702 148439976 11 1
1987 13482 12699 148439976 11 1
1988 13483 12700 148439976 11 1
1989 13489 12705 148439976 11 1
1990 13495 12711 148439976 11 1
1991 13489 12707 148439976 11 1
1992 13488 12708 148439976 11 1
1993 13502 12718 148439976 11 1
1994 13508 12724 148439976 11 1
1995 13507 12723 148439976 11 1
1996 13507 12723 148439976 11 1
1997 13516 12730 148439976 11 1
1998 13520 12734 148439976 11 1
1999 13514 12732 148439976 11 1
2000 13511 12730 148439976 11 1
2001 13524 12738 148439976 11 1
2002 13525 12739 148439976 11 1
2003 13523 12739 148439976 11 1
2004 13521 12738 148439976 11 1
2005 13529 12746 148439976 11 1
2006 13529 12747 148439976 11 1
2007 13525 12745 148439976 11 1
2008 13522 12744 148439976 11 1
2009 13533 12752 148439976 11 1
2010 13542 12761 148439976 11 1
2011 13543 12762 148439976 11 1
2012 13541 12758 148439976 11 1
2013 13553 12768 148439976 11 1
2014 13558 12773 148439976 11 1
2015 13554 12772 148439976 11 1
2016 13547 12767 148439976 11 1
2017 13560 12777 148439976 11 1
2018 13559 12777 148439976 11 1
2019 13557 12777 148439976 11 1
2020 13552 12773 148439976 11 1
2021 13566 12786 148439976 11 1
2022 13566 12786 148439976 11 1
2023 13564 12786 148439976 11 1
2024 13556 12779 148439976 11 1
2025 13568 12788 148439976 11 1
2026 13579 12799 148439976 11 1
2027 13580 12800 148439976 11 1
2028 13577 12796 148439976 11 1
2029 13586 12804 148439976 11 1
2030 13591 12809 148439976 11 1
2031 13589 12809 148439976 11 1
2032 13590 12810 148439976 11 1
2033 13604 12821 148439976 11 1
2034 13603 12820 148439976 11 1
2035 13604 12821 148439976 11 1
2036 13595 12816 148439976 11 1
2037 13604 12824 148439976 11 1
2038 13605 12826 148439976 11 1
2039 13604 12827 148472712 11 1
2040 13601 12826 148636392 11 1
2041 16279 15441 149231784 12 1
2042 16288 15448 149256360 12 1
2043 16291 15449 149256360 12 1
2044 16296 15451 149256360 12 1
2045 16329 15475 149256360 12 1
2046 16330 15476 149256360 12 1
2047 16318 15474 149256360 12 1
2048 16315 15471 149256360 12 1
2049 16340 15483 149256360 12 1
2050 16342 15483 149256360 12 1
2051 16344 15485 149256360 12 1
2052 16347 15485 149256360 12 1
2053 16357 15494 149256360 12 1
2054 16356 15494 149256360 12 1
2055 16352 15492 149256360 12 1
2056 16341 15491 149256360 12 1
2057 16363 15502 149256360 12 1
2058 16367 15503 149256360 12 1
2059 16364 15501 149256360 12 1
2060 16370 15504 149256360 12 1
2061 16382 15514 149256360 12 1
2062 16386 15520 149256360 12 1
2063 16381 15520 149256360 12 1
2064 16376 15524 149256360 12 1
2065 16395 15532 149256360 12 1
2066 16400 15533 149256360 12 1
2067 16401 15534 149256360 12 1
2068 16398 15532 149256360 12 1
2069 16403 15538 149256360 12 1
2070 16413 15548 149256360 12 1
2071 16414 15551 149256360 12 1
2072 16401 15547 149256360 12 1
2073 16420 15553 149256360 12 1
2074 16426 15558 149256360 12 1
2075 16429 15558 149256360 12 1
2076 16431 15560 149256360 12 1
2077 16438 15565 149256360 12 1
2078 16451 15577 149256360 12 1
2079 16449 15579 149256360 12 1
2080 16445 15578 149256360 12 1
2081 16463 15587 149256360 12 1
2082 16469 15592 149256360 12 1
2083 16472 15594 149256360 12 1
2084 16468 15589 149256360 12 1
2085 16476 15592 149256360 12 1
2086 16485 15601 149256360 12 1
2087 16489 15605 149256360 12 1
2088 16487 15608 149256360 12 1
2089 16503 15615 149256360 12 1
2090 16513 15623 149256360 12 1
2091 16517 15628 149256360 12 1
2092 16514 15624 149256360 12 1
2093 16523 15630 149256360 12 1
2094 16538 15645 149256360 12 1
2095 16538 15647 149256360 12 1
2096 16529 15643 149256360 12 1
2097 16547 15650 149256360 12 1
2098 16557 15658 149256360 12 1
2099 16556 15659 149256360 12 1
2100 16557 15660 149256360 12 1
2101 16567 15669 149256360 12 1
2102 16577 15679 149256360 12 1
2103 16580 15683 149256360 12 1
2104 16577 15686 149256360 12 1
2105 16601 15700 149256360 12 1
2106 16609 15707 149256360 12 1
2107 16610 15708 149256360 12 1
2108 16609 15704 149256360 12 1
2109 16624 15715 149256360 12 1
2110 16635 15725 149256360 12 1
2111 16632 15727 149256360 12 1
2112 16626 15725 149256360 12 1
2113 16647 15737 149256360 12 1
2114 16655 15745 149256360 12 1
2115 16658 15750 149256360 12 1
2116 16657 15749 149256360 12 1
2117 16669 15756 149256360 12 1
2118 16679 15766 149256360 12 1
2119 16678 15767 149256360 12 1
2120 16670 15764 149256360 12 1
2121 16690 15776 149256360 12 1
2122 16697 15783 149256360 12 1
2123 16699 15785 149256360 12 1
2124 16697 15783 149256360 12 1
2125 16707 15789 149256360 12 1
2126 16722 15804 149256360 12 1
2127 16721 15805 149256360 12 1
2128 16716 15803 149256360 12 1
2129 16736 15815 149256360 12 1
2130 16745 15823 149256360 12 1
2131 16745 15825 149256360 12 1
2132 16742 15821 149256360 12 1
2133 16751 15827 149256360 12 1
2134 16762 15838 149256360 12 1
2135 16765 15839 149256360 12 1
2136 16752 15832 149256360 12 1
2137 16774 15845 149256360 12 1
2138 16784 15852 149256360 12 1
2139 16784 15853 149256360 12 1
2140 16784 15851 149256360 12 1
2141 16796 15860 149256360 12 1
2142 16805 15869 149256360 12 1
2143 16803 15871 149256360 12 1
2144 16799 15871 149256360 12 1
2145 16815 15878 149256360 12 1
2146 16821 15884 149256360 12 1
2147 16822 15885 149256360 12 1
2148 16821 15883 149256360 12 1
2149 16828 15889 149256360 12 1
2150 16831 15891 149256360 12 1
2151 16835 15897 149256360 12 1
2152 16825 15892 149256360 12 1
2153 16840 15898 149256360 12 1
2154 16848 15906 149256360 12 1
2155 16853 15911 149256360 12 1
2156 16864 15923 149256360 12 1
2157 16875 15931 149256360 12 1
2158 16882 15935 149256360 12 1
2159 16876 15931 149256360 12 1
2160 16879 15936 149256360 12 1
2161 16898 15947 149256360 12 1
2162 16896 15943 149256360 12 1
2163 16898 15943 149256360 12 1
2164 16907 15956 149256360 12 1
2165 16920 15965 149256360 12 1
2166 16919 15964 149256360 12 1
2167 16914 15959 149256360 12 1
2168 16915 15964 149256360 12 1
2169 16939 15980 149256360 12 1
2170 16939 15979 149256360 12 1
2171 16934 15974 149256360 12 1
2172 16944 15983 149256360 12 1
2173 16961 15996 149256360 12 1
2174 16963 15997 149256360 12 1
2175 16956 15996 149256360 12 1
2176 16965 16008 149256360 12 1
2177 16983 16016 149256360 12 1
2178 16983 16014 149256360 12 1
2179 16975 16008 149256360 12 1
2180 16989 16018 149256360 12 1
2181 16996 16024 149256360 12 1
2182 16995 16023 149256360 12 1
2183 16992 16019 149256360 12 1
2184 16998 16031 149256360 12 1
2185 17020 16045 149256360 12 1
2186 17019 16044 149256360 12 1
2187 17011 16038 149256360 12 1
2188 17023 16048 149256360 12 1
2189 17036 16059 149256360 12 1
2190 17042 16062 149256360 12 1
2191 17040 16062 149256360 12 1
2192 17042 16071 149256360 12 1
2193 17062 16083 149256360 12 1
2194 17069 16090 149256360 12 1
2195 17068 16090 149256360 12 1
2196 17074 16097 149256360 12 1
2197 17086 16108 149256360 12 1
2198 17088 16108 149256360 12 1
2199 17083 16105 149256360 12 1
2200 17084 16109 149256360 12 1
2201 17105 16122 149256360 12 1
2202 17102 16119 149256360 12 1
2203 17098 16113 149256360 12 1
2204 17110 16125 149256360 12 1
2205 17126 16138 149256360 12 1
2206 17125 16137 149256360 12 1
2207 17115 16132 149256360 12 1
2208 17119 16140 149256360 12 1
2209 17139 16152 149256360 12 1
2210 17138 16150 149256360 12 1
2211 17135 16150 149256360 12 1
2212 17141 16156 149256360 12 1
2213 17151 16163 149256360 12 1
2214 17152 16164 149256360 12 1
2215 17150 16164 149256360 12 1
2216 17152 16173 149256360 12 1
2217 17171 16184 149256360 12 1
2218 17170 16181 149256360 12 1
2219 17164 16176 149256360 12 1
2220 17175 16186 149256360 12 1
2221 17183 16191 149256360 12 1
2222 17182 16189 149256360 12 1
2223 17180 16188 149256360 12 1
2224 17188 16202 149256360 12 1
2225 17205 16209 149256360 12 1
2226 17202 16206 149256360 12 1
2227 17195 16202 149256360 12 1
2228 17206 16213 149256360 12 1
2229 17214 16220 149256360 12 1
2230 17212 16218 149256360 12 1
2231 17203 16210 149256360 12 1
2232 17200 16214 149256360 12 1
2233 17221 16225 149256360 12 1
2234 17228 16232 149256360 12 1
2235 17237 16240 149256360 12 1
2236 17245 16248 149256360 12 1
2237 17264 16261 149256360 12 1
2238 17266 16263 149256360 12 1
2239 17254 16256 149256360 12 1
2240 17259 16262 149256360 12 1
2241 17282 16276 149256360 12 1
2242 17280 16272 149256360 12 1
2243 17273 16266 149256360 12 1
2244 17278 16271 149256360 12 1
2245 17288 16279 149256360 12 1
2246 17286 16277 149256360 12 1
2247 17279 16273 149256360 12 1
2248 17276 16277 149256360 12 1
2249 17295 16287 149256360 12 1
2250 17296 16287 149256360 12 1
2251 17290 16283 149256360 12 1
2252 17299 16290 149256360 12 1
2253 17313 16301 149256360 12 1
2254 17315 16303 149256360 12 1
2255 17309 16300 149264552 12 1
2256 17310 16307 149264552 12 1
2257 17334 16322 149264552 12 1
2258 17332 16319 149264552 12 1
2259 17327 16316 149264552 12 1
2260 17336 16325 149264552 12 1
2261 17348 16335 149264552 12 1
2262 17343 16331 149264552 12 1
2263 17343 16333 149264552 12 1
2264 17347 16343 149264552 12 1
2265 17368 16356 149264552 12 1
2266 17361 16349 149264552 12 1
2267 17359 16347 149264552 12 1
2268 17368 16356 149264552 12 1
2269 17381 16366 149264552 12 1
2270 17385 16367 149264552 12 1
2271 17377 16362 149264552 12 1
2272 17379 16368 149264552 12 1
2273 17402 16381 149264552 12 1
2274 17404 16383 149264552 12 1
2275 17400 16379 149264552 12 1
2276 17410 16389 149264552 12 1
2277 17419 16396 149264552 12 1
2278 17417 16393 149264552 12 1
2279 17407 16385 149264552 12 1
2280 17411 16394 149264552 12 1
2281 17431 16406 149264552 12 1
2282 17430 16403 149264552 12 1
2283 17423 16396 149264552 12 1
2284 17436 16409 149264552 12 1
2285 17453 16423 149264552 12 1
2286 17451 16420 149264552 12 1
2287 17440 16412 149264552 12 1
2288 17445 16421 149264552 12 1
2289 17459 16427 149264552 12 1
2290 17459 16427 149264552 12 1
2291 17453 16424 149264552 12 1
2292 17449 16424 149264552 12 1
2293 17456 16429 149264552 12 1
2294 17460 16433 149264552 12 1
2295 17456 16431 149264552 12 1
2296 17454 16435 149264552 12 1
2297 17482 16454 149264552 12 1
2298 17480 16449 149264552 12 1
2299 17476 16446 149264552 12 1
2300 17484 16454 149264552 12 1
2301 17508 16471 149264552 12 1
2302 17504 16467 149264552 12 1
2303 17495 16466 149264552 12 1
2304 17503 16475 149264552 12 1
2305 17520 16486 149264552 12 1
2306 17517 16483 149264552 12 1
2307 17508 16476 149264552 12 1
2308 17519 16485 149264552 12 1
2309 17531 16496 149264552 12 1
2310 17531 16497 149264552 12 1
2311 17523 16491 149264552 12 1
2312 17521 16495 149264552 12 1
2313 17539 16505 149264552 12 1
2314 17545 16511 149264552 12 1
2315 17542 16509 149264552 12 1
2316 17553 16520 149264552 12 1
2317 17569 16534 149264552 12 1
2318 17567 16533 149264552 12 1
2319 17557 16525 149264552 12 1
2320 17557 16529 149264552 12 1
2321 17577 16541 149264552 12 1
2322 17575 16539 149264552 12 1
2323 17570 16535 149264552 12 1
2324 17579 16545 149264552 12 1
2325 17590 16555 149264552 12 1
2326 17588 16553 149264552 12 1
2327 17580 16548 149264552 12 1
2328 17574 16549 149264552 12 1
2329 17597 16564 149264552 12 1
2330 17593 16561 149264552 12 1
2331 17584 16553 149264552 12 1
2332 17589 16558 149264552 12 1
2333 17604 16570 149264552 12 1
2334 17608 16574 149264552 12 1
2335 17605 16575 149264552 12 1
2336 17615 16589 149264552 12 1
2337 17631 16597 149264552 12 1
2338 17632 16597 149264552 12 1
2339 17620 16587 149264552 12 1
2340 17631 16598 149264552 12 1
2341 17639 16605 149264552 12 1
2342 17638 16604 149264552 12 1
2343 17630 16598 149264552 12 1
2344 17634 16608 149264552 12 1
2345 17657 16624 149264552 12 1
2346 17659 16626 149264552 12 1
2347 17641 16610 149264552 12 1
2348 17658 16625 149264552 12 1
2349 17670 16635 149264552 12 1
2350 17671 16635 149264552 12 1
2351 17668 16635 149264552 12 1
2352 17662 16635 149264552 12 1
2353 17682 16647 149264552 12 1
2354 17691 16656 149264552 12 1
2355 17689 16655 149264552 12 1
2356 17692 16660 149264552 12 1
2357 17702 16668 149264552 12 1
2358 17700 16665 149264552 12 1
2359 17694 16661 149264552 12 1
2360 17693 16665 149264552 12 1
2361 17716 16680 149264552 12 1
2362 17713 16676 149264552 12 1
2363 17706 16670 149264552 12 1
2364 17716 16680 149264552 12 1
2365 17740 16700 149264552 12 1
2366 17731 16691 149264552 12 1
2367 17720 16685 149264552 12 1
2368 17725 16693 149264552 12 1
2369 17740 16700 149264552 12 1
2370 17746 16705 149264552 12 1
2371 17733 16694 149264552 12 1
2372 17739 16701 149264552 12 1
2373 17744 16706 149264552 12 1
2374 17748 16710 149264552 12 1
2375 17740 16704 149264552 12 1
2376 17743 16713 149264552 12 1
2377 17762 16723 149264552 12 1
2378 17763 16723 149264552 12 1
2379 17749 16710 149264552 12 1
2380 17763 16724 149264552 12 1
2381 17774 16735 149264552 12 1
2382 17767 16727 149264552 12 1
2383 17761 16724 149264552 12 1
2384 17760 16728 149264552 12 1
2385 17778 16738 149264552 12 1
2386 17773 16733 149264552 12 1
2387 17765 16724 149264552 12 1
2388 17780 16738 149264552 12 1
2389 17783 16740 149264552 12 1
2390 17786 16743 149264552 12 1
2391 17774 16733 149264552 12 1
2392 17764 16730 149264552 12 1
2393 17784 16741 149264552 12 1
2394 17781 16738 149264552 12 1
2395 17784 16742 149264552 12 1
2396 17789 16747 149264552 12 1
2397 17800 16755 149264552 12 1
2398 17813 16768 149264552 12 1
2399 17812 16772 149264552 12 1
2400 17824 16785 149264552 12 1
2401 17843 16797 149264552 12 1
2402 17854 16808 149264552 12 1
2403 17853 16808 149395496 12 1
2404 17860 16814 149395496 12 1
2405 17872 16824 149395496 12 1
2406 17883 16833 149395496 12 1
2407 17885 16836 149493704 12 1
2408 17882 16840 149493704 12 1
2409 17904 16854 149493704 12 1
2410 17906 16854 149493704 12 1
2411 17910 16859 149493704 12 1
2412 17912 16861 149493704 12 1
2413 17927 16874 149493704 12 1
2414 17926 16873 149493704 12 1
2415 17927 16877 149493704 12 1
2416 17927 16884 149493704 12 1
2417 17953 16901 149493704 12 1
2418 17959 16906 149493704 12 1
2419 17961 16909 149493704 12 1
2420 17960 16911 149493704 12 1
2421 17969 16920 149493704 12 1
2422 17972 16923 149493704 12 1
2423 17974 16928 149493704 12 1
2424 17967 16929 149493704 12 1
2425 17989 16943 149493704 12 1
2426 17990 16944 149493704 12 1
2427 17991 16946 149493704 12 1
2428 17996 16951 149493704 12 1
2429 18013 16963 149493704 12 1
2430 18013 16963 149493704 12 1
2431 18010 16966 149493704 12 1
2432 18012 16970 149493704 12 1
2433 18033 16983 149493704 12 1
2434 18039 16989 149493704 12 1
2435 18036 16987 149493704 12 1
2436 18040 16992 149493704 12 1
2437 18049 17000 149493704 12 1
2438 18056 17007 149493704 12 1
2439 18052 17005 149493704 12 1
2440 18050 17009 149493704 12 1
2441 18070 17022 149493704 12 1
2442 18070 17022 149493704 12 1
2443 18069 17022 149493704 12 1
2444 18071 17023 149493704 12 1
2445 18085 17035 149493704 12 1
2446 18085 17035 149493704 12 1
2447 18082 17035 149493704 12 1
2448 18082 17039 149493704 12 1
2449 18101 17050 149493704 12 1
2450 18106 17055 149493704 12 1
2451 18106 17057 149493704 12 1
2452 18106 17057 149493704 12 1
2453 18116 17066 149493704 12 1
2454 18120 17069 149493704 12 1
2455 18120 17071 149493704 12 1
2456 18114 17071 149493704 12 1
2457 18134 17084 149493704 12 1
2458 18131 17081 149493704 12 1
2459 18131 17082 149493704 12 1
2460 18133 17084 149493704 12 1
2461 18147 17095 149493704 12 1
2462 18144 17092 149493704 12 1
2463 18140 17091 149493704 12 1
2464 18145 17101 149493704 12 1
2465 18160 17108 149493704 12 1
2466 18169 17117 149493704 12 1
2467 18163 17113 149493704 12 1
2468 18165 17115 149493704 12 1
2469 18172 17121 149493704 12 1
2470 18174 17123 149493704 12 1
2471 18169 17120 149493704 12 1
2472 18166 17123 149493704 12 1
2473 18184 17132 149493704 12 1
2474 18181 17129 149493704 12 1
2475 18181 17130 149493704 12 1
2476 18184 17133 149493704 12 1
2477 18196 17142 149493704 12 1
2478 18196 17142 149493704 12 1
2479 18191 17140 149493704 12 1
2480 18186 17140 149493704 12 1
2481 18203 17148 149493704 12 1
2482 18204 17149 149493704 12 1
2483 18200 17147 149493704 12 1
2484 18197 17146 149493704 12 1
2485 18204 17152 149493704 12 1
2486 18205 17153 149493704 12 1
2487 18203 17153 149493704 12 1
2488 18197 17153 149493704 12 1
2489 18216 17162 149493704 12 1
2490 18218 17164 149493704 12 1
2491 18216 17163 149493704 12 1
2492 18221 17167 149493704 12 1
2493 18231 17174 149493704 12 1
2494 18230 17173 149493704 12 1
2495 18228 17176 149493704 12 1
2496 18228 17179 149493704 12 1
2497 18245 17187 149493704 12 1
2498 18246 17188 149493704 12 1
2499 18239 17183 149493704 12 1
2500 18243 17187 149493704 12 1
2501 18251 17194 149493704 12 1
2502 18252 17195 149493704 12 1
2503 18244 17189 149493704 12 1
2504 18241 17192 149493704 12 1
2505 18258 17201 149493704 12 1
2506 18258 17201 149493704 12 1
2507 18252 17196 149493704 12 1
2508 18255 17199 149493704 12 1
2509 18266 17208 149493704 12 1
2510 18262 17204 149493704 12 1
2511 18257 17202 149493704 12 1
2512 18255 17205 149493704 12 1
2513 18270 17212 149493704 12 1
2514 18270 17213 149493704 12 1
2515 18265 17210 149493704 12 1
2516 18264 17210 149493704 12 1
2517 18266 17211 149493704 12 1
2518 18269 17213 149493704 12 1
2519 18268 17214 149493704 12 1
2520 18263 17215 149493704 12 1
2521 18280 17224 149493704 12 1
2522 18275 17219 149493704 12 1
2523 18276 17221 149493704 12 1
2524 18279 17223 149493704 12 1
2525 18290 17231 149493704 12 1
2526 18288 17229 149493704 12 1
2527 18287 17232 149493704 12 1
2528 18285 17234 149493704 12 1
2529 18291 17231 149493704 12 1
2530 18291 17231 149493704 12 1
2531 18289 17231 149493704 12 1
2532 18290 17232 149493704 12 1
2533 18293 17234 149493704 12 1
2534 18295 17236 149493704 12 1
2535 18296 17240 149493704 12 1
2536 18295 17245 149493704 12 1
2537 18308 17249 149493704 12 1
2538 18310 17251 149493704 12 1
2539 18309 17251 149493704 12 1
2540 18315 17257 149493704 12 1
2541 18319 17260 149493704 12 1
2542 18323 17264 149493704 12 1
2543 18327 17268 149493704 12 1
2544 18334 17282 149493704 12 1
2545 18347 17287 149493704 12 1
2546 18348 17288 149493704 12 1
2547 18352 17296 149493704 12 1
2548 18354 17303 149493704 12 1
2549 18361 17309 149493704 12 1
2550 18360 17309 149493704 12 1
2551 18357 17305 149493704 12 1
2552 18357 17313 149493704 12 1
2553 18381 17328 149493704 12 1
2554 18385 17328 149493704 12 1
2555 18384 17328 149493704 12 1
2556 18394 17335 149493704 12 1
2557 18418 17352 149493704 12 1
2558 18422 17356 149493704 12 1
2559 18410 17350 149493704 12 1
2560 18420 17362 149493704 12 1
2561 18435 17367 149493704 12 1
2562 18441 17373 149493704 12 1
2563 18440 17371 149493704 12 1
2564 18447 17377 149493704 12 1
2565 18451 17377 149493704 12 1
2566 18453 17379 149493704 12 1
2567 18449 17376 149493704 12 1
2568 18448 17385 149493704 12 1
2569 18471 17398 149493704 12 1
2570 18466 17392 149493704 12 1
2571 18467 17394 149493704 12 1
2572 18477 17403 149493704 12 1
2573 18488 17412 149493704 12 1
2574 18484 17409 149493704 12 1
2575 18480 17406 149493704 12 1
2576 18482 17416 149493704 12 1
2577 18498 17423 149493704 12 1
2578 18504 17428 149493704 12 1
2579 18502 17428 149493704 12 1
2580 18504 17431 149495752 12 1
2581 18506 17433 149495752 12 1
2582 18508 17435 149495752 12 1
2583 18503 17430 149495752 12 1
2584 18502 17438 149495752 12 1
2585 18527 17453 149495752 12 1
2586 18524 17449 149495752 12 1
2587 18522 17448 149495752 12 1
2588 18527 17453 149495752 12 1
2589 18541 17464 149495752 12 1
2590 18538 17460 149495752 12 1
2591 18532 17456 149495752 12 1
2592 18537 17466 149495752 12 1
2593 18555 17474 149495752 12 1
2594 18557 17475 149495752 12 1
2595 18556 17475 149495752 12 1
2596 18567 17484 149495752 12 1
2597 18573 17489 149495752 12 1
2598 18573 17488 149495752 12 1
2599 18571 17486 149495752 12 1
2600 18572 17495 149495752 12 1
2601 18592 17507 149495752 12 1
2602 18586 17498 149495752 12 1
2603 18588 17498 149495752 12 1
2604 18601 17510 149495752 12 1
2605 18614 17521 149495752 12 1
2606 18619 17527 149495752 12 1
2607 18617 17530 149495752 12 1
2608 18608 17525 149495752 12 1
2609 18624 17531 149495752 12 1
2610 18631 17537 149495752 12 1
2611 18633 17538 149495752 12 1
2612 18630 17536 149495752 12 1
2613 18640 17546 149495752 12 1
2614 18645 17552 149495752 12 1
2615 18647 17557 149495752 12 1
2616 18629 17544 149495752 12 1
2617 18652 17557 149495752 12 1
2618 18654 17557 149495752 12 1
2619 18658 17562 149495752 12 1
2620 18653 17558 149495752 12 1
2621 18663 17567 149495752 12 1
2622 18671 17573 149495752 12 1
2623 18664 17570 149495752 12 1
2624 18656 17566 149495752 12 1
2625 18673 17573 149495752 12 1
2626 18682 17579 149495752 12 1
2627 18679 17578 149495752 12 1
2628 18678 17578 149495752 12 1
2629 18684 17585 149495752 12 1
2630 18688 17588 149495752 12 1
2631 18688 17590 149495752 12 1
2632 18679 17589 149495752 12 1
2633 18695 17595 149495752 12 1
2634 18701 17599 149495752 12 1
2635 18704 17603 149495752 12 1
2636 18706 17604 149495752 12 1
2637 18715 17613 149495752 12 1
2638 18717 17617 149495752 12 1
2639 18713 17617 149495752 12 1
2640 18702 17612 149495752 12 1
2641 18720 17620 149495752 12 1
2642 18724 17623 149495752 12 1
2643 18722 17623 149495752 12 1
2644 18720 17620 149495752 12 1
2645 18725 17626 149495752 12 1
2646 18728 17631 149495752 12 1
2647 18732 17638 149495752 12 1
2648 18722 17634 149495752 12 1
2649 18739 17641 149495752 12 1
2650 18738 17639 149495752 12 1
2651 18745 17646 149512136 12 1
2652 18750 17651 149512136 12 1
2653 18763 17662 149512136 12 1
2654 18762 17661 149512136 12 1
2655 18754 17658 149512136 12 1
2656 18751 17658 149512136 12 1
2657 18767 17665 149512136 12 1
2658 18775 17672 149512136 12 1
2659 18774 17671 149512136 12 1
2660 18774 17671 149512136 12 1
2661 18780 17679 149512136 12 1
2662 18787 17687 149512136 12 1
2663 18788 17688 149512136 12 1
2664 18782 17686 149512136 12 1
2665 18798 17691 149512136 12 1
2666 18801 17693 149512136 12 1
2667 18803 17696 149512136 12 1
2668 18791 17684 149512136 12 1
2669 18796 17687 149512136 12 1
2670 18797 17688 149512136 12 1
2671 18803 17697 149512136 12 1
2672 18790 17688 149512136 12 1
2673 18813 17701 149512136 12 1
2674 18812 17699 149512136 12 1
2675 18820 17708 149512136 12 1
2676 18815 17705 149512136 12 1
2677 18823 17712 149512136 12 1
2678 18820 17709 149512136 12 1
2679 18822 17714 149512136 12 1
2680 18806 17706 149512136 12 1
2681 18834 17725 149512136 12 1
2682 18823 17714 149512136 12 1
2683 18831 17723 149512136 12 1
2684 18826 17717 149512136 12 1
2685 18850 17736 149512136 12 1
2686 18848 17733 149512136 12 1
2687 18846 17738 149512136 12 1
2688 18839 17733 149512136 12 1
2689 18863 17748 149512136 12 1
2690 18858 17741 149512136 12 1
2691 18865 17750 149512136 12 1
2692 18865 17747 149512136 12 1
2693 18874 17755 149512136 12 1
2694 18871 17752 149512136 12 1
2695 18877 17759 149512136 12 1
2696 18866 17754 149512136 12 1
2697 18889 17768 149512136 12 1
2698 18882 17758 149512136 12 1
2699 18893 17770 149512136 12 1
2700 18893 17768 149512136 12 1
2701 18906 17779 149512136 12 1
2702 18902 17775 149512136 12 1
2703 18910 17786 149512136 12 1
2704 18896 17778 149512136 12 1
2705 18918 17790 149512136 12 1
2706 18918 17788 149512136 12 1
2707 18925 17795 149512136 12 1
2708 18924 17794 149512136 12 1
2709 18932 17801 149512136 12 1
2710 18929 17798 149512136 12 1
2711 18932 17803 149512136 12 1
2712 18923 17800 149512136 12 1
2713 18946 17814 149512136 12 1
2714 18941 17807 149512136 12 1
2715 18949 17815 149512136 12 1
2716 18951 17816 149512136 12 1
2717 18969 17830 149512136 12 1
2718 18961 17823 149512136 12 1
2719 18966 17833 149512136 12 1
2720 18954 17827 149512136 12 1
2721 18975 17840 149512136 12 1
2722 18969 17833 149512136 12 1
2723 18978 17843 149512136 12 1
2724 18975 17840 149512136 12 1
2725 18982 17846 149512136 12 1
2726 18982 17848 149512136 12 1
2727 18988 17857 149512136 12 1
2728 18972 17848 149512136 12 1
2729 18995 17861 149512136 12 1
2730 18992 17857 149512136 12 1
2731 19000 17865 149512136 12 1
2732 18997 17862 149512136 12 1
2733 19011 17875 149512136 12 1
2734 19007 17871 149512136 12 1
2735 19013 17880 149512136 12 1
2736 18995 17867 149512136 12 1
2737 19014 17877 149512136 12 1
2738 19014 17875 149512136 12 1
2739 19021 17884 149512136 12 1
2740 19014 17879 149512136 12 1
2741 19024 17888 149512136 12 1
2742 19021 17884 149512136 12 1
2743 19027 17892 149512136 12 1
2744 19012 17884 149512136 12 1
2745 19035 17899 149512136 12 1
2746 19027 17891 149512136 12 1
2747 19036 17901 149512136 12 1
2748 19033 17897 149512136 12 1
2749 19056 17917 149512136 12 1
2750 19043 17904 149512136 12 1
2751 19041 17906 149512136 12 1
2752 19029 17897 149512136 12 1
2753 19052 17910 149512136 12 1
2754 19046 17904 149512136 12 1
2755 19056 17915 149512136 12 1
2756 19049 17907 149512136 12 1
2757 19059 17916 149512136 12 1
2758 19048 17905 149512136 12 1
2759 19049 17908 149512136 12 1
2760 19033 17899 149512136 12 1
2761 19053 17910 149512136 12 1
2762 19046 17903 149512136 12 1
2763 19054 17911 149512136 12 1
2764 19051 17908 149512136 12 1
2765 19065 17920 149512136 12 1
2766 19060 17915 149512136 12 1
2767 19073 17932 149512136 12 1
2768 19058 17922 149512136 12 1
2769 19077 17933 149512136 12 1
2770 19073 17928 149512136 12 1
2771 19081 17937 149512136 12 1
2772 19077 17934 149512136 12 1
2773 19083 17939 149512136 12 1
2774 19075 17932 149512136 12 1
2775 19080 17939 149512136 12 1
2776 19066 17931 149512136 12 1
2777 19079 17936 149512136 12 1
2778 19070 17927 149512136 12 1
2779 19080 17938 149512136 12 1
2780 19076 17934 149512136 12 1
2781 19091 17947 149512136 12 1
2782 19080 17937 149512136 12 1
2783 19082 17944 149512136 12 1
2784 19072 17938 149512136 12 1
2785 19089 17946 149512136 12 1
2786 19090 17945 149512136 12 1
2787 19095 17952 149512136 12 1
2788 19095 17951 149512136 12 1
2789 19102 17957 149512136 12 1
2790 19102 17959 149512136 12 1
2791 19108 17968 149512136 12 1
2792 19094 17960 149512136 12 1
2793 19116 17972 149512136 12 1
2794 19113 17968 149512136 12 1
2795 19123 17978 149512136 12 1
2796 19123 17976 149512136 12 1
2797 19125 17974 149512136 12 1
2798 19121 17970 149512136 12 1
2799 19126 17978 149512136 12 1
2800 19118 17975 149512136 12 1
2801 19137 17985 149512136 12 1
2802 19140 17986 149512136 12 1
2803 19139 17987 149512136 12 1
2804 19133 17984 149544872 12 1
2805 19139 17989 149544872 12 1
2806 19138 17987 149544872 12 1
2807 19141 17992 149544872 12 1
2808 19128 17985 149544872 12 1
2809 19153 18002 149544872 12 1
2810 19150 17999 149544872 12 1
2811 19153 18002 149544872 12 1
2812 19154 18002 149544872 12 1
2813 19177 18019 149544872 12 1
2814 19175 18016 149544872 12 1
2815 19168 18016 149544872 12 1
2816 19164 18014 149544872 12 1
2817 19185 18026 149544872 12 1
2818 19184 18025 149544872 12 1
2819 19183 18027 149544872 12 1
2820 19180 18024 149544872 12 1
2821 19186 18030 149544872 12 1
2822 19188 18031 149544872 12 1
2823 19187 18032 149544872 12 1
2824 19180 18030 149544872 12 1
2825 19201 18044 149544872 12 1
2826 19200 18042 149577608 12 1
2827 19208 18051 149577608 12 1
2828 19201 18042 149577608 12 1
2829 19217 18057 149577608 12 1
2830 19214 18054 149577608 12 1
2831 19215 18058 149577608 12 1
2832 19204 18051 149577608 12 1
2833 19222 18063 149577608 12 1
2834 19225 18065 149577608 12 1
2835 19224 18066 149577608 12 1
2836 19217 18060 149577608 12 1
2837 19231 18074 149577608 12 1
2838 19235 18078 149577608 12 1
2839 19238 18082 149577608 12 1
2840 19227 18077 149577608 12 1
2841 19250 18091 149610344 12 1
2842 19247 18089 149610344 12 1
2843 19251 18094 149610344 12 1
2844 19251 18094 149610344 12 1
2845 19268 18108 149610344 12 1
2846 19262 18102 149610344 12 1
2847 19263 18107 149610344 12 1
2848 19257 18105 149610344 12 1
2849 19278 18116 149610344 12 1
2850 19278 18116 149610344 12 1
2851 19280 18119 149643080 12 1
2852 19280 18119 149643080 12 1
2853 19291 18129 149643080 12 1
2854 19290 18128 149643080 12 1
2855 19291 18131 149643080 12 1
2856 19280 18124 149643080 12 1
2857 19303 18137 149643080 12 1
2858 19304 18138 149643080 12 1
2859 19309 18143 149643080 12 1
2860 19307 18141 149643080 12 1
2861 19319 18151 149643080 12 1
2862 19318 18151 149643080 12 1
2863 19318 18154 149643080 12 1
2864 19314 18153 149643080 12 1
2865 19334 18165 149643080 12 1
2866 19337 18166 149675816 12 1
2867 19345 18175 149675816 12 1
2868 19343 18175 149675816 12 1
2869 19354 18184 149675816 12 1
2870 19353 18183 149675816 12 1
2871 19356 18186 149675816 12 1
2872 19347 18181 149675816 12 1
2873 19370 18196 149675816 12 1
2874 19372 18198 149675816 12 1
2875 19371 18198 149675816 12 1
2876 19371 18197 149675816 12 1
2877 19389 18211 149675816 12 1
2878 19394 18216 149675816 12 1
2879 19391 18217 149675816 12 1
2880 19388 18217 149675816 12 1
2881 19405 18225 149675816 12 1
2882 19407 18227 149675816 12 1
2883 19406 18228 149675816 12 1
2884 19403 18226 149675816 12 1
2885 19410 18232 149675816 12 1
2886 19406 18229 149675816 12 1
2887 19409 18233 149675816 12 1
2888 19399 18229 149675816 12 1
2889 19418 18240 149675816 12 1
2890 19415 18237 149675816 12 1
2891 19419 18241 149675816 12 1
2892 19418 18241 149675816 12 1
2893 19431 18252 149675816 12 1
2894 19429 18249 149675816 12 1
2895 19430 18253 149675816 12 1
2896 19417 18245 149675816 12 1
2897 19435 18255 149675816 12 1
2898 19437 18257 149675816 12 1
2899 19437 18259 149675816 12 1
2900 19433 18256 149675816 12 1
2901 19441 18263 149675816 12 1
2902 19446 18267 149675816 12 1
2903 19444 18267 149675816 12 1
2904 19439 18268 149675816 12 1
2905 19461 18282 149675816 12 1
2906 19461 18282 149675816 12 1
2907 19462 18283 149675816 12 1
2908 19470 18291 149675816 12 1
2909 19485 18303 149675816 12 1
2910 19480 18299 149675816 12 1
2911 19478 18299 149675816 12 1
2912 19473 18296 149675816 12 1
2913 19491 18306 149675816 12 1
2914 19495 18309 149675816 12 1
2915 19497 18313 149675816 12 1
2916 19496 18312 149675816 12 1
2917 19506 18322 149675816 12 1
2918 19510 18326 149675816 12 1
2919 19513 18330 149675816 12 1
2920 19501 18324 149675816 12 1
2921 19522 18335 149675816 12 1
2922 19518 18330 149675816 12 1
2923 19523 18336 149675816 12 1
2924 19521 18332 149675816 12 1
2925 19533 18342 149675816 12 1
2926 19526 18336 149675816 12 1
2927 19530 18342 149675816 12 1
2928 19524 18341 149675816 12 1
2929 19543 18351 149675816 12 1
2930 19542 18350 149675816 12 1
2931 19545 18353 149675816 12 1
2932 19538 18348 149675816 12 1
2933 19547 18356 149675816 12 1
2934 19545 18354 149675816 12 1
2935 19546 18357 149675816 12 1
2936 19534 18351 149675816 12 1
2937 19556 18365 149675816 12 1
2938 19562 18371 149675816 12 1
2939 19564 18374 149675816 12 1
2940 19564 18374 149675816 12 1
2941 19585 18389 149675816 12 1
2942 19584 18388 149675816 12 1
2943 19577 18387 149675816 12 1
2944 19580 18392 149675816 12 1
2945 19600 18404 149675816 12 1
2946 19604 18407 149675816 12 1
2947 19605 18410 149675816 12 1
2948 19603 18408 149675816 12 1
2949 19614 18416 149675816 12 1
2950 19614 18416 149675816 12 1
2951 19616 18419 149675816 12 1
2952 19604 18409 149675816 12 1
2953 19625 18424 149675816 12 1
2954 19628 18426 149675816 12 1
2955 19631 18430 149675816 12 1
2956 19628 18425 149675816 12 1
2957 19644 18439 149675816 12 1
2958 19656 18451 149675816 12 1
2959 19665 18463 149675816 12 1
2960 19654 18457 149675816 12 1
2961 19676 18472 149675816 12 1
2962 19677 18471 149675816 12 1
2963 19679 18475 149675816 12 1
2964 19672 18468 149679912 12 1
2965 19685 18480 149679912 12 1
2966 19684 18478 149679912 12 1
2967 19686 18482 149679912 12 1
2968 19671 18472 149679912 12 1
2969 19695 18489 149679912 12 1
2970 19690 18484 149679912 12 1
2971 19695 18489 149679912 12 1
2972 19691 18485 149679912 12 1
2973 19710 18501 149679912 12 1
2974 19704 18495 149679912 12 1
2975 19705 18500 149679912 12 1
2976 19693 18493 149679912 12 1
2977 19716 18507 149679912 12 1
2978 19718 18509 149679912 12 1
2979 19720 18513 149679912 12 1
2980 19716 18509 149679912 12 1
2981 19729 18521 149679912 12 1
2982 19726 18519 149679912 12 1
2983 19723 18518 149679912 12 1
2984 19713 18512 149679912 12 1
2985 19742 18534 149679912 12 1
2986 19738 18530 149679912 12 1
2987 19747 18538 149679912 12 1
2988 19746 18537 149679912 12 1
2989 19760 18549 149679912 12 1
2990 19755 18544 149679912 12 1
2991 19758 18550 149679912 12 1
2992 19745 18539 149679912 12 1
2993 19764 18551 149679912 12 1
2994 19765 18553 149679912 12 1
2995 19765 18555 149679912 12 1
2996 19762 18551 149679912 12 1
2997 19775 18563 149679912 12 1
2998 19782 18570 149679912 12 1
2999 19787 18576 149679912 12 1
3000 19773 18568 149679912 12 1


==> figures/data/mem_split.txt <==
iters tot-node sys-node mem s-vars a-vars
0 33 29 142655928 3 1
1 69 60 142655928 4 1
2 96 83 142711984 5 1
3 100 87 142711984 5 1
4 142 127 142711984 6 1
5 148 130 142744720 6 1
6 152 135 142744720 6 1
7 150 133 142777456 6 1
8 197 177 142777456 7 1
9 203 181 142810192 7 1
10 210 188 142810192 7 1
11 210 190 142842928 7 1
12 218 199 142842928 7 1
13 225 201 142875664 7 1
14 234 211 142877712 7 1
15 230 209 142910448 7 1
16 294 266 142943184 8 1
17 296 266 142982064 8 1
18 309 279 142982064 8 1
19 307 278 143016848 8 1
20 332 303 143016848 8 1
21 333 303 143049584 8 1
22 343 313 143082320 8 1
23 338 310 143082320 8 1
24 354 327 143082320 8 1
25 357 328 143082320 8 1
26 367 338 143082320 8 1
27 365 337 143082320 8 1
28 379 352 143082320 8 1
29 401 373 143082320 8 1
30 424 396 143082320 8 1
31 440 409 143082320 8 1
32 453 423 143082320 8 1
33 468 438 143082320 8 1
34 478 447 143082320 8 1
35 484 453 143082320 8 1
36 490 461 143082320 8 1
37 512 480 143082320 8 1
38 519 488 143082320 8 1
39 528 498 143082320 8 1
40 545 514 143082320 8 1
41 549 517 143082320 8 1
42 566 533 143117104 8 1
43 570 538 143149840 8 1
44 580 545 143149840 8 1
45 590 555 143149840 8 1
46 615 577 143149840 8 1
47 632 593 143149840 8 1
48 647 607 143149840 8 1
49 649 608 143149840 8 1
50 661 621 143149840 8 1
51 667 627 143149840 8 1
52 685 643 143149840 8 1
53 690 648 143149840 8 1
54 706 663 143149840 8 1
55 725 680 143149840 8 1
56 743 698 143149840 8 1
57 767 722 143149840 8 1
58 780 730 143149840 8 1
59 785 735 143149840 8 1
60 798 746 143149840 8 1
61 806 754 143149840 8 1
62 826 773 143149840 8 1
63 835 782 143149840 8 1
64 841 787 143149840 8 1
65 844 790 143149840 8 1
66 858 804 143149840 8 1
67 1008 949 143149840 9 1
68 1036 976 143149840 9 1
69 1049 988 143149840 9 1
70 1057 995 143149840 9 1
71 1068 1006 143151888 9 1
72 1087 1024 143153936 9 1
73 1102 1038 143153936 9 1
74 1118 1054 143153936 9 1
75 1135 1071 143153936 9 1
76 1146 1081 143188720 9 1
77 1170 1105 143221456 9 1
78 1180 1114 143221456 9 1
79 1190 1123 143221456 9 1
80 1205 1139 143221456 9 1
81 1220 1154 143221456 9 1
82 1231 1165 143221456 9 1
83 1234 1168 143221456 9 1
84 1237 1172 143221456 9 1
85 1242 1177 143221456 9 1
86 1263 1198 143221456 9 1
87 1277 1213 143221456 9 1
88 1276 1212 143221456 9 1
89 1277 1214 143221456 9 1
90 1294 1230 143221456 9 1
91 1308 1244 143221456 9 1
92 1313 1250 143221456 9 1
93 1338 1273 143221456 9 1
94 1351 1286 143221456 9 1
95 1359 1296 143221456 9 1
96 1369 1307 143221456 9 1
97 1568 1502 143221456 10 1
98 1587 1520 143221456 10 1
99 1603 1536 143221456 10 1
100 1611 1545 143221456 10 1
101 1622 1556 143221456 10 1
102 1637 1569 143221456 10 1
103 1652 1584 143221456 10 1
104 1663 1595 143223504 10 1
105 1673 1606 143223504 10 1
106 1681 1614 143256240 10 1
107 1689 1621 143288976 10 1
108 1699 1630 143288976 10 1
109 1707 1638 143288976 10 1
110 1720 1650 143288976 10 1
111 1731 1661 143288976 10 1
112 1748 1679 143288976 10 1
113 1803 1732 143288976 10 1
114 1819 1743 143288976 10 1
115 1827 1748 143288976 10 1
116 1838 1758 143288976 10 1
117 1842 1762 143288976 10 1
118 1853 1774 143288976 10 1
119 1861 1781 143288976 10 1
120 1872 1793 143288976 10 1
121 1878 1800 143288976 10 1
122 1897 1816 143288976 10 1
123 1911 1828 143288976 10 1
124 1915 1830 143288976 10 1
125 1926 1839 143288976 10 1
126 1943 1854 143288976 10 1
127 1943 1855 143288976 10 1
128 1954 1868 143288976 10 1
129 1966 1880 143288976 10 1
130 1969 1882 143288976 10 1
131 1980 1891 143288976 10 1
132 2001 1912 143288976 10 1
133 2010 1922 143288976 10 1
134 2018 1931 143288976 10 1
135 2029 1943 143288976 10 1
136 2046 1961 143288976 10 1
137 2044 1960 143288976 10 1
138 2053 1970 143288976 10 1
139 2078 1992 143288976 10 1
140 2092 2003 143288976 10 1
141 2107 2018 143288976 10 1
142 2108 2021 143288976 10 1
143 2127 2037 143288976 10 1
144 2135 2048 143288976 10 1
145 2414 2322 143312296 11 1
146 2448 2351 143314344 11 1
147 2464 2369 143314344 11 1
148 2470 2377 143314344 11 1
149 2494 2400 143349128 11 1
150 2539 2443 143383912 11 1
151 2555 2458 143416648 11 1
152 2562 2465 143449384 11 1
153 2587 2493 143492360 11 1
154 2602 2507 143527144 11 1
155 2624 2526 143561928 11 1
156 2641 2540 143594664 11 1
157 2643 2541 143627400 11 1
158 2656 2555 143664232 11 1
159 2680 2579 143696968 11 1
160 2705 2603 143729704 11 1
161 2723 2623 143729704 11 1
162 2752 2650 143729704 11 1
163 2759 2657 143729704 11 1
164 2772 2668 143729704 11 1
165 2793 2687 143729704 11 1
166 2803 2697 143729704 11 1
167 2812 2706 143729704 11 1
168 2823 2717 143729704 11 1
169 2834 2727 143729704 11 1
170 2847 2740 143729704 11 1
171 2863 2756 143729704 11 1
172 2865 2759 143729704 11 1
173 2872 2767 143729704 11 1
174 2886 2780 143729704 11 1
175 2901 2794 143733800 11 1
176 2917 2811 143733800 11 1
177 2925 2820 143733800 11 1
178 2968 2860 143737896 11 1
179 2985 2870 143741992 11 1
180 2994 2878 143746088 11 1
181 3001 2886 143746088 11 1
182 3004 2891 143746088 11 1
183 3012 2901 143778824 11 1
184 3020 2908 143778824 11 1
185 3030 2919 143778824 11 1
186 3036 2926 143778824 11 1
187 3057 2940 143778824 11 1
188 3067 2950 143778824 11 1
189 3071 2953 143778824 11 1
190 3080 2962 143778824 11 1
191 3090 2970 143778824 11 1
192 3089 2972 143778824 11 1
193 3098 2984 143778824 11 1
194 3110 2996 143778824 11 1
195 3114 2999 143778824 11 1
196 3125 3007 143778824 11 1
197 3144 3026 143778824 11 1
198 3172 3055 143778824 11 1
199 3182 3066 143778824 11 1
200 3196 3082 143778824 11 1
201 3205 3093 143778824 11 1
202 3205 3094 143778824 11 1
203 3231 3121 143778824 11 1
204 3259 3147 143778824 11 1
205 3274 3155 143778824 11 1
206 3276 3157 143778824 11 1
207 3289 3167 143778824 11 1
208 3286 3168 143778824 11 1
209 3292 3177 143778824 11 1
210 3295 3179 143778824 11 1
211 3302 3187 143778824 11 1
212 3304 3190 143778824 11 1
213 3327 3206 143778824 11 1
214 3337 3216 143778824 11 1
215 3341 3219 143778824 11 1
216 3353 3228 143778824 11 1
217 3375 3248 143778824 11 1
218 3370 3250 143782920 11 1
219 3379 3262 143782920 11 1
220 3391 3274 143815656 11 1
221 3395 3277 143881128 11 1
222 3411 3290 143913864 11 1
223 3420 3299 143946600 11 1
224 3432 3312 143946600 11 1
225 3442 3323 143946600 11 1
226 3454 3337 143946600 11 1
227 3465 3351 143946600 11 1
228 3463 3349 143946600 11 1
229 3461 3351 143946600 11 1
230 3487 3373 143946600 11 1
231 3506 3388 143946600 11 1
232 3509 3394 143946600 11 1
233 3509 3397 143946600 11 1
234 3538 3423 143946600 11 1
235 3550 3438 143946600 11 1
236 3563 3448 143946600 11 1
237 3576 3457 143946600 11 1
238 3590 3471 143946600 11 1
239 3997 3875 144020264 12 1
240 4033 3909 144220776 12 1
241 4048 3923 144220776 12 1
242 4078 3952 144220776 12 1
243 4097 3968 144220776 12 1
244 4104 3974 144220776 12 1
245 4126 3997 144220776 12 1
246 4131 4002 144220776 12 1
247 4146 4018 144220776 12 1
248 4155 4028 144220776 12 1
249 4174 4048 144220776 12 1
250 4209 4081 144220776 12 1
251 4226 4097 144220776 12 1
252 4245 4117 144220776 12 1
253 4257 4127 144220776 12 1
254 4261 4132 144220776 12 1
255 4269 4140 144220776 12 1
256 4294 4164 144220776 12 1
257 4297 4169 144220776 12 1
258 4315 4189 144220776 12 1
259 4333 4206 144220776 12 1
260 4352 4226 144220776 12 1
261 4360 4237 144220776 12 1
262 4375 4251 144220776 12 1
263 4389 4265 144220776 12 1
264 4409 4283 144220776 12 1
265 4427 4300 144220776 12 1
266 4435 4308 144220776 12 1
267 4452 4326 144220776 12 1
268 4467 4342 144220776 12 1
269 4487 4361 144220776 12 1
270 4498 4371 144220776 12 1
271 4515 4390 144220776 12 1
272 4519 4396 144220776 12 1
273 4564 4437 144220776 12 1
274 4587 4454 144220776 12 1
275 4593 4462 144220776 12 1
276 4602 4472 144220776 12 1
277 4602 4475 144220776 12 1
278 4614 4486 144220776 12 1
279 4620 4491 144220776 12 1
280 4629 4501 144220776 12 1
281 4634 4507 144220776 12 1
282 4653 4521 144220776 12 1
283 4662 4530 144220776 12 1
284 4668 4535 144220776 12 1
285 4679 4546 144220776 12 1
286 4685 4550 144220776 12 1
287 4683 4551 144220776 12 1
288 4695 4563 144220776 12 1
289 4700 4568 144220776 12 1
290 4703 4570 144220776 12 1
291 4724 4588 144220776 12 1
292 4737 4601 144220776 12 1
293 4753 4618 144220776 12 1
294 4762 4628 144220776 12 1
295 4770 4638 144220776 12 1
296 4784 4654 144220776 12 1
297 4783 4654 144220776 12 1
298 4805 4677 144220776 12 1
299 4822 4692 144220776 12 1
300 4846 4711 144220776 12 1
301 4848 4713 144220776 12 1
302 4861 4722 144220776 12 1
303 4855 4720 144220776 12 1
304 4869 4735 144220776 12 1
305 4869 4734 144220776 12 1
306 4884 4750 144220776 12 1
307 4884 4751 144220776 12 1
308 4904 4767 144220776 12 1
309 4912 4775 144220776 12 1
310 4913 4775 144220776 12 1
311 4924 4783 144220776 12 1
312 4939 4797 144220776 12 1
313 4930 4795 144220776 12 1
314 4945 4810 144220776 12 1
315 4960 4825 144220776 12 1
316 4960 4824 144220776 12 1
317 4973 4834 144220776 12 1
318 4981 4842 144220776 12 1
319 4987 4849 144220776 12 1
320 4994 4857 144220776 12 1
321 5008 4873 144220776 12 1
322 5004 4872 144220776 12 1
323 4997 4866 144220776 12 1
324 4999 4872 144220776 12 1
325 5027 4892 144220776 12 1
326 5031 4896 144220776 12 1
327 5045 4910 144220776 12 1
328 5040 4908 144220776 12 1
329 5051 4918 144220776 12 1
330 5056 4922 144220776 12 1
331 5078 4945 144220776 12 1
332 5080 4948 144220776 12 1
333 5098 4963 144220776 12 1
334 5107 4972 144220776 12 1
335 5110 4974 144220776 12 1
336 5120 4985 144220776 12 1
337 5137 5000 144220776 12 1
338 5134 5000 144220776 12 1
339 5144 5010 144222824 12 1
340 5162 5028 144222824 12 1
341 5164 5029 144222824 12 1
342 5174 5040 144222824 12 1
343 5187 5055 144222824 12 1
344 5182 5052 144222824 12 1
345 5210 5074 144222824 12 1
346 5211 5074 144222824 12 1
347 5223 5082 144222824 12 1
348 5217 5080 144222824 12 1
349 5228 5092 144222824 12 1
350 5227 5090 144222824 12 1
351 5245 5109 144222824 12 1
352 5247 5112 144222824 12 1
353 5269 5130 144222824 12 1
354 5276 5137 144222824 12 1
355 5275 5135 144222824 12 1
356 5287 5145 144222824 12 1
357 5303 5160 144222824 12 1
358 5294 5158 144222824 12 1
359 5308 5172 144222824 12 1
360 5321 5185 144222824 12 1
361 5320 5183 144222824 12 1
362 5327 5191 144222824 12 1
363 5330 5196 144222824 12 1
364 5365 5228 144222824 12 1
365 5373 5239 144222824 12 1
366 5391 5256 144222824 12 1
367 5410 5274 144222824 12 1
368 5425 5289 144222824 12 1
369 5423 5289 144222824 12 1
370 5430 5294 144222824 12 1
371 5451 5312 144222824 12 1
372 5453 5317 144222824 12 1
373 5469 5330 144222824 12 1
374 5466 5330 144222824 12 1
375 5469 5337 144222824 12 1
376 5473 5341 144222824 12 1
377 5472 5344 144222824 12 1
378 5483 5358 144222824 12 1
379 5502 5376 144222824 12 1
380 5507 5381 144222824 12 1
381 5522 5398 144222824 12 1
382 5519 5395 144222824 12 1
383 5520 5398 144222824 12 1
384 5514 5395 144222824 12 1
385 5528 5405 144222824 12 1
386 5532 5412 144222824 12 1
387 5522 5405 144222824 12 1
388 5533 5415 144222824 12 1
389 5525 5411 144222824 12 1
390 5550 5431 144222824 12 1
391 5589 5465 144222824 12 1
392 5600 5479 144222824 12 1
393 5613 5493 144222824 12 1
394 5626 5505 144222824 12 1
395 5641 5519 144222824 12 1
396 5649 5529 144222824 12 1
397 5674 5554 144222824 12 1
398 5688 5569 144222824 12 1
399 5698 5580 144222824 12 1
400 5717 5598 144222824 12 1
401 5751 5629 144222824 12 1
402 5758 5639 144222824 12 1
403 5775 5655 144222824 12 1
404 5796 5677 144222824 12 1
405 5810 5688 144222824 12 1
406 5810 5691 144222824 12 1
407 5820 5698 144222824 12 1
408 5833 5710 144222824 12 1
409 5846 5724 144222824 12 1
410 5877 5755 144222824 12 1
411 5894 5768 144222824 12 1
412 5900 5773 144222824 12 1
413 5923 5795 144222824 12 1
414 5933 5805 144222824 12 1
415 5950 5822 144222824 12 1
416 5970 5842 144222824 12 1
417 5985 5858 144222824 12 1
418 6002 5875 144222824 12 1
419 6019 5891 144222824 12 1
420 6039 5911 144222824 12 1
421 6055 5927 144222824 12 1
422 6069 5941 144222824 12 1
423 6089 5960 144222824 12 1
424 6098 5971 144222824 12 1
425 6121 5994 144222824 12 1
426 6142 6014 144257608 12 1
427 6151 6023 144290344 12 1
428 6162 6034 144290344 12 1
429 6179 6050 144290344 12 1
430 6192 6061 144290344 12 1
431 6201 6070 144290344 12 1
432 6208 6078 144290344 12 1
433 6222 6091 144290344 12 1
434 6227 6097 144290344 12 1
435 6250 6118 144290344 12 1
436 6259 6125 144290344 12 1
437 6268 6135 144290344 12 1
438 6275 6144 144290344 12 1
439 6295 6163 144290344 12 1
440 6297 6166 144290344 12 1
441 6309 6177 144290344 12 1
442 6319 6185 144290344 12 1
443 6329 6195 144290344 12 1
444 6340 6205 144290344 12 1
445 6355 6220 144290344 12 1
446 6362 6227 144290344 12 1
447 6385 6249 144290344 12 1
448 6409 6274 144290344 12 1
449 6413 6279 144290344 12 1
450 6421 6288 144290344 12 1
451 6432 6298 144290344 12 1
452 6443 6313 144290344 12 1
453 6463 6334 144290344 12 1
454 6471 6343 144290344 12 1
455 6477 6348 144290344 12 1
456 6484 6356 144290344 12 1
457 6480 6354 144290344 12 1
458 6490 6364 144290344 12 1
459 6500 6373 144290344 12 1
460 6511 6381 144290344 12 1
461 6520 6389 144290344 12 1
462 6525 6395 144290344 12 1
463 6550 6419 144323080 12 1
464 6555 6424 144323080 12 1
465 6557 6427 144323080 12 1
466 6574 6443 144323080 12 1
467 6580 6449 144323080 12 1
468 6587 6457 144323080 12 1
469 6610 6478 144323080 12 1
470 6618 6486 144323080 12 1
471 6627 6494 144323080 12 1
472 6640 6506 144323080 12 1
473 6652 6519 144323080 12 1
474 6662 6528 144323080 12 1
475 6673 6539 144323080 12 1
476 6679 6544 144323080 12 1
477 6697 6561 144323080 12 1
478 6707 6571 144323080 12 1
479 6717 6581 144323080 12 1
480 6720 6584 144323080 12 1
481 6725 6589 144323080 12 1
482 6731 6600 144323080 12 1
483 6758 6626 144323080 12 1
484 6761 6629 144323080 12 1
485 6764 6633 144323080 12 1
486 6766 6635 144323080 12 1
487 6757 6630 144323080 12 1
488 6765 6637 144323080 12 1
489 6773 6646 144323080 12 1
490 6786 6659 144323080 12 1
491 6793 6666 144323080 12 1
492 6802 6675 144323080 12 1
493 6808 6680 144323080 12 1
494 7600 7465 144689352 13 1
495 7622 7489 144826440 13 1
496 7638 7504 144826440 13 1
497 7654 7521 144826440 13 1
498 7680 7544 144826440 13 1
499 7704 7571 144826440 13 1
500 7716 7582 144826440 13 1
501 7735 7603 144826440 13 1
502 7759 7624 144826440 13 1
503 7783 7649 144826440 13 1
504 7808 7673 144826440 13 1
505 7821 7688 144826440 13 1
506 7854 7716 144826440 13 1
507 7848 7713 144830536 13 1
508 7856 7720 144838728 13 1
509 7886 7745 144838728 13 1
510 7898 7759 144846920 13 1
511 7907 7763 144846920 13 1
512 7913 7770 144846920 13 1
513 7923 7785 144846920 13 1
514 7945 7804 144851016 13 1
515 7959 7816 144883752 13 1
516 7976 7836 144916488 13 1
517 8011 7868 144916488 13 1
518 8029 7886 144916488 13 1
519 8052 7909 144916488 13 1
520 8070 7926 144916488 13 1
521 8096 7951 144916488 13 1
522 8122 7978 144916488 13 1
523 8143 7998 144916488 13 1
524 8167 8021 144916488 13 1
525 8181 8036 144916488 13 1
526 8189 8044 144916488 13 1
527 8194 8049 144916488 13 1
528 8217 8070 144916488 13 1
529 8239 8092 144916488 13 1
530 8241 8093 144916488 13 1
531 8249 8101 144916488 13 1
532 8269 8121 144916488 13 1
533 8289 8141 144916488 13 1
534 8305 8157 144916488 13 1
535 8311 8162 144916488 13 1
536 8318 8171 144916488 13 1
537 8336 8188 144916488 13 1
538 8367 8217 144916488 13 1
539 8388 8237 144916488 13 1
540 8407 8257 144916488 13 1
541 8426 8275 144916488 13 1
542 8436 8285 144916488 13 1
543 8437 8287 144916488 13 1
544 8456 8306 144916488 13 1
545 8474 8324 144916488 13 1
546 8481 8329 144916488 13 1
547 8477 8326 144916488 13 1
548 8482 8330 144916488 13 1
549 8475 8327 144916488 13 1
550 8495 8345 144916488 13 1
551 8515 8364 144916488 13 1
552 8539 8388 144916488 13 1
553 8557 8405 144916488 13 1
554 8572 8420 144916488 13 1
555 8593 8440 144916488 13 1
556 8605 8453 144916488 13 1
557 8621 8469 144916488 13 1
558 8633 8478 144916488 13 1
559 8651 8492 144916488 13 1
560 8653 8490 144916488 13 1
561 8643 8490 144916488 13 1
562 8667 8515 144916488 13 1
563 8676 8522 144916488 13 1
564 8686 8531 144916488 13 1
565 8708 8552 144916488 13 1
566 8720 8564 144916488 13 1
567 8750 8596 144916488 13 1
568 8773 8616 144916488 13 1
569 8793 8637 144916488 13 1
570 8803 8648 144916488 13 1
571 8816 8661 144916488 13 1
572 8844 8683 144916488 13 1
573 8864 8699 144916488 13 1
574 8862 8700 144916488 13 1
575 8868 8709 144916488 13 1
576 8871 8709 144916488 13 1
577 8866 8711 144916488 13 1
578 8889 8735 144916488 13 1
579 8906 8752 144916488 13 1
580 8920 8766 144916488 13 1
581 8942 8787 144916488 13 1
582 8951 8796 144916488 13 1
583 8976 8820 144916488 13 1
584 8991 8835 144916488 13 1
585 9001 8845 144916488 13 1
586 9017 8861 144916488 13 1
587 9040 8883 144916488 13 1
588 9055 8899 144916488 13 1
589 9068 8912 144916488 13 1
590 9094 8937 144916488 13 1
591 9118 8961 144916488 13 1
592 9130 8973 144916488 13 1
593 9142 8986 144916488 13 1
594 9149 8993 144916488 13 1
595 9167 9010 144916488 13 1
596 9175 9018 144916488 13 1
597 9190 9035 144949224 13 1
598 9207 9053 144981960 13 1
599 9222 9067 145051528 13 1
600 9220 9069 145121096 13 1
601 9243 9091 145186568 13 1
602 9272 9115 145223400 13 1
603 9300 9139 145223400 13 1
604 9319 9152 145223400 13 1
605 9333 9166 145223400 13 1
606 9352 9186 145223400 13 1
607 9372 9207 145223400 13 1
608 9389 9223 145223400 13 1
609 9410 9243 145223400 13 1
610 9443 9278 145223400 13 1
611 9452 9289 145223400 13 1
612 9466 9301 145223400 13 1
613 9482 9317 145223400 13 1
614 9504 9337 145223400 13 1
615 9513 9343 145223400 13 1
616 9531 9362 145223400 13 1
617 9544 9376 145223400 13 1
618 9545 9378 145231592 13 1
619 9569 9401 145231592 13 1
620 9576 9407 145231592 13 1
621 9588 9423 145231592 13 1
622 9592 9429 145231592 13 1
623 9626 9460 145231592 13 1
624 9640 9475 145231592 13 1
625 9655 9489 145231592 13 1
626 9668 9504 145239784 13 1
627 9691 9527 145239784 13 1
628 9701 9538 145239784 13 1
629 9723 9558 145239784 13 1
630 9739 9576 145239784 13 1
631 9757 9594 145239784 13 1
632 9763 9598 145239784 13 1
633 9766 9602 145239784 13 1
634 9784 9619 145239784 13 1
635 9786 9623 145239784 13 1
636 9784 9619 145239784 13 1
637 9775 9611 145239784 13 1
638 9766 9601 145239784 13 1
639 9753 9592 145239784 13 1
640 9807 9644 145239784 13 1
641 9838 9664 145239784 13 1
642 9844 9667 145239784 13 1
643 9850 9675 145239784 13 1
644 9847 9675 145239784 13 1
645 9860 9688 145239784 13 1
646 9864 9691 145239784 13 1
647 9874 9702 145239784 13 1
648 9874 9703 145239784 13 1
649 9891 9717 145239784 13 1
650 9897 9722 145247976 13 1
651 9905 9730 145247976 13 1
652 9904 9732 145280712 13 1
653 9915 9744 145346184 13 1
654 9921 9749 145411656 13 1
655 9935 9758 145444392 13 1
656 9956 9779 145509864 13 1
657 9984 9807 145542600 13 1
658 9991 9815 145608072 13 1
659 10003 9829 145673544 13 1
660 10004 9833 145673544 13 1
661 10012 9839 145673544 13 1
662 10037 9864 145673544 13 1
663 10036 9866 145673544 13 1
664 10064 9894 145673544 13 1
665 10088 9911 145673544 13 1
666 10093 9914 145673544 13 1
667 10105 9923 145673544 13 1
668 10099 9923 145673544 13 1
669 10112 9936 145673544 13 1
670 10116 9939 145673544 13 1
671 10130 9954 145673544 13 1
672 10131 9956 145673544 13 1
673 10148 9970 145673544 13 1
674 10154 9975 145673544 13 1
675 10164 9983 145673544 13 1
676 10158 9984 145673544 13 1
677 10169 9996 145673544 13 1
678 10175 10001 145673544 13 1
679 10197 10020 145673544 13 1
680 10214 10037 145673544 13 1
681 10254 10077 145673544 13 1
682 10261 10085 145673544 13 1
683 10261 10087 145673544 13 1
684 10262 10091 145673544 13 1
685 10279 10107 145673544 13 1
686 10308 10128 145673544 13 1
687 10313 10130 145673544 13 1
688 10323 10139 145673544 13 1
689 10319 10138 145673544 13 1
690 10332 10150 145673544 13 1
691 10338 10155 145673544 13 1
692 10351 10169 145673544 13 1
693 10352 10172 145673544 13 1
694 10372 10189 145673544 13 1
695 10377 10193 145673544 13 1
696 10386 10202 145673544 13 1
697 10385 10204 145673544 13 1
698 10395 10216 145673544 13 1
699 10401 10221 145673544 13 1
700 10409 10230 145673544 13 1
701 10408 10233 145673544 13 1
702 10432 10250 145673544 13 1
703 10436 10252 145673544 13 1
704 10454 10267 145673544 13 1
705 10451 10270 145673544 13 1
706 10462 10281 145673544 13 1
707 10468 10286 145673544 13 1
708 10491 10310 145673544 13 1
709 10495 10315 145673544 13 1
710 10514 10331 145673544 13 1
711 10519 10335 145673544 13 1
712 10530 10344 145673544 13 1
713 10524 10346 145673544 13 1
714 10534 10358 145673544 13 1
715 10540 10363 145673544 13 1
716 10549 10373 145673544 13 1
717 10548 10376 145673544 13 1
718 10577 10404 145673544 13 1
719 10610 10427 145673544 13 1
720 10615 10429 145673544 13 1
721 10624 10438 145673544 13 1
722 10619 10436 145673544 13 1
723 10636 10453 145673544 13 1
724 10639 10455 145673544 13 1
725 10647 10464 145673544 13 1
726 10642 10461 145673544 13 1
727 10662 10478 145673544 13 1
728 10676 10489 145673544 13 1
729 10681 10493 145673544 13 1
730 10690 10502 145673544 13 1
731 10701 10511 145673544 13 1
732 10698 10511 145673544 13 1
733 10710 10524 145673544 13 1
734 10717 10531 145673544 13 1
735 10720 10533 145673544 13 1
736 10731 10539 145673544 13 1
737 10739 10546 145673544 13 1
738 10761 10568 145673544 13 1
739 10769 10577 145673544 13 1
740 10782 10592 145673544 13 1
741 10761 10574 145673544 13 1
742 10752 10570 145673544 13 1
743 10746 10565 145673544 13 1
744 10763 10582 145681736 13 1
745 10790 10602 145681736 13 1
746 10794 10604 145681736 13 1
747 10806 10613 145779944 13 1
748 10798 10611 145812680 13 1
749 10813 10626 145812680 13 1
750 10816 10628 145812680 13 1
751 10824 10637 145812680 13 1
752 10820 10634 145812680 13 1
753 10840 10651 145812680 13 1
754 10851 10662 145812680 13 1
755 10854 10664 145812680 13 1
756 10865 10673 145812680 13 1
757 10884 10690 145812680 13 1
758 10875 10689 145812680 13 1
759 10885 10702 145812680 13 1
760 10894 10711 145812680 13 1
761 10897 10713 145812680 13 1
762 10910 10723 145812680 13 1
763 10925 10737 145812680 13 1
764 10925 10737 145812680 13 1
765 10933 10746 145812680 13 1
766 10940 10756 145812680 13 1
767 10936 10755 145812680 13 1
768 10927 10749 145812680 13 1
769 10928 10752 145812680 13 1
770 10961 10777 145812680 13 1
771 10966 10779 145812680 13 1
772 10975 10788 145812680 13 1
773 10970 10786 145816776 13 1
774 10984 10800 145816776 13 1
775 10989 10804 145816776 13 1
776 11003 10819 145816776 13 1
777 11001 10819 145816776 13 1
778 11021 10836 145816776 13 1
779 11033 10847 145816776 13 1
780 11037 10850 145816776 13 1
781 11046 10859 145816776 13 1
782 11055 10866 145816776 13 1
783 11054 10868 145816776 13 1
784 11065 10882 145816776 13 1
785 11077 10894 145816776 13 1
786 11080 10896 145816776 13 1
787 11089 10906 145816776 13 1
788 11094 10913 145816776 13 1
789 11084 10907 145816776 13 1
790 11111 10927 145816776 13 1
791 11115 10929 145816776 13 1
792 11127 10938 145816776 13 1
793 11120 10937 145816776 13 1
794 11133 10950 145816776 13 1
795 11138 10954 145816776 13 1
796 11156 10973 145816776 13 1
797 11157 10975 145816776 13 1
798 11176 10991 145816776 13 1
799 11185 11000 145816776 13 1
800 11188 11002 145816776 13 1
801 11199 11011 145816776 13 1
802 11219 11029 145816776 13 1
803 11213 11031 145816776 13 1
804 11224 11044 145816776 13 1
805 11234 11054 145816776 13 1
806 11237 11056 145816776 13 1
807 11240 11060 145816776 13 1
808 11245 11069 145816776 13 1
809 11264 11085 145816776 13 1
810 11265 11090 145816776 13 1
811 11251 11080 145816776 13 1
812 11264 11088 145816776 13 1
813 11282 11105 145816776 13 1
814 11289 11112 145816776 13 1
815 11297 11119 145816776 13 1
816 11317 11137 145816776 13 1
817 11325 11145 145816776 13 1
818 11334 11154 145816776 13 1
819 11358 11178 145816776 13 1
820 11359 11179 145816776 13 1
821 11360 11180 145816776 13 1
822 11392 11209 145816776 13 1
823 11408 11225 145816776 13 1
824 11439 11256 145816776 13 1
825 11456 11274 145816776 13 1
826 11469 11286 145816776 13 1
827 11483 11302 145816776 13 1
828 11512 11329 145816776 13 1
829 11521 11338 145816776 13 1
830 11536 11354 145816776 13 1
831 11547 11365 145816776 13 1
832 11557 11376 145816776 13 1
833 11564 11382 145816776 13 1
834 11580 11398 145816776 13 1
835 11586 11404 145849512 13 1
836 11596 11413 145882248 13 1
837 11633 11450 146013192 13 1
838 11640 11457 146045928 13 1
839 11665 11482 146045928 13 1
840 11671 11488 146045928 13 1
841 11698 11514 146045928 13 1
842 11708 11524 146045928 13 1
843 11727 11543 146045928 13 1
844 11732 11548 146045928 13 1
845 11756 11572 146045928 13 1
846 11759 11575 146045928 13 1
847 11775 11591 146045928 13 1
848 11797 11611 146045928 13 1
849 11816 11630 146045928 13 1
850 11828 11642 146045928 13 1
851 11857 11670 146045928 13 1
852 11876 11689 146045928 13 1
853 11903 11715 146045928 13 1
854 11920 11732 146045928 13 1
855 11933 11747 146045928 13 1
856 11939 11753 146045928 13 1
857 11952 11767 146045928 13 1
858 11970 11784 146045928 13 1
859 11972 11787 146045928 13 1
860 11968 11784 146045928 13 1
861 11968 11784 146045928 13 1
862 11975 11791 146045928 13 1
863 11972 11788 146045928 13 1
864 11988 11804 146045928 13 1
865 11993 11809 146045928 13 1
866 11988 11806 146045928 13 1
867 12006 11821 146045928 13 1
868 12013 11829 146045928 13 1
869 12023 11838 146045928 13 1
870 12046 11860 146045928 13 1
871 12054 11868 146045928 13 1
872 12063 11879 146045928 13 1
873 12077 11892 146045928 13 1
874 12086 11901 146045928 13 1
875 12094 11911 146045928 13 1
876 12111 11925 146045928 13 1
877 12118 11932 146045928 13 1
878 12122 11936 146045928 13 1
879 12144 11956 146045928 13 1
880 12148 11960 146045928 13 1
881 12151 11964 146045928 13 1
882 12156 11967 146045928 13 1
883 12160 11972 146045928 13 1
884 12182 11993 146045928 13 1
885 12186 11998 146045928 13 1
886 12197 12009 146045928 13 1
887 12207 12019 146045928 13 1
888 12215 12028 146045928 13 1
889 12217 12031 146045928 13 1
890 12228 12041 146045928 13 1
891 12237 12050 146047976 13 1
892 12240 12053 146052072 13 1
893 12246 12059 146060264 13 1
894 12261 12073 146060264 13 1
895 12265 12077 146060264 13 1
896 12268 12081 146060264 13 1
897 12274 12086 146060264 13 1
898 12277 12090 146093000 13 1
899 12283 12095 146093000 13 1
900 12309 12121 146093000 13 1
901 12311 12124 146093000 13 1
902 12338 12150 146093000 13 1
903 12346 12158 146093000 13 1
904 12368 12178 146093000 13 1
905 12375 12185 146093000 13 1
906 12395 12205 146093000 13 1
907 12385 12197 146093000 13 1
908 12405 12217 146093000 13 1
909 12416 12227 146093000 13 1
910 12410 12224 146093000 13 1
911 12409 12225 146093000 13 1
912 12409 12226 146093000 13 1
913 12414 12231 146093000 13 1
914 12407 12225 146093000 13 1
915 12404 12226 146093000 13 1
916 13791 13607 146193320 14 1
917 13814 13627 146794856 14 1
918 13835 13648 146860328 14 1
919 13846 13656 146925800 14 1
920 13860 13671 146958536 14 1
921 13888 13701 146958536 14 1
922 13913 13726 146958536 14 1
923 13917 13729 146958536 14 1
924 13929 13743 146958536 14 1
925 13962 13774 146958536 14 1
926 13987 13801 146958536 14 1
927 14027 13839 146962632 14 1
928 14059 13869 146962632 14 1
929 14084 13893 146962632 14 1
930 14122 13928 146962632 14 1
931 14146 13949 146962632 14 1
932 14151 13951 146962632 14 1
933 14178 13979 146962632 14 1
934 14188 13992 146962632 14 1
935 14211 14017 146962632 14 1
936 14233 14039 146962632 14 1
937 14255 14062 146962632 14 1
938 14272 14082 146962632 14 1
939 14294 14097 146962632 14 1
940 14311 14112 146962632 14 1
941 14313 14119 146962632 14 1
942 14343 14149 146962632 14 1
943 14375 14176 146962632 14 1
944 14403 14205 146962632 14 1
945 14422 14224 146962632 14 1
946 14454 14256 146962632 14 1
947 14466 14267 146962632 14 1
948 14474 14273 146962632 14 1
949 14479 14282 146970824 14 1
950 14480 14284 146970824 14 1
951 14486 14289 146970824 14 1
952 14481 14290 146987208 14 1
953 14522 14328 146995400 14 1
954 14549 14353 146995400 14 1
955 14557 14360 146995400 14 1
956 14566 14370 147003592 14 1
957 14574 14380 147003592 14 1
958 14612 14414 147003592 14 1
959 14631 14433 147003592 14 1
960 14667 14467 147003592 14 1
961 14684 14482 147003592 14 1
962 14702 14499 147003592 14 1
963 14712 14506 147003592 14 1
964 14727 14518 147003592 14 1
965 14727 14515 147003592 14 1
966 14730 14521 147003592 14 1
967 14712 14506 147003592 14 1
968 14716 14513 147003592 14 1
969 14721 14518 147003592 14 1
970 14717 14515 147003592 14 1
971 14735 14534 147003592 14 1
972 14743 14541 147003592 14 1
973 14773 14570 147003592 14 1
974 14788 14583 147003592 14 1
975 14805 14599 147003592 14 1
976 14812 14606 147003592 14 1
977 14837 14629 147003592 14 1
978 14846 14641 147003592 14 1
979 14861 14649 147003592 14 1
980 14862 14648 147003592 14 1
981 14850 14641 147003592 14 1
982 14874 14665 147003592 14 1
983 14898 14689 147003592 14 1
984 14930 14716 147003592 14 1
985 14954 14738 147003592 14 1
986 14989 14772 147003592 14 1
987 15000 14783 147011784 14 1
988 15017 14802 147011784 14 1
989 15040 14824 147044520 14 1
990 15058 14839 147044520 14 1
991 15078 14860 147044520 14 1
992 15100 14882 147044520 14 1
993 15121 14903 147044520 14 1
994 15147 14929 147044520 14 1
995 15169 14952 147044520 14 1
996 15202 14984 147044520 14 1
997 15213 14993 147044520 14 1
998 15236 15014 147044520 14 1
999 15261 15041 147044520 14 1
1000 15276 15056 147044520 14 1
1001 15289 15069 147044520 14 1
1002 15297 15077 147044520 14 1
1003 15328 15105 147044520 14 1
1004 15354 15129 147044520 14 1
1005 15374 15146 147044520 14 1
1006 15399 15172 147044520 14 1
1007 15415 15188 147044520 14 1
1008 15427 15201 147044520 14 1
1009 15437 15211 147044520 14 1
1010 15452 15224 147044520 14 1
1011 15475 15247 147044520 14 1
1012 15490 15263 147044520 14 1
1013 15504 15277 147044520 14 1
1014 15513 15287 147044520 14 1
1015 15530 15303 147044520 14 1
1016 15543 15313 147044520 14 1
1017 15560 15329 147044520 14 1
1018 15565 15336 147044520 14 1
1019 15570 15342 147044520 14 1
1020 15589 15358 147044520 14 1
1021 15609 15378 147044520 14 1
1022 15623 15392 147044520 14 1
1023 15639 15408 147044520 14 1
1024 15655 15425 147044520 14 1
1025 15673 15444 147044520 14 1
1026 15688 15457 147044520 14 1
1027 15708 15469 147044520 14 1
1028 15715 15478 147044520 14 1
1029 15729 15490 147044520 14 1
1030 15736 15496 147044520 14 1
1031 15740 15500 147044520 14 1
1032 15759 15517 147044520 14 1
1033 15767 15525 147044520 14 1
1034 15776 15534 147044520 14 1
1035 15793 15551 147044520 14 1
1036 15804 15564 147044520 14 1
1037 15827 15585 147044520 14 1
1038 15838 15596 147044520 14 1
1039 15844 15603 147044520 14 1
1040 15863 15622 147044520 14 1
1041 15858 15618 147044520 14 1
1042 15882 15640 147044520 14 1
1043 15892 15651 147044520 14 1
1044 15903 15660 147044520 14 1
1045 15925 15684 147044520 14 1
1046 15938 15694 147044520 14 1
1047 15942 15700 147044520 14 1
1048 15954 15709 147044520 14 1
1049 15958 15714 147044520 14 1
1050 15964 15720 147044520 14 1
1051 15981 15732 147060904 14 1
1052 15994 15743 147060904 14 1
1053 15998 15748 147060904 14 1
1054 16001 15755 147060904 14 1
1055 16018 15768 147060904 14 1
1056 16032 15782 147060904 14 1
1057 16047 15794 147077288 14 1
1058 16064 15811 147077288 14 1
1059 16087 15835 147077288 14 1
1060 16104 15850 147077288 14 1
1061 16124 15870 147077288 14 1
1062 16134 15880 147093672 14 1
1063 16147 15893 147093672 14 1
1064 16166 15915 147126408 14 1
1065 16186 15932 147159144 14 1
1066 16200 15946 147224616 14 1
1067 16212 15959 147257352 14 1
1068 16226 15973 147322824 14 1
1069 16230 15979 147355560 14 1
1070 16253 16000 147388296 14 1
1071 16260 16007 147421032 14 1
1072 16265 16015 147486504 14 1
1073 16287 16037 147486504 14 1
1074 16285 16039 147486504 14 1
1075 16311 16057 147486504 14 1
1076 16321 16068 147486504 14 1
1077 16338 16084 147486504 14 1
1078 16347 16095 147486504 14 1
1079 16363 16107 147486504 14 1
1080 16381 16122 147486504 14 1
1081 16387 16131 147486504 14 1
1082 16406 16146 147486504 14 1
1083 16417 16155 147486504 14 1
1084 16431 16169 147486504 14 1
1085 16445 16181 147486504 14 1
1086 16464 16200 147486504 14 1
1087 16480 16217 147486504 14 1
1088 16491 16229 147486504 14 1
1089 16502 16239 147486504 14 1
1090 16507 16241 147486504 14 1
1091 16514 16246 147486504 14 1
1092 16510 16242 147486504 14 1
1093 16513 16245 147486504 14 1
1094 16516 16246 147486504 14 1
1095 16519 16252 147486504 14 1
1096 16507 16246 147486504 14 1
1097 16504 16246 147486504 14 1
1098 16523 16261 147486504 14 1
1099 16535 16273 147486504 14 1
1100 16545 16281 147486504 14 1
1101 16557 16293 147486504 14 1
1102 16564 16301 147486504 14 1
1103 16584 16319 147486504 14 1
1104 16592 16327 147486504 14 1
1105 16597 16332 147486504 14 1
1106 16610 16345 147486504 14 1
1107 16626 16364 147486504 14 1
1108 16651 16386 147486504 14 1
1109 16657 16392 147486504 14 1
1110 16664 16400 147486504 14 1
1111 16674 16410 147486504 14 1
1112 16681 16419 147486504 14 1
1113 16702 16438 147486504 14 1
1114 16709 16445 147486504 14 1
1115 16707 16446 147486504 14 1
1116 16720 16459 147486504 14 1
1117 16741 16484 147486504 14 1
1118 16762 16505 147486504 14 1
1119 16786 16522 147486504 14 1
1120 16795 16532 147486504 14 1
1121 16809 16546 147519240 14 1
1122 16818 16557 147584712 14 1
1123 16830 16566 147617448 14 1
1124 16840 16577 147650184 14 1
1125 16850 16586 147715656 14 1
1126 16852 16590 147715656 14 1
1127 16870 16603 147715656 14 1
1128 16882 16614 147715656 14 1
1129 16886 16621 147715656 14 1
1130 16902 16633 147715656 14 1
1131 16916 16643 147715656 14 1
1132 16926 16653 147715656 14 1
1133 16928 16658 147715656 14 1
1134 16943 16668 147715656 14 1
1135 16955 16677 147715656 14 1
1136 16955 16676 147715656 14 1
1137 16963 16681 147715656 14 1
1138 16975 16692 147715656 14 1
1139 16979 16697 147715656 14 1
1140 16973 16696 147715656 14 1
1141 16976 16699 147715656 14 1
1142 16978 16698 147715656 14 1
1143 16975 16694 147715656 14 1
1144 16978 16697 147715656 14 1
1145 16986 16705 147715656 14 1
1146 16993 16710 147715656 14 1
1147 16995 16716 147715656 14 1
1148 16989 16716 147715656 14 1
1149 17010 16733 147715656 14 1
1150 17015 16738 147715656 14 1
1151 17029 16747 147715656 14 1
1152 17040 16758 147715656 14 1
1153 17040 16759 147715656 14 1
1154 17060 16777 147715656 14 1
1155 17066 16783 147715656 14 1
1156 17069 16787 147715656 14 1
1157 17081 16799 147715656 14 1
1158 17083 16804 147715656 14 1
1159 17100 16818 147715656 14 1
1160 17104 16822 147715656 14 1
1161 17111 16827 147715656 14 1
1162 17118 16834 147715656 14 1
1163 17125 16843 147715656 14 1
1164 17147 16863 147715656 14 1
1165 17155 16871 147715656 14 1
1166 17154 16874 147715656 14 1
1167 17166 16886 147715656 14 1
1168 17171 16895 147715656 14 1
1169 17198 16918 147715656 14 1
1170 17203 16923 147715656 14 1
1171 17203 16922 147715656 14 1
1172 17216 16935 147715656 14 1
1173 17216 16937 147715656 14 1
1174 17237 16956 147748392 14 1
1175 17241 16960 147813864 14 1
1176 17244 16963 147879336 14 1
1177 17256 16975 147912072 14 1
1178 17251 16973 147912072 14 1
1179 17277 16996 147912072 14 1
1180 17282 17001 147912072 14 1
1181 17283 17003 147912072 14 1
1182 17296 17016 147912072 14 1
1183 17303 17025 147912072 14 1
1184 17323 17043 147912072 14 1
1185 17333 17053 147912072 14 1
1186 17331 17057 147912072 14 1
1187 17344 17070 147912072 14 1
1188 17324 17054 147912072 14 1
1189 17341 17072 147912072 14 1
1190 17345 17077 147912072 14 1
1191 17345 17078 147912072 14 1
1192 17373 17098 147912072 14 1
1193 17387 17113 147912072 14 1
1194 17407 17132 147912072 14 1
1195 17420 17147 147912072 14 1
1196 17433 17157 147912072 14 1
1197 17439 17164 147912072 14 1
1198 17450 17174 147912072 14 1
1199 17448 17176 147912072 14 1
1200 17465 17189 147912072 14 1
1201 17466 17191 147912072 14 1
1202 17478 17202 147912072 14 1
1203 17479 17206 147912072 14 1
1204 17493 17217 147912072 14 1
1205 17496 17221 147912072 14 1
1206 17502 17226 147912072 14 1
1207 17498 17226 147912072 14 1
1208 17512 17236 147912072 14 1
1209 17524 17246 147912072 14 1
1210 17531 17256 147912072 14 1
1211 17538 17263 147912072 14 1
1212 17552 17273 147912072 14 1
1213 17556 17277 147912072 14 1
1214 17561 17285 147912072 14 1
1215 17575 17294 147912072 14 1
1216 17584 17300 147912072 14 1
1217 17586 17300 147912072 14 1
1218 17592 17303 147912072 14 1
1219 17605 17314 147912072 14 1
1220 17608 17318 147912072 14 1
1221 17595 17311 147912072 14 1
1222 17599 17315 147912072 14 1
1223 17608 17321 147912072 14 1
1224 17613 17325 147912072 14 1
1225 17620 17332 147912072 14 1
1226 17627 17339 147912072 14 1
1227 17633 17343 147912072 14 1
1228 17627 17342 147912072 14 1
1229 17624 17346 147912072 14 1
1230 17628 17345 147912072 14 1
1231 17629 17345 147912072 14 1
1232 17618 17333 147912072 14 1
1233 17628 17340 147912072 14 1
1234 17646 17355 147912072 14 1
1235 17652 17362 147912072 14 1
1236 17643 17360 147912072 14 1
1237 17642 17359 147912072 14 1
1238 17643 17357 147912072 14 1
1239 17636 17349 147912072 14 1
1240 17631 17344 147912072 14 1
1241 17637 17350 147912072 14 1
1242 17645 17356 147912072 14 1
1243 17636 17352 147912072 14 1
1244 17628 17352 147912072 14 1
1245 17635 17359 147912072 14 1
1246 17658 17378 147912072 14 1
1247 17669 17389 147912072 14 1
1248 17690 17404 147912072 14 1
1249 17703 17417 147912072 14 1
1250 17710 17425 147912072 14 1
1251 17738 17451 147912072 14 1
1252 17749 17462 147912072 14 1
1253 17759 17473 147912072 14 1
1254 17779 17493 147912072 14 1
1255 17785 17502 147912072 14 1
1256 17809 17523 147912072 14 1
1257 17818 17532 147912072 14 1
1258 17834 17546 147912072 14 1
1259 17850 17562 147912072 14 1
1260 17855 17569 147912072 14 1
1261 17888 17600 147912072 14 1
1262 17896 17608 147912072 14 1
1263 17906 17622 147912072 14 1
1264 17920 17636 147912072 14 1
1265 17933 17653 147944808 14 1
1266 17957 17672 147977544 14 1
1267 17960 17675 148043016 14 1
1268 17970 17684 148108488 14 1
1269 17980 17694 148173960 14 1
1270 17972 17688 148272168 14 1
1271 17989 17703 148272168 14 1
1272 17997 17711 148272168 14 1
1273 18005 17717 148272168 14 1
1274 18010 17722 148272168 14 1
1275 18010 17725 148272168 14 1
1276 18032 17744 148272168 14 1
1277 18032 17744 148272168 14 1
1278 18045 17755 148272168 14 1
1279 18055 17765 148272168 14 1
1280 18050 17762 148272168 14 1
1281 18066 17776 148272168 14 1
1282 18069 17779 148272168 14 1
1283 18065 17781 148272168 14 1
1284 18075 17791 148272168 14 1
1285 18074 17794 148272168 14 1
1286 18096 17810 148272168 14 1
1287 18095 17809 148272168 14 1
1288 18104 17813 148272168 14 1
1289 18114 17823 148272168 14 1
1290 18100 17811 148272168 14 1
1291 18126 17835 148272168 14 1
1292 18122 17831 148272168 14 1
1293 18118 17828 148272168 14 1
1294 18127 17837 148272168 14 1
1295 18112 17825 148272168 14 1
1296 18125 17835 148272168 14 1
1297 18126 17836 148272168 14 1
1298 18137 17845 148272168 14 1
1299 18141 17849 148272168 14 1
1300 18150 17860 148272168 14 1
1301 18174 17882 148272168 14 1
1302 18182 17890 148272168 14 1
1303 18180 17892 148272168 14 1
1304 18185 17897 148272168 14 1
1305 18183 17900 148272168 14 1
1306 18201 17913 148272168 14 1
1307 18197 17909 148272168 14 1
1308 18191 17903 148272168 14 1
1309 18196 17908 148272168 14 1
1310 18194 17908 148272168 14 1
1311 18211 17923 148272168 14 1
1312 18224 17936 148272168 14 1
1313 18223 17933 148272168 14 1
1314 18224 17934 148272168 14 1
1315 18218 17931 148272168 14 1
1316 18231 17941 148272168 14 1
1317 18227 17937 148272168 14 1
1318 18224 17935 148272168 14 1
1319 18223 17934 148272168 14 1
1320 18215 17928 148272168 14 1
1321 18220 17931 148272168 14 1
1322 18225 17936 148272168 14 1
1323 18211 17931 148272168 14 1
1324 18215 17935 148272168 14 1
1325 18205 17931 148272168 14 1
1326 18209 17936 148272168 14 1
1327 18210 17939 148272168 14 1
1328 18207 17936 148272168 14 1
1329 18229 17949 148272168 14 1
1330 18233 17954 148272168 14 1
1331 18244 17964 148272168 14 1
1332 18248 17970 148272168 14 1
1333 18260 17979 148272168 14 1
1334 18263 17983 148272168 14 1
1335 18274 17993 148272168 14 1
1336 18273 17996 148272168 14 1
1337 18285 18004 148272168 14 1
1338 18287 18006 148272168 14 1
1339 18295 18013 148272168 14 1
1340 18294 18016 148272168 14 1
1341 18303 18022 148272168 14 1
1342 18307 18027 148272168 14 1
1343 18315 18034 148272168 14 1
1344 18312 18036 148272168 14 1
1345 18331 18050 148272168 14 1
1346 18339 18055 148272168 14 1
1347 18342 18061 148272168 14 1
1348 18350 18069 148272168 14 1
1349 18365 18080 148272168 14 1
1350 18367 18083 148272168 14 1
1351 18370 18090 148272168 14 1
1352 18391 18105 148272168 14 1
1353 18408 18118 148272168 14 1
1354 18413 18121 148272168 14 1
1355 18428 18133 148272168 14 1
1356 18451 18154 148272168 14 1
1357 18461 18165 148272168 14 1
1358 18460 18170 148272168 14 1
1359 18471 18181 148272168 14 1
1360 18488 18195 148272168 14 1
1361 18500 18206 148272168 14 1
1362 18511 18217 148272168 14 1
1363 18530 18236 148272168 14 1
1364 18543 18247 148272168 14 1
1365 18550 18259 148272168 14 1
1366 18548 18264 148272168 14 1
1367 18572 18283 148272168 14 1
1368 18586 18294 148272168 14 1
1369 18582 18289 148272168 14 1
1370 18596 18300 148272168 14 1
1371 18613 18315 148272168 14 1
1372 18623 18326 148272168 14 1
1373 18615 18325 148272168 14 1
1374 18627 18337 148272168 14 1
1375 18638 18345 148272168 14 1
1376 18646 18352 148272168 14 1
1377 18650 18356 148272168 14 1
1378 18663 18369 148272168 14 1
1379 18665 18369 148272168 14 1
1380 18666 18375 148272168 14 1
1381 18644 18362 148272168 14 1
1382 18653 18370 148272168 14 1
1383 18666 18377 148272168 14 1
1384 18673 18380 148272168 14 1
1385 18664 18369 148272168 14 1
1386 18673 18375 148272168 14 1
1387 18679 18379 148272168 14 1
1388 18681 18382 148272168 14 1
1389 18658 18365 148272168 14 1
1390 18660 18367 148272168 14 1
1391 18662 18366 148288552 14 1
1392 18664 18367 148288552 14 1
1393 18658 18361 148288552 14 1
1394 18668 18371 148288552 14 1
1395 18667 18368 148386760 14 1
1396 18661 18367 148452232 14 1
1397 18638 18352 148517704 14 1
1398 18639 18348 148583176 14 1
1399 18638 18345 148681384 14 1
1400 18622 18328 148681384 14 1
1401 18623 18326 148681384 14 1
1402 18640 18340 148681384 14 1
1403 18644 18345 148681384 14 1
1404 18615 18323 148681384 14 1
1405 18611 18319 148681384 14 1
1406 18607 18312 148681384 14 1
1407 18596 18300 148681384 14 1
1408 18592 18296 148681384 14 1
1409 18598 18302 148681384 14 1
1410 18592 18294 148681384 14 1
1411 18585 18293 148681384 14 1
1412 18563 18281 148681384 14 1
1413 18559 18277 148681384 14 1
1414 18565 18283 148681384 14 1
1415 18548 18267 148681384 14 1
1416 18571 18284 148681384 14 1
1417 18584 18297 148681384 14 1
1418 18599 18305 148681384 14 1
1419 18608 18314 148681384 14 1
1420 18611 18318 148681384 14 1
1421 18627 18332 148681384 14 1
1422 18636 18341 148681384 14 1
1423 18637 18343 148681384 14 1
1424 18645 18351 148681384 14 1
1425 18646 18355 148681384 14 1
1426 18667 18373 148681384 14 1
1427 18672 18378 148681384 14 1
1428 18679 18383 148681384 14 1
1429 18688 18392 148681384 14 1
1430 18689 18395 148681384 14 1
1431 18708 18412 148681384 14 1
1432 18713 18417 148681384 14 1
1433 18708 18416 148681384 14 1
1434 18717 18425 148681384 14 1
1435 18725 18437 148681384 14 1
1436 18745 18452 148681384 14 1
1437 18753 18460 148681384 14 1
1438 18761 18466 148681384 14 1
1439 18770 18475 148681384 14 1
1440 18771 18478 148681384 14 1
1441 18782 18487 148681384 14 1
1442 18792 18497 148681384 14 1
1443 18796 18499 148681384 14 1
1444 18801 18504 148681384 14 1
1445 18818 18524 148681384 14 1
1446 18839 18542 148681384 14 1
1447 18844 18547 148681384 14 1
1448 18851 18552 148681384 14 1
1449 18860 18561 148681384 14 1
1450 18864 18567 148681384 14 1
1451 18878 18579 148681384 14 1
1452 18893 18594 148681384 14 1
1453 18883 18592 148681384 14 1
1454 18889 18598 148681384 14 1
1455 18899 18614 148681384 14 1
1456 18935 18644 148681384 14 1
1457 18938 18647 148681384 14 1
1458 18942 18646 148681384 14 1
1459 18953 18657 148681384 14 1
1460 18950 18656 148681384 14 1
1461 18976 18680 148681384 14 1
1462 18979 18683 148681384 14 1
1463 18971 18675 148681384 14 1
1464 18979 18683 148681384 14 1
1465 18982 18689 148681384 14 1
1466 19006 18710 148681384 14 1
1467 19009 18713 148681384 14 1
1468 19011 18713 148681384 14 1
1469 19018 18720 148681384 14 1
1470 19020 18724 148681384 14 1
1471 19043 18745 148681384 14 1
1472 19046 18748 148681384 14 1
1473 19034 18741 148681384 14 1
1474 19038 18745 148681384 14 1
1475 19044 18756 148681384 14 1
1476 19078 18785 148681384 14 1
1477 19081 18788 148681384 14 1
1478 19078 18785 148681384 14 1
1479 19089 18796 148681384 14 1
1480 19087 18796 148681384 14 1
1481 19111 18818 148681384 14 1
1482 19115 18822 148681384 14 1
1483 19108 18816 148681384 14 1
1484 19112 18820 148681384 14 1
1485 19118 18829 148681384 14 1
1486 19143 18851 148681384 14 1
1487 19146 18854 148681384 14 1
1488 19144 18854 148681384 14 1
1489 19152 18862 148681384 14 1
1490 19160 18872 148681384 14 1
1491 19179 18889 148681384 14 1
1492 19188 18898 148681384 14 1
1493 19168 18888 148681384 14 1
1494 19176 18896 148681384 14 1
1495 19176 18902 148681384 14 1
1496 19186 18912 148681384 14 1
1497 19187 18915 148681384 14 1
1498 19233 18951 148681384 14 1
1499 19238 18956 148681384 14 1
1500 19258 18968 148681384 14 1
1501 19263 18973 148681384 14 1
1502 19285 18989 148681384 14 1
1503 19286 18992 148681384 14 1
1504 19304 19004 148681384 14 1
1505 19300 19006 148681384 14 1
1506 19327 19026 148681384 14 1
1507 19324 19030 148681384 14 1
1508 19346 19045 148681384 14 1
1509 19350 19050 148714152 14 1
1510 19372 19066 148714152 14 1
1511 19366 19068 148714152 14 1
1512 19381 19080 148714152 14 1
1513 19377 19081 148714152 14 1
1514 19416 19111 148714152 14 1
1515 19415 19116 148714152 14 1
1516 19442 19133 148714152 14 1
1517 19439 19136 148714152 14 1
1518 19466 19157 148714152 14 1
1519 19468 19166 148714152 14 1
1520 19488 19180 148714152 14 1
1521 19484 19186 148714152 14 1
1522 19516 19211 148714152 14 1
1523 19515 19216 148714152 14 1
1524 19539 19234 148714152 14 1
1525 19539 19237 148714152 14 1
1526 19566 19258 148714152 14 1
1527 19562 19263 148714152 14 1
1528 19579 19277 148714152 14 1
1529 19576 19281 148714152 14 1
1530 19599 19294 148714152 14 1
1531 19608 19300 148714152 14 1
1532 19620 19311 148714152 14 1
1533 19622 19316 148714152 14 1
1534 19638 19329 148714152 14 1
1535 19643 19335 148714152 14 1
1536 19653 19344 148714152 14 1
1537 19652 19347 148714152 14 1
1538 19664 19355 148714152 14 1
1539 19672 19361 148714152 14 1
1540 19688 19377 148714152 14 1
1541 19687 19383 148714152 14 1
1542 19703 19396 148714152 14 1
1543 19708 19402 148714152 14 1
1544 19723 19416 148714152 14 1
1545 19722 19420 148714152 14 1
1546 19747 19439 148714152 14 1
1547 19751 19444 148714152 14 1
1548 19762 19454 148714152 14 1
1549 19760 19455 148714152 14 1
1550 19776 19468 148714152 14 1
1551 19782 19475 148714152 14 1
1552 19792 19484 148714152 14 1
1553 19793 19489 148714152 14 1
1554 19814 19506 148714152 14 1
1555 19818 19511 148714152 14 1
1556 19836 19528 148714152 14 1
1557 19830 19525 148714152 14 1
1558 19843 19535 148714152 14 1
1559 19849 19542 148714152 14 1
1560 19860 19552 148714152 14 1
1561 19847 19544 148714152 14 1
1562 19865 19555 148714152 14 1
1563 19872 19559 148714152 14 1
1564 19877 19567 148714152 14 1
1565 19879 19569 148714152 14 1
1566 19899 19585 148714152 14 1
1567 19902 19589 148714152 14 1
1568 19904 19595 148714152 14 1
1569 19917 19606 148714152 14 1
1570 19948 19630 148714152 14 1
1571 19952 19632 148714152 14 1
1572 19959 19643 148714152 14 1
1573 19955 19642 148714152 14 1
1574 19975 19658 148714152 14 1
1575 19975 19659 148714152 14 1
1576 19972 19661 148714152 14 1
1577 19994 19675 148714152 14 1
1578 20004 19681 148746920 14 1
1579 19999 19677 148746920 14 1
1580 20005 19680 148746920 14 1
1581 20022 19691 148746920 14 1
1582 20023 19693 148746920 14 1
1583 20017 19690 148746920 14 1
1584 20024 19697 148746920 14 1
1585 20029 19699 148746920 14 1
1586 20034 19703 148746920 14 1
1587 20029 19703 148779656 14 1
1588 20034 19708 148845128 14 1
1589 20039 19710 148845128 14 1
1590 20035 19711 148845128 14 1
1591 20019 19702 148845128 14 1
1592 20033 19711 148845128 14 1
1593 20040 19715 148845128 14 1
1594 20033 19712 148845128 14 1
1595 20039 19715 148845128 14 1
1596 20056 19725 148845128 14 1
1597 20061 19731 148845128 14 1
1598 20055 19728 148845128 14 1
1599 20061 19734 148845128 14 1
1600 20066 19736 148845128 14 1
1601 20071 19740 148845128 14 1
1602 20062 19737 148845128 14 1
1603 20068 19743 148845128 14 1
1604 20075 19747 148845128 14 1
1605 20069 19746 148845128 14 1
1606 20054 19739 148845128 14 1
1607 20057 19742 148845128 14 1
1608 20063 19742 148845128 14 1
1609 20065 19740 148845128 14 1
1610 20055 19731 148845128 14 1
1611 20055 19728 148845128 14 1
1612 20061 19728 148845128 14 1
1613 20056 19724 148845128 14 1
1614 20042 19713 148845128 14 1
1615 20039 19710 148845128 14 1
1616 20038 19706 148845128 14 1
1617 20033 19700 148845128 14 1
1618 20037 19709 148845128 14 1
1619 20034 19706 148845128 14 1
1620 20033 19702 148845128 14 1
1621 20017 19691 148845128 14 1
1622 20005 19686 148845128 14 1
1623 20011 19687 148845128 14 1
1624 20011 19685 148877864 14 1
1625 19997 19676 148877864 14 1
1626 20008 19684 148877864 14 1
1627 20021 19691 148877864 14 1
1628 20026 19697 148877864 14 1
1629 20016 19690 148877864 14 1
1630 20013 19687 148877864 14 1
1631 20012 19683 148877864 14 1
1632 20008 19678 148877864 14 1
1633 20009 19685 148877864 14 1
1634 20018 19694 148877864 14 1
1635 20019 19692 148877864 14 1
1636 20012 19692 148877864 14 1
1637 20001 19690 148877864 14 1
1638 19992 19681 148877864 14 1
1639 19986 19675 148877864 14 1
1640 22208 21887 148986408 15 1
1641 22220 21898 149749608 15 1
1642 22239 21908 149880552 15 1
1643 22247 21916 149978760 15 1
1644 22246 21916 150076968 15 1
1645 22263 21931 150183368 15 1
1646 22268 21936 150248840 15 1
1647 22276 21940 150248840 15 1
1648 22285 21949 150248840 15 1
1649 22288 21955 150248840 15 1
1650 22307 21971 150248840 15 1
1651 22311 21975 150248840 15 1
1652 22316 21978 150248840 15 1
1653 22322 21984 150248840 15 1
1654 22318 21982 150248840 15 1
1655 22335 21997 150248840 15 1
1656 22340 22002 150248840 15 1
1657 22338 22004 150248840 15 1
1658 22347 22013 150248840 15 1
1659 22357 22027 150248840 15 1
1660 22384 22049 150248840 15 1
1661 22389 22054 150248840 15 1
1662 22402 22065 150248840 15 1
1663 22411 22074 150248840 15 1
1664 22412 22077 150248840 15 1
1665 22443 22106 150248840 15 1
1666 22450 22113 150248840 15 1
1667 22456 22117 150248840 15 1
1668 22467 22128 150248840 15 1
1669 22479 22143 150248840 15 1
1670 22500 22161 150248840 15 1
1671 22505 22166 150248840 15 1
1672 22514 22173 150248840 15 1
1673 22523 22182 150248840 15 1
1674 22524 22185 150248840 15 1
1675 22547 22206 150248840 15 1
1676 22559 22218 150248840 15 1
1677 22554 22219 150248840 15 1
1678 22570 22235 150248840 15 1
1679 22564 22235 150248840 15 1
1680 22595 22260 150248840 15 1
1681 22597 22262 150265224 15 1
1682 22609 22268 150265224 15 1
1683 22622 22281 150265224 15 1
1684 22617 22278 150265224 15 1
1685 22634 22293 150265224 15 1
1686 22639 22298 150265224 15 1
1687 22643 22302 150265224 15 1
1688 22652 22311 150265224 15 1
1689 22652 22314 150265224 15 1
1690 22669 22328 150265224 15 1
1691 22675 22334 150265224 15 1
1692 22680 22337 150265224 15 1
1693 22689 22346 150265224 15 1
1694 22695 22355 150265224 15 1
1695 22712 22370 150265224 15 1
1696 22717 22375 150265224 15 1
1697 22711 22377 150265224 15 1
1698 22720 22386 150265224 15 1
1699 22732 22403 150265224 15 1
1700 22761 22427 150265224 15 1
1701 22766 22432 150265224 15 1
1702 22778 22443 150265224 15 1
1703 22787 22452 150265224 15 1
1704 22788 22455 150265224 15 1
1705 22817 22482 150265224 15 1
1706 22824 22489 150265224 15 1
1707 22830 22493 150265224 15 1
1708 22840 22503 150265224 15 1
1709 22850 22516 150265224 15 1
1710 22871 22534 150265224 15 1
1711 22876 22539 150265224 15 1
1712 22885 22546 150265224 15 1
1713 22894 22555 150265224 15 1
1714 22900 22563 150265224 15 1
1715 22923 22584 150265224 15 1
1716 22931 22592 150265224 15 1
1717 22922 22592 150265224 15 1
1718 22933 22603 150265224 15 1
1719 22928 22605 150265224 15 1
1720 22973 22642 150265224 15 1
1721 22976 22645 150265224 15 1
1722 22986 22647 150265224 15 1
1723 22997 22658 150265224 15 1
1724 22994 22657 150265224 15 1
1725 23022 22683 150265224 15 1
1726 23025 22686 150265224 15 1
1727 23019 22681 150265224 15 1
1728 23027 22689 150265224 15 1
1729 23024 22689 150265224 15 1
1730 23050 22712 150265224 15 1
1731 23053 22715 150265224 15 1
1732 23053 22713 150265224 15 1
1733 23064 22724 150265224 15 1
1734 23061 22723 150265224 15 1
1735 23080 22740 150265224 15 1
1736 23083 22743 150265224 15 1
1737 23070 22734 150265224 15 1
1738 23081 22745 150273416 15 1
1739 23083 22752 150273416 15 1
1740 23119 22783 150273416 15 1
1741 23122 22786 150281608 15 1
1742 23122 22786 150281608 15 1
1743 23133 22797 150314344 15 1
1744 23130 22796 150445288 15 1
1745 23155 22819 150576232 15 1
1746 23162 22826 150641704 15 1
1747 23169 22831 150641704 15 1
1748 23176 22838 150641704 15 1
1749 23191 22856 150641704 15 1
1750 23217 22879 150641704 15 1
1751 23220 22882 150641704 15 1
1752 23220 22880 150641704 15 1
1753 23231 22891 150641704 15 1
1754 23228 22890 150641704 15 1
1755 23245 22905 150641704 15 1
1756 23251 22911 150641704 15 1
1757 23249 22917 150641704 15 1
1758 23260 22928 150641704 15 1
1759 23245 22919 150641704 15 1
1760 23284 22952 150641704 15 1
1761 23287 22955 150641704 15 1
1762 23294 22956 150641704 15 1
1763 23305 22967 150641704 15 1
1764 23302 22966 150641704 15 1
1765 23326 22988 150641704 15 1
1766 23329 22991 150641704 15 1
1767 23323 22986 150641704 15 1
1768 23334 22997 150641704 15 1
1769 23341 23007 150641704 15 1
1770 23367 23030 150641704 15 1
1771 23370 23033 150641704 15 1
1772 23376 23037 150641704 15 1
1773 23387 23048 150641704 15 1
1774 23394 23057 150641704 15 1
1775 23414 23075 150641704 15 1
1776 23416 23077 150641704 15 1
1777 23408 23073 150641704 15 1
1778 23419 23084 150641704 15 1
1779 23427 23097 150641704 15 1
1780 23459 23124 150641704 15 1
1781 23462 23127 150641704 15 1
1782 23461 23126 150641704 15 1
1783 23472 23137 150641704 15 1
1784 23470 23137 150641704 15 1
1785 23491 23156 150641704 15 1
1786 23498 23163 150641704 15 1
1787 23508 23171 150674440 15 1
1788 23515 23178 150674440 15 1
1789 23522 23188 150674440 15 1
1790 23546 23209 150674440 15 1
1791 23549 23212 150674440 15 1
1792 23551 23215 150674440 15 1
1793 23562 23226 150674440 15 1
1794 23573 23239 150674440 15 1
1795 23589 23253 150674440 15 1
1796 23604 23268 150674440 15 1
1797 23592 23267 150674440 15 1
1798 23603 23278 150674440 15 1
1799 23563 23245 150674440 15 1
1800 23580 23261 150674440 15 1
1801 23583 23263 150674440 15 1
1802 23575 23258 150674440 15 1
1803 23571 23257 150674440 15 1
1804 23568 23254 150674440 15 1
1805 23618 23294 150674440 15 1
1806 23621 23301 150674440 15 1
1807 23650 23317 150674440 15 1
1808 23651 23324 150674440 15 1
1809 23678 23345 150674440 15 1
1810 23675 23349 150674440 15 1
1811 23696 23364 150674440 15 1
1812 23689 23365 150674440 15 1
1813 23729 23398 150674440 15 1
1814 23731 23408 150674440 15 1
1815 23760 23429 150674440 15 1
1816 23764 23436 150674440 15 1
1817 23791 23457 150674440 15 1
1818 23785 23460 150674440 15 1
1819 23803 23475 150674440 15 1
1820 23797 23475 150674440 15 1
1821 23846 23515 150674440 15 1
1822 23844 23519 150674440 15 1
1823 23871 23534 150674440 15 1
1824 23861 23530 150674440 15 1
1825 23891 23554 150674440 15 1
1826 23888 23558 150674440 15 1
1827 23906 23570 150674440 15 1
1828 23891 23568 150674440 15 1
1829 23924 23594 150674440 15 1
1830 23918 23594 150674440 15 1
1831 23940 23610 150674440 15 1
1832 23931 23604 150674440 15 1
1833 23957 23624 150674440 15 1
1834 23946 23623 150674440 15 1
1835 23958 23632 150674440 15 1
1836 23943 23625 150674440 15 1
1837 23975 23646 150674440 15 1
1838 23986 23654 150674440 15 1
1839 24000 23667 150674440 15 1
1840 24007 23677 150674440 15 1
1841 24028 23695 150674440 15 1
1842 24035 23703 150674440 15 1
1843 24050 23717 150674440 15 1
1844 24053 23724 150674440 15 1
1845 24070 23737 150674440 15 1
1846 24086 23751 150707208 15 1
1847 24105 23769 150707208 15 1
1848 24104 23775 150707208 15 1
1849 24127 23795 150707208 15 1
1850 24136 23805 150707208 15 1
1851 24156 23824 150707208 15 1
1852 24157 23830 150707208 15 1
1853 24163 23830 150707208 15 1
1854 24154 23822 150707208 15 1
1855 24157 23824 150707208 15 1
1856 24145 23815 150707208 15 1
1857 24146 23813 150739944 15 1
1858 24142 23810 150838152 15 1
1859 24144 23811 150903624 15 1
1860 24135 23806 150969096 15 1
1861 24147 23814 151034568 15 1
1862 24143 23811 151100040 15 1
1863 24153 23820 151198248 15 1
1864 24141 23811 151263720 15 1
1865 24148 23815 151329192 15 1
1866 24148 23816 151394664 15 1
1867 24152 23819 151427400 15 1
1868 24135 23809 151427400 15 1
1869 24190 23854 151427400 15 1
1870 24197 23865 151427400 15 1
1871 24219 23881 151427400 15 1
1872 24223 23888 151427400 15 1
1873 24250 23909 151427400 15 1
1874 24247 23913 151427400 15 1
1875 24265 23928 151427400 15 1
1876 24260 23929 151427400 15 1
1877 24294 23956 151427400 15 1
1878 24296 23966 151427400 15 1
1879 24329 23991 151427400 15 1
1880 24338 24003 151427400 15 1
1881 24367 24026 151427400 15 1
1882 24361 24029 151427400 15 1
1883 24385 24050 151427400 15 1
1884 24384 24055 151427400 15 1
1885 24434 24096 151427400 15 1
1886 24432 24100 151427400 15 1
1887 24456 24118 151427400 15 1
1888 24453 24118 151427400 15 1
1889 24482 24141 151427400 15 1
1890 24477 24143 151427400 15 1
1891 24492 24155 151427400 15 1
1892 24481 24150 151427400 15 1
1893 24520 24182 151427400 15 1
1894 24518 24186 151427400 15 1
1895 24549 24211 151427400 15 1
1896 24551 24216 151427400 15 1
1897 24582 24241 151427400 15 1
1898 24571 24240 151427400 15 1
1899 24592 24258 151427400 15 1
1900 24585 24258 151427400 15 1
1901 24597 24263 151427400 15 1
1902 24600 24263 151427400 15 1
1903 24596 24258 151427400 15 1
1904 24581 24249 151427400 15 1
1905 24592 24257 151427400 15 1
1906 24586 24252 151427400 15 1
1907 24589 24254 151492872 15 1
1908 24569 24238 151558344 15 1
1909 24577 24242 151623816 15 1
1910 24579 24242 151689288 15 1
1911 24590 24249 151787496 15 1
1912 24576 24244 151852968 15 1
1913 24587 24252 151918440 15 1
1914 24581 24247 151983912 15 1
1915 24583 24248 152049384 15 1
1916 24569 24240 152114856 15 1
1917 24573 24238 152114856 15 1
1918 24561 24227 152114856 15 1
1919 24556 24221 152114856 15 1
1920 24534 24202 152114856 15 1
1921 24532 24197 152114856 15 1
1922 24521 24187 152114856 15 1
1923 24512 24177 152114856 15 1
1924 24486 24155 152114856 15 1
1925 24487 24152 152114856 15 1
1926 24471 24137 152114856 15 1
1927 24488 24153 152114856 15 1
1928 24473 24141 152114856 15 1
1929 24470 24135 152114856 15 1
1930 24459 24125 152114856 15 1
1931 24455 24120 152114856 15 1
1932 24426 24099 152114856 15 1
1933 24456 24121 152114856 15 1
1934 24465 24125 152114856 15 1
1935 24470 24133 152114856 15 1
1936 24472 24135 152114856 15 1
1937 24492 24151 152114856 15 1
1938 24495 24155 152114856 15 1
1939 24497 24161 152114856 15 1
1940 24509 24173 152114856 15 1
1941 24540 24197 152114856 15 1
1942 24545 24199 152114856 15 1
1943 24551 24209 152114856 15 1
1944 24545 24206 152114856 15 1
1945 24562 24219 152114856 15 1
1946 24561 24219 152114856 15 1
1947 24554 24218 152114856 15 1
1948 24570 24226 152114856 15 1
1949 24580 24230 152114856 15 1
1950 24577 24228 152114856 15 1
1951 24586 24234 152114856 15 1
1952 24597 24239 152114856 15 1
1953 24598 24241 152114856 15 1
1954 24589 24235 152114856 15 1
1955 24591 24237 152114856 15 1
1956 24598 24241 152114856 15 1
1957 24601 24243 152114856 15 1
1958 24606 24254 152114856 15 1
1959 24611 24259 152114856 15 1
1960 24616 24261 152114856 15 1
1961 24612 24262 152114856 15 1
1962 24593 24250 152114856 15 1
1963 24609 24261 152114856 15 1
1964 24616 24265 152114856 15 1
1965 24605 24259 152114856 15 1
1966 24615 24266 152114856 15 1
1967 24632 24274 152114856 15 1
1968 24635 24278 152114856 15 1
1969 24625 24271 152114856 15 1
1970 24631 24277 152114856 15 1
1971 24636 24279 152114856 15 1
1972 24641 24283 152114856 15 1
1973 24639 24287 152114856 15 1
1974 24646 24294 152114856 15 1
1975 24651 24296 152114856 15 1
1976 24647 24297 152114856 15 1
1977 24623 24281 152114856 15 1
1978 24625 24283 152114856 15 1
1979 24638 24290 152114856 15 1
1980 24644 24292 152114856 15 1
1981 24641 24290 152114856 15 1
1982 24649 24295 152114856 15 1
1983 24660 24300 152114856 15 1
1984 24661 24302 152114856 15 1
1985 24652 24296 152114856 15 1
1986 24653 24297 152114856 15 1
1987 24660 24301 152114856 15 1
1988 24663 24303 152114856 15 1
1989 24666 24311 152114856 15 1
1990 24671 24316 152114856 15 1
1991 24676 24318 152114856 15 1
1992 24670 24317 152114856 15 1
1993 24664 24318 152114856 15 1
1994 24682 24331 152114856 15 1
1995 24689 24335 152114856 15 1
1996 24680 24331 152114856 15 1
1997 24690 24338 152114856 15 1
1998 24701 24343 152114856 15 1
1999 24704 24347 152114856 15 1
2000 24695 24341 152114856 15 1
2001 24701 24347 152114856 15 1
2002 24706 24349 152114856 15 1
2003 24710 24352 152114856 15 1
2004 24714 24362 152114856 15 1
2005 24721 24369 152114856 15 1
2006 24726 24371 152114856 15 1
2007 24717 24369 152114856 15 1
2008 24702 24364 152114856 15 1
2009 24696 24359 152114856 15 1
2010 24698 24361 152114856 15 1
2011 24706 24361 152114856 15 1
2012 24709 24359 152114856 15 1
2013 24694 24345 152114856 15 1
2014 24694 24342 152114856 15 1
2015 24699 24341 152114856 15 1
2016 24694 24337 152114856 15 1
2017 24675 24321 152114856 15 1
2018 24672 24318 152114856 15 1
2019 24671 24314 152114856 15 1
2020 24666 24308 152114856 15 1
2021 24668 24315 152114856 15 1
2022 24665 24312 152114856 15 1
2023 24664 24308 152114856 15 1
2024 24653 24302 152114856 15 1
2025 24620 24276 152114856 15 1
2026 24627 24278 152114856 15 1
2027 24628 24276 152114856 15 1
2028 24613 24266 152114856 15 1
2029 24622 24272 152114856 15 1
2030 24644 24287 152114856 15 1
2031 24647 24291 152114856 15 1
2032 24646 24293 152114856 15 1
2033 24643 24290 152114856 15 1
2034 24642 24286 152114856 15 1
2035 24637 24280 152114856 15 1
2036 24625 24274 152114856 15 1
2037 24629 24278 152114856 15 1
2038 24635 24281 152114856 15 1
2039 24629 24280 152114856 15 1
2040 24619 24278 152114856 15 1
2041 24604 24263 152114856 15 1
2042 24613 24266 152114856 15 1
2043 24615 24264 152114856 15 1
2044 24604 24254 152114856 15 1
2045 24604 24251 152114856 15 1
2046 24609 24250 152114856 15 1
2047 24604 24246 152114856 15 1
2048 24587 24232 152114856 15 1
2049 24584 24229 152114856 15 1
2050 24583 24225 152114856 15 1
2051 24574 24215 152114856 15 1
2052 24564 24210 152114856 15 1
2053 24561 24207 152114856 15 1
2054 24560 24203 152114856 15 1
2055 24539 24187 152114856 15 1
2056 24519 24174 152114856 15 1
2057 24525 24175 152114856 15 1
2058 24525 24173 152114856 15 1
2059 24510 24163 152114856 15 1
2060 24520 24170 152114856 15 1
2061 24539 24183 152114856 15 1
2062 24548 24193 152114856 15 1
2063 24544 24192 152114856 15 1
2064 24541 24189 152114856 15 1
2065 24540 24185 152114856 15 1
2066 24531 24175 152114856 15 1
2067 24517 24167 152114856 15 1
2068 24519 24167 152114856 15 1
2069 24520 24165 152114856 15 1
2070 24504 24157 152114856 15 1
2071 24486 24149 152114856 15 1
2072 24472 24136 152114856 15 1
2073 24455 24120 152114856 15 1
2074 24470 24135 152114856 15 1
2075 27146 26799 152144320 16 1
2076 27165 26817 152205760 16 1
2077 27196 26837 152205760 16 1
2078 27217 26858 152271232 16 1
2079 27224 26866 152418560 16 1
2080 27241 26881 152516768 16 1
2081 27252 26892 152647712 16 1
2082 27267 26902 152713184 16 1
2083 27280 26915 152844128 16 1
2084 27281 26919 152942336 16 1
2085 27305 26940 153040544 16 1
2086 27316 26951 153171488 16 1
2087 27331 26964 153269696 16 1
2088 27351 26984 153367904 16 1
2089 27353 26988 153474304 16 1
2090 27376 27009 153572512 16 1
2091 27383 27016 153703456 16 1
2092 27388 27028 153768928 16 1
2093 27401 27041 153834400 16 1
2094 27406 27050 153834400 16 1
2095 27433 27072 153834400 16 1
2096 27447 27086 153834400 16 1
2097 27467 27106 153834400 16 1
2098 27480 27119 153834400 16 1
2099 27483 27124 153834400 16 1
2100 27513 27152 153834400 16 1
2101 27533 27172 153834400 16 1
2102 27545 27182 153834400 16 1
2103 27556 27193 153834400 16 1
2104 27567 27207 153834400 16 1
2105 27595 27232 153834400 16 1
2106 27602 27239 153834400 16 1
2107 27623 27258 153834400 16 1
2108 27636 27271 153834400 16 1
2109 27639 27276 153834400 16 1
2110 27662 27297 153834400 16 1
2111 27679 27314 153834400 16 1
2112 27682 27325 153834400 16 1
2113 27697 27340 153834400 16 1
2114 27706 27355 153842592 16 1
2115 27744 27387 153842592 16 1
2116 27768 27411 153842592 16 1
2117 27796 27433 153842592 16 1
2118 27809 27446 153842592 16 1
2119 27813 27452 153842592 16 1
2120 27836 27473 153842592 16 1
2121 27843 27480 153842592 16 1
2122 27859 27494 153842592 16 1
2123 27872 27507 153842592 16 1
2124 27887 27525 153842592 16 1
2125 27911 27546 153842592 16 1
2126 27922 27557 153842592 16 1
2127 27937 27570 153842592 16 1
2128 27953 27586 153842592 16 1
2129 27972 27607 153842592 16 1
2130 27995 27628 153842592 16 1
2131 28002 27635 153842592 16 1
2132 28000 27643 153842592 16 1
2133 28013 27656 153842592 16 1
2134 28021 27669 153842592 16 1
2135 28059 27702 153842592 16 1
2136 28066 27709 153842592 16 1
2137 28094 27736 153842592 16 1
2138 28107 27749 153842592 16 1
2139 28110 27754 153842592 16 1
2140 28143 27785 153842592 16 1
2141 28163 27805 153842592 16 1
2142 28179 27819 153842592 16 1
2143 28187 27827 153842592 16 1
2144 28203 27846 153842592 16 1
2145 28231 27871 153842592 16 1
2146 28238 27878 153842592 16 1
2147 28255 27893 153842592 16 1
2148 28268 27906 153842592 16 1
2149 28279 27919 153842592 16 1
2150 28300 27938 153842592 16 1
2151 28334 27972 153842592 16 1
2152 28333 27981 153842592 16 1
2153 28350 27998 153842592 16 1
2154 28344 27999 153842592 16 1
2155 28382 28029 153842592 16 1
2156 28391 28038 153842592 16 1
2157 28421 28059 153842592 16 1
2158 28430 28068 153842592 16 1
2159 28421 28061 153842592 16 1
2160 28434 28072 153842592 16 1
2161 28437 28075 153842592 16 1
2162 28436 28075 153842592 16 1
2163 28445 28084 153842592 16 1
2164 28448 28090 153842592 16 1
2165 28472 28111 153842592 16 1
2166 28471 28110 153842592 16 1
2167 28484 28121 153842592 16 1
2168 28493 28130 153842592 16 1
2169 28484 28123 153842592 16 1
2170 28503 28140 153842592 16 1
2171 28502 28139 153842592 16 1
2172 28496 28137 153842592 16 1
2173 28505 28146 153842592 16 1
2174 28499 28145 153842592 16 1
2175 28524 28165 153842592 16 1
2176 28530 28171 153842592 16 1
2177 28542 28183 153842592 16 1
2178 28551 28192 153842592 16 1
2179 28542 28185 153842592 16 1
2180 28564 28205 153842592 16 1
2181 28569 28210 153842592 16 1
2182 28578 28217 153842592 16 1
2183 28587 28226 153842592 16 1
2184 28588 28230 153842592 16 1
2185 28613 28252 153842592 16 1
2186 28612 28251 153842592 16 1
2187 28625 28262 153842592 16 1
2188 28634 28271 153842592 16 1
2189 28638 28277 153842592 16 1
2190 28657 28294 153842592 16 1
2191 28673 28310 153842592 16 1
2192 28670 28315 153842592 16 1
2193 28669 28314 153842592 16 1
2194 28662 28313 153842592 16 1
2195 28700 28345 153842592 16 1
2196 28699 28344 153842592 16 1
2197 28728 28367 153842592 16 1
2198 28737 28376 153842592 16 1
2199 28728 28369 153842592 16 1
2200 28747 28386 153842592 16 1
2201 28746 28385 153842592 16 1
2202 28749 28389 153842592 16 1
2203 28758 28398 153842592 16 1
2204 28750 28393 153842592 16 1
2205 28774 28414 153842592 16 1
2206 28773 28413 153842592 16 1
2207 28790 28428 153842592 16 1
2208 28799 28437 153842592 16 1
2209 28801 28441 153842592 16 1
2210 28820 28458 153842592 16 1
2211 28819 28457 153842592 16 1
2212 28813 28455 153842592 16 1
2213 28822 28464 153842592 16 1
2214 28813 28460 153842592 16 1
2215 28850 28492 153842592 16 1
2216 28849 28491 153842592 16 1
2217 28869 28510 153842592 16 1
2218 28878 28519 153842592 16 1
2219 28869 28512 153842592 16 1
2220 28897 28538 153842592 16 1
2221 28898 28539 153842592 16 1
2222 28910 28549 153842592 16 1
2223 28919 28558 153842592 16 1
2224 28922 28564 153842592 16 1
2225 28947 28586 153842592 16 1
2226 28946 28585 153842592 16 1
2227 28963 28600 153842592 16 1
2228 28972 28609 153842592 16 1
2229 28969 28608 153842592 16 1
2230 28988 28625 153842592 16 1
2231 28987 28624 153842592 16 1
2232 28973 28621 153842592 16 1
2233 28975 28623 153842592 16 1
2234 28959 28615 153842592 16 1
2235 29010 28657 153842592 16 1
2236 29016 28663 153842592 16 1
2237 29034 28671 153842592 16 1
2238 29046 28683 153842592 16 1
2239 29030 28669 153842592 16 1
2240 29047 28684 153842592 16 1
2241 29042 28679 153842592 16 1
2242 29041 28675 153842592 16 1
2243 29048 28682 153842592 16 1
2244 29029 28666 153842592 16 1
2245 29047 28681 153842592 16 1
2246 29050 28684 153842592 16 1
2247 29050 28682 153842592 16 1
2248 29050 28682 153842592 16 1
2249 29035 28669 153842592 16 1
2250 29052 28684 153842592 16 1
2251 29047 28679 153842592 16 1
2252 29030 28669 153842592 16 1
2253 29037 28676 153842592 16 1
2254 29027 28671 153842592 16 1
2255 29059 28698 153842592 16 1
2256 29054 28693 153842592 16 1
2257 29062 28701 153842592 16 1
2258 29069 28708 153842592 16 1
2259 29054 28695 153842592 16 1
2260 29095 28734 153842592 16 1
2261 29099 28738 153842592 16 1
2262 29096 28733 153842592 16 1
2263 29099 28736 153842592 16 1
2264 29094 28734 153842592 16 1
2265 29116 28753 153842592 16 1
2266 29111 28748 153842592 16 1
2267 29115 28750 153842592 16 1
2268 29122 28757 153842592 16 1
2269 29109 28746 153842592 16 1
2270 29130 28765 153842592 16 1
2271 29135 28770 153842592 16 1
2272 29111 28754 153842592 16 1
2273 29116 28759 153842592 16 1
2274 29093 28742 153842592 16 1
2275 29126 28769 153842592 16 1
2276 29129 28772 153842592 16 1
2277 29139 28776 153842592 16 1
2278 29152 28789 153842592 16 1
2279 29133 28772 153842592 16 1
2280 29150 28787 153842592 16 1
2281 29145 28782 153842592 16 1
2282 29141 28778 153842592 16 1
2283 29148 28785 153842592 16 1
2284 29142 28782 153842592 16 1
2285 29162 28799 153842592 16 1
2286 29162 28799 153842592 16 1
2287 29166 28801 153842592 16 1
2288 29174 28809 153842592 16 1
2289 29159 28796 153842592 16 1
2290 29178 28813 153842592 16 1
2291 29173 28808 153842592 16 1
2292 29157 28802 153842592 16 1
2293 29159 28804 153842592 16 1
2294 29163 28813 153842592 16 1
2295 29197 28842 153842592 16 1
2296 29192 28837 153842592 16 1
2297 29201 28845 153842592 16 1
2298 29208 28852 153842592 16 1
2299 29193 28839 153842592 16 1
2300 29223 28867 153842592 16 1
2301 29227 28871 153842592 16 1
2302 29224 28866 153842592 16 1
2303 29226 28868 153842592 16 1
2304 29225 28870 153842592 16 1
2305 29250 28892 153842592 16 1
2306 29245 28887 153842592 16 1
2307 29250 28890 153842592 16 1
2308 29255 28895 153842592 16 1
2309 29263 28905 153842592 16 1
2310 29281 28921 153842592 16 1
2311 29301 28941 153842592 16 1
2312 29275 28925 153842592 16 1
2313 29278 28928 153842592 16 1
2314 29255 28913 153842592 16 1
2315 29305 28955 153842592 16 1
2316 29300 28950 153842592 16 1
2317 29304 28946 153842592 16 1
2318 29311 28953 153842592 16 1
2319 29296 28940 153842592 16 1
2320 29313 28955 153842592 16 1
2321 29308 28950 153842592 16 1
2322 29294 28937 153842592 16 1
2323 29301 28944 153842592 16 1
2324 29295 28941 153842592 16 1
2325 29317 28960 153842592 16 1
2326 29312 28955 153842592 16 1
2327 29306 28947 153842592 16 1
2328 29313 28954 153842592 16 1
2329 29300 28943 153842592 16 1
2330 29317 28958 153842592 16 1
2331 29312 28953 153842592 16 1
2332 29287 28932 153842592 16 1
2333 29294 28939 153842592 16 1
2334 29278 28928 153842592 16 1
2335 29313 28958 153842592 16 1
2336 29308 28953 153842592 16 1
2337 29302 28947 153842592 16 1
2338 29309 28954 153842592 16 1
2339 29292 28939 153842592 16 1
2340 29325 28970 153842592 16 1
2341 29326 28971 153842592 16 1
2342 29320 28963 153842592 16 1
2343 29329 28972 153842592 16 1
2344 29328 28974 153842592 16 1
2345 29351 28994 153842592 16 1
2346 29346 28989 153842592 16 1
2347 29340 28981 153842592 16 1
2348 29347 28988 153842592 16 1
2349 29339 28982 153842592 16 1
2350 29361 29002 153842592 16 1
2351 29375 29016 153842592 16 1
2352 29347 28996 153842592 16 1
2353 29342 28991 153842592 16 1
2354 29321 28976 153842592 16 1
2355 29360 29009 153842592 16 1
2356 29355 29004 153842592 16 1
2357 29356 28999 153842592 16 1
2358 29363 29006 153842592 16 1
2359 29348 28993 153842592 16 1
2360 29365 29008 153842592 16 1
2361 29360 29003 153842592 16 1
2362 29346 28990 153842592 16 1
2363 29353 28997 153842592 16 1
2364 29346 28993 153842592 16 1
2365 29371 29015 153842592 16 1
2366 29366 29010 153842592 16 1
2367 29364 29006 153842592 16 1
2368 29361 29003 153842592 16 1
2369 29352 28996 153842592 16 1
2370 29371 29013 153842592 16 1
2371 29366 29008 153842592 16 1
2372 29341 28987 153842592 16 1
2373 29336 28982 153842592 16 1
2374 29314 28965 153842592 16 1
2375 29347 28993 153842592 16 1
2376 29342 28988 153842592 16 1
2377 29335 28981 153842592 16 1
2378 29342 28988 153842592 16 1
2379 29325 28973 153842592 16 1
2380 29350 28996 153842592 16 1
2381 29351 28997 153842592 16 1
2382 29348 28992 153842592 16 1
2383 29352 28996 153842592 16 1
2384 29348 28995 153842592 16 1
2385 29372 29016 153842592 16 1
2386 29367 29011 153842592 16 1
2387 29361 29006 153842592 16 1
2388 29362 29007 153842592 16 1
2389 29351 28998 153842592 16 1
2390 29372 29017 153842592 16 1
2391 29373 29018 153842592 16 1
2392 29326 28984 153842592 16 1
2393 29307 28965 153842592 16 1
2394 29282 28950 153842592 16 1
2395 29287 28956 153842592 16 1
2396 29290 28957 153842592 16 1
2397 29277 28947 153842592 16 1
2398 29269 28944 153842592 16 1
2399 29261 28936 153842592 16 1
2400 29307 28970 153842592 16 1
2401 29311 28977 153842592 16 1
2402 29341 28993 153842592 16 1
2403 29341 28999 153842592 16 1
2404 29365 29017 153842592 16 1
2405 29363 29022 153842592 16 1
2406 29383 29036 153842592 16 1
2407 29375 29040 153842592 16 1
2408 29403 29061 153842592 16 1
2409 29401 29067 153842592 16 1
2410 29429 29086 153842592 16 1
2411 29432 29092 153842592 16 1
2412 29456 29110 153842592 16 1
2413 29451 29114 153842592 16 1
2414 29468 29128 153842592 16 1
2415 29465 29131 153842592 16 1
2416 29501 29158 153842592 16 1
2417 29506 29164 153842592 16 1
2418 29534 29180 153842592 16 1
2419 29534 29186 153842592 16 1
2420 29558 29204 153842592 16 1
2421 29556 29209 153842592 16 1
2422 29576 29223 153842592 16 1
2423 29567 29227 153842592 16 1
2424 29595 29248 153842592 16 1
2425 29595 29254 153842592 16 1
2426 29618 29271 153842592 16 1
2427 29621 29277 153842592 16 1
2428 29645 29295 153842592 16 1
2429 29637 29297 153842592 16 1
2430 29654 29311 153842592 16 1
2431 29647 29312 153842592 16 1
2432 29667 29321 153842592 16 1
2433 29670 29320 153842592 16 1
2434 29676 29325 153842592 16 1
2435 29675 29327 153842592 16 1
2436 29681 29330 153842592 16 1
2437 29678 29328 153842592 16 1
2438 29684 29333 153842592 16 1
2439 29680 29333 153842592 16 1
2440 29692 29341 153842592 16 1
2441 29697 29344 153842592 16 1
2442 29710 29356 153842592 16 1
2443 29704 29357 153842592 16 1
2444 29714 29364 153842592 16 1
2445 29716 29367 153842592 16 1
2446 29722 29372 153842592 16 1
2447 29716 29371 153842592 16 1
2448 29727 29376 153842592 16 1
2449 29724 29374 153842592 16 1
2450 29730 29379 153842592 16 1
2451 29728 29380 153842592 16 1
2452 29734 29383 153842592 16 1
2453 29731 29381 153842592 16 1
2454 29737 29386 153842592 16 1
2455 29732 29385 153842592 16 1
2456 29744 29393 153842592 16 1
2457 29746 29396 153842592 16 1
2458 29755 29404 153842592 16 1
2459 29753 29405 153842592 16 1
2460 29762 29411 153842592 16 1
2461 29763 29413 153842592 16 1
2462 29766 29415 153842592 16 1
2463 29755 29411 153842592 16 1
2464 29804 29452 153842592 16 1
2465 29811 29462 153842592 16 1
2466 29837 29482 153842592 16 1
2467 29843 29491 153842592 16 1
2468 29873 29515 153842592 16 1
2469 29874 29523 153842592 16 1
2470 29895 29541 153842592 16 1
2471 29896 29548 153842592 16 1
2472 29931 29576 153842592 16 1
2473 29932 29585 153842592 16 1
2474 29969 29613 153842592 16 1
2475 29979 29626 153842592 16 1
2476 30009 29650 153842592 16 1
2477 30007 29657 153842592 16 1
2478 30033 29680 153842592 16 1
2479 30037 29690 153842592 16 1
2480 30080 29726 153842592 16 1
2481 30086 29735 153842592 16 1
2482 30112 29755 153842592 16 1
2483 30118 29764 153842592 16 1
2484 30148 29788 153842592 16 1
2485 30149 29796 153842592 16 1
2486 30170 29814 153842592 16 1
2487 30171 29821 153842592 16 1
2488 30205 29849 153842592 16 1
2489 30207 29858 153842592 16 1
2490 30239 29884 153842592 16 1
2491 30249 29897 153842592 16 1
2492 30279 29921 153842592 16 1
2493 30274 29926 153842592 16 1
2494 30300 29949 153842592 16 1
2495 30299 29955 153842592 16 1
2496 30314 29963 153842592 16 1
2497 30317 29962 153842592 16 1
2498 30320 29964 153842592 16 1
2499 30309 29959 153842592 16 1
2500 30316 29963 153842592 16 1
2501 30314 29962 153842592 16 1
2502 30317 29964 153842592 16 1
2503 30306 29957 153842592 16 1
2504 30315 29962 153842592 16 1
2505 30316 29961 153842592 16 1
2506 30336 29980 153842592 16 1
2507 30321 29974 153842592 16 1
2508 30328 29978 153842592 16 1
2509 30326 29977 153842592 16 1
2510 30335 29985 153842592 16 1
2511 30327 29983 153842592 16 1
2512 30339 29989 153842592 16 1
2513 30337 29988 153842592 16 1
2514 30340 29990 153842592 16 1
2515 30332 29985 153842592 16 1
2516 30339 29989 153842592 16 1
2517 30336 29987 153842592 16 1
2518 30339 29989 153842592 16 1
2519 30327 29981 153842592 16 1
2520 30336 29986 153842592 16 1
2521 30334 29985 153842592 16 1
2522 30352 30002 153842592 16 1
2523 30350 30003 153842592 16 1
2524 30356 30006 153842592 16 1
2525 30353 30004 153842592 16 1
2526 30361 30011 153842592 16 1
2527 30348 30006 153842592 16 1
2528 30379 30029 153842592 16 1
2529 30390 30033 153842592 16 1
2530 30395 30041 153842592 16 1
2531 30397 30043 153842592 16 1
2532 30417 30059 153842592 16 1
2533 30420 30063 153842592 16 1
2534 30424 30071 153842592 16 1
2535 30431 30078 153842592 16 1
2536 30457 30097 153842592 16 1
2537 30464 30101 153842592 16 1
2538 30468 30109 153842592 16 1
2539 30467 30111 153842592 16 1
2540 30482 30122 153842592 16 1
2541 30483 30124 153842592 16 1
2542 30482 30130 153842592 16 1
2543 30517 30156 153842592 16 1
2544 30535 30168 153842592 16 1
2545 30536 30170 153842592 16 1
2546 30553 30184 153842592 16 1
2547 30576 30201 153842592 16 1
2548 30587 30213 153842592 16 1
2549 30588 30217 153842592 16 1
2550 30604 30233 153842592 16 1
2551 30615 30241 153842592 16 1
2552 30626 30251 153842592 16 1
2553 30623 30253 153842592 16 1
2554 30643 30273 153842592 16 1
2555 30656 30283 153842592 16 1
2556 30662 30294 153842592 16 1
2557 30656 30295 153842592 16 1
2558 30694 30328 153842592 16 1
2559 30711 30342 153842592 16 1
2560 30710 30346 153842592 16 1
2561 30726 30359 153842592 16 1
2562 30753 30377 153842592 16 1
2563 30762 30387 153842592 16 1
2564 30759 30387 153842592 16 1
2565 30781 30409 153842592 16 1
2566 30794 30419 153842592 16 1
2567 30809 30433 153842592 16 1
2568 30807 30437 153842592 16 1
2569 30824 30454 153842592 16 1
2570 30833 30460 153842592 16 1
2571 30835 30467 153842592 16 1
2572 30828 30468 153842592 16 1
2573 30832 30472 153842592 16 1
2574 30865 30499 153842592 16 1
2575 30879 30509 153842592 16 1
2576 30880 30511 153842592 16 1
2577 30906 30534 153842592 16 1
2578 30925 30547 153842592 16 1
2579 30936 30559 153842592 16 1
2580 30937 30563 153842592 16 1
2581 30952 30578 153842592 16 1
2582 30963 30586 153842592 16 1
2583 30974 30596 153842592 16 1
2584 30990 30617 153842592 16 1
2585 31010 30637 153842592 16 1
2586 31023 30647 153842592 16 1
2587 31028 30657 153842592 16 1
2588 31038 30674 153842592 16 1
2589 31076 30707 153842592 16 1
2590 31093 30721 153842592 16 1
2591 31092 30725 153842592 16 1
2592 31112 30742 153842592 16 1
2593 31127 30751 153842592 16 1
2594 31136 30761 153842592 16 1
2595 31131 30759 153842592 16 1
2596 31153 30781 153842592 16 1
2597 31166 30791 153842592 16 1
2598 31181 30805 153842592 16 1
2599 31193 30823 153842592 16 1
2600 31210 30840 153842592 16 1
2601 31219 30846 153842592 16 1
2602 31219 30853 153842592 16 1
2603 31218 30863 153842592 16 1
2604 31223 30869 153842592 16 1
2605 31226 30873 153842592 16 1
2606 31272 30911 153842592 16 1
2607 31288 30921 153842592 16 1
2608 31281 30915 153842592 16 1
2609 31293 30924 153842592 16 1
2610 31308 30933 153842592 16 1
2611 31315 30941 153842592 16 1
2612 31303 30932 153842592 16 1
2613 31321 30950 153842592 16 1
2614 31326 30952 153842592 16 1
2615 31337 30962 153842592 16 1
2616 31324 30954 153842592 16 1
2617 31339 30969 153842592 16 1
2618 31344 30971 153842592 16 1
2619 31345 30977 153842592 16 1
2620 31323 30962 153842592 16 1
2621 31357 30991 153842592 16 1
2622 31370 31001 153842592 16 1
2623 31361 30997 153842592 16 1
2624 31375 31008 153842592 16 1
2625 31403 31026 153842592 16 1
2626 31412 31036 153842592 16 1
2627 31421 31048 153842592 16 1
2628 31439 31066 153842592 16 1
2629 31444 31068 153842592 16 1
2630 31455 31078 153842592 16 1
2631 31440 31069 153842592 16 1
2632 31457 31086 153842592 16 1
2633 31459 31085 153842592 16 1
2634 31456 31087 153842592 16 1
2635 31443 31082 153842592 16 1
2636 31433 31072 153842592 16 1
2637 31472 31105 153842592 16 1
2638 31486 31115 153842592 16 1
2639 31481 31111 153842592 16 1
2640 31499 31126 153842592 16 1
2641 31510 31131 153842592 16 1
2642 31517 31139 153842592 16 1
2643 31506 31131 153842592 16 1
2644 31524 31149 153842592 16 1
2645 31529 31151 153842592 16 1
2646 31532 31153 153842592 16 1
2647 31555 31181 153842592 16 1
2648 31570 31196 153842592 16 1
2649 31575 31198 153842592 16 1
2650 31566 31194 153842592 16 1
2651 31570 31205 153842592 16 1
2652 31604 31234 153842592 16 1
2653 31617 31244 153842592 16 1
2654 31608 31240 153842592 16 1
2655 31628 31257 153842592 16 1
2656 31649 31272 153842592 16 1
2657 31660 31284 153842592 16 1
2658 31649 31276 153842592 16 1
2659 31667 31294 153842592 16 1
2660 31672 31296 153842592 16 1
2661 31675 31298 153842592 16 1
2662 31696 31325 153842592 16 1
2663 31715 31344 153842592 16 1
2664 31723 31349 153842592 16 1
2665 31710 31343 153842592 16 1
2666 31691 31335 153842592 16 1
2667 31678 31323 153842592 16 1
2668 31659 31306 153842592 16 1
2669 31674 31320 153842592 16 1
2670 31696 31333 153842592 16 1
2671 31704 31335 153842592 16 1
2672 31691 31323 153842592 16 1
2673 31708 31337 153842592 16 1
2674 31713 31336 153842592 16 1
2675 31714 31338 153842592 16 1
2676 31693 31320 153842592 16 1
2677 31697 31324 153842592 16 1
2678 31698 31322 153842592 16 1
2679 31697 31320 153842592 16 1
2680 31690 31318 153842592 16 1
2681 31698 31326 153842592 16 1
2682 31697 31322 153842592 16 1
2683 31681 31311 153842592 16 1
2684 31659 31296 153842592 16 1
2685 31680 31312 153842592 16 1
2686 31687 31316 153842592 16 1
2687 31670 31304 153842592 16 1
2688 31688 31319 153842592 16 1
2689 31702 31323 153842592 16 1
2690 31709 31331 153842592 16 1
2691 31691 31316 153842592 16 1
2692 31700 31325 153842592 16 1
2693 31699 31321 153842592 16 1
2694 31696 31317 153842592 16 1
2695 31683 31310 153842592 16 1
2696 31696 31323 153842592 16 1
2697 31697 31321 153842592 16 1
2698 31683 31312 153842592 16 1
2699 31651 31288 153842592 16 1
2700 31634 31271 153842592 16 1
2701 31653 31284 153842592 16 1
2702 31659 31286 153842592 16 1
2703 31650 31278 153842592 16 1
2704 31664 31289 153842592 16 1
2705 31669 31288 153842592 16 1
2706 31670 31290 153842592 16 1
2707 31651 31274 153842592 16 1
2708 31655 31278 153842592 16 1
2709 31656 31276 153842592 16 1
2710 31651 31270 153842592 16 1
2711 31650 31274 153842592 16 1
2712 31658 31282 153842592 16 1
2713 31657 31278 153842592 16 1
2714 31642 31268 153842592 16 1
2715 31627 31260 153842592 16 1
2716 31650 31278 153842592 16 1
2717 31657 31282 153842592 16 1
2718 31642 31272 153842592 16 1
2719 31658 31285 153842592 16 1
2720 31665 31286 153842592 16 1
2721 31670 31292 153842592 16 1
2722 31651 31276 153842592 16 1
2723 31660 31285 153842592 16 1
2724 31659 31281 153842592 16 1
2725 31656 31277 153842592 16 1
2726 31654 31281 153842592 16 1
2727 31667 31294 153842592 16 1
2728 31668 31292 153842592 16 1
2729 31652 31283 153842592 16 1
2730 31624 31266 153842592 16 1
2731 31602 31245 153842592 16 1
2732 31581 31225 153842592 16 1
2733 31587 31223 153842592 16 1
2734 31588 31219 153842592 16 1
2735 31569 31201 153842592 16 1
2736 31567 31196 153842592 16 1
2737 31568 31191 153842592 16 1
2738 31561 31185 153842592 16 1
2739 31536 31163 153842592 16 1
2740 31531 31158 153842592 16 1
2741 31526 31150 153842592 16 1
2742 31519 31142 153842592 16 1
2743 31502 31130 153842592 16 1
2744 31497 31125 153842592 16 1
2745 31492 31117 153842592 16 1
2746 31472 31102 153842592 16 1
2747 31441 31078 153842592 16 1
2748 31446 31078 153842592 16 1
2749 31445 31074 153842592 16 1
2750 31426 31060 153842592 16 1
2751 31436 31067 153842592 16 1
2752 31460 31082 153842592 16 1
2753 31479 31102 153842592 16 1
2754 31469 31095 153842592 16 1
2755 31464 31090 153842592 16 1
2756 31459 31082 153842592 16 1
2757 31452 31074 153842592 16 1
2758 31430 31058 153842592 16 1
2759 31434 31062 153842592 16 1
2760 31434 31059 153842592 16 1
2761 31428 31058 153842592 16 1
2762 31389 31027 153842592 16 1
2763 31358 30996 153842592 16 1
2764 31365 30997 153842592 16 1
2765 31365 30993 153842592 16 1
2766 31350 30979 153842592 16 1
2767 31348 30974 153842592 16 1
2768 31349 30969 153842592 16 1
2769 31342 30963 153842592 16 1
2770 31319 30943 153842592 16 1
2771 31314 30938 153842592 16 1
2772 31309 30930 153842592 16 1
2773 31290 30910 153842592 16 1
2774 31271 30896 153842592 16 1
2775 31266 30891 153842592 16 1
2776 31261 30883 153842592 16 1
2777 31228 30855 153842592 16 1
2778 31210 30844 153842592 16 1
2779 31214 30843 153842592 16 1
2780 31212 30839 153842592 16 1
2781 31193 30825 153842592 16 1
2782 31201 30830 153842592 16 1
2783 31220 30843 153842592 16 1
2784 31225 30849 153842592 16 1
2785 31208 30835 153842592 16 1
2786 31203 30830 153842592 16 1
2787 31198 30822 153842592 16 1
2788 31179 30802 153842592 16 1
2789 31173 30802 153842592 16 1
2790 31188 30817 153842592 16 1
2791 31177 30803 153842592 16 1
2792 31161 30793 153842592 16 1
2793 31126 30770 153842592 16 1
2794 31095 30740 153842592 16 1
2795 31058 30705 153842592 16 1
2796 31043 30690 153842592 16 1
2797 31047 30694 153842592 16 1
2798 31020 30668 153844640 16 1
2799 34455 34090 155078528 17 1
2800 34473 34107 164408416 17 1
2801 34495 34118 164408416 17 1
2802 34504 34127 164408416 17 1
2803 34507 34131 164408416 17 1
2804 34518 34140 164408416 17 1
2805 34527 34149 164408416 17 1
2806 34534 34151 164408416 17 1
2807 34543 34160 164408416 17 1
2808 34542 34162 164408416 17 1
2809 34563 34180 164408416 17 1
2810 34568 34185 164408416 17 1
2811 34575 34190 164408416 17 1
2812 34584 34199 164408416 17 1
2813 34585 34202 164408416 17 1
2814 34602 34217 164408416 17 1
2815 34607 34222 164408416 17 1
2816 34599 34221 164408416 17 1
2817 34608 34230 164408416 17 1
2818 34620 34246 164408416 17 1
2819 34640 34261 164408416 17 1
2820 34652 34273 164408416 17 1
2821 34658 34279 164408416 17 1
2822 34667 34288 164408416 17 1
2823 34668 34291 164408416 17 1
2824 34700 34321 164408416 17 1
2825 34707 34328 164408416 17 1
2826 34711 34330 164408416 17 1
2827 34715 34334 164408416 17 1
2828 34717 34339 164408416 17 1
2829 34738 34357 164408416 17 1
2830 34743 34362 164408416 17 1
2831 34750 34367 164408416 17 1
2832 34759 34376 164408416 17 1
2833 34760 34379 164408416 17 1
2834 34782 34399 164408416 17 1
2835 34789 34406 164408416 17 1
2836 34779 34404 164408416 17 1
2837 34769 34394 164408416 17 1
2838 34777 34408 164408416 17 1
2839 34810 34435 164408416 17 1
2840 34815 34440 164408416 17 1
2841 34832 34451 164408416 17 1
2842 34841 34460 164408416 17 1
2843 34842 34463 164441184 17 1
2844 34859 34478 164441184 17 1
2845 34864 34483 164441184 17 1
2846 34867 34484 164457568 17 1
2847 34876 34493 164523104 17 1
2848 34879 34499 164523104 17 1
2849 34900 34517 164523104 17 1
2850 34905 34522 164523104 17 1
2851 34912 34527 164555872 17 1
2852 34921 34536 164555872 17 1
2853 34934 34551 164555872 17 1
2854 34951 34566 164588640 17 1
2855 34956 34571 164588640 17 1
2856 34943 34568 164588640 17 1
2857 34952 34577 164588640 17 1
2858 34960 34590 164588640 17 1
2859 34989 34614 164588640 17 1
2860 34994 34619 164605024 17 1
2861 35004 34628 164605024 17 1
2862 35013 34637 164605024 17 1
2863 35014 34640 164605024 17 1
2864 35045 34669 164605024 17 1
2865 35052 34676 164605024 17 1
2866 35055 34677 164605024 17 1
2867 35056 34678 164605024 17 1
2868 35064 34689 164605024 17 1
2869 35085 34707 164605024 17 1
2870 35090 34712 164703232 17 1
2871 35097 34717 164801440 17 1
2872 35106 34726 164932384 17 1
2873 35105 34727 165030592 17 1
2874 35113 34733 165128800 17 1
2875 35120 34740 165259744 17 1
2876 35103 34733 165390688 17 1
2877 35104 34734 165488896 17 1
2878 35095 34732 165521632 17 1
2879 35124 34753 165521632 17 1
2880 35139 34768 165521632 17 1
2881 35157 34777 165521632 17 1
2882 35166 34786 165521632 17 1
2883 35167 34789 165521632 17 1
2884 35178 34798 165521632 17 1
2885 35187 34807 165521632 17 1
2886 35191 34809 165521632 17 1
2887 35200 34818 165521632 17 1
2888 35202 34823 165521632 17 1
2889 35223 34841 165521632 17 1
2890 35228 34846 165521632 17 1
2891 35235 34851 165521632 17 1
2892 35244 34860 165521632 17 1
2893 35245 34863 165521632 17 1
2894 35262 34878 165521632 17 1
2895 35267 34883 165521632 17 1
2896 35259 34882 165521632 17 1
2897 35268 34891 165521632 17 1
2898 35278 34906 165521632 17 1
2899 35298 34921 165521632 17 1
2900 35310 34933 165521632 17 1
2901 35316 34939 165521632 17 1
2902 35325 34948 165521632 17 1
2903 35326 34951 165521632 17 1
2904 35343 34966 165521632 17 1
2905 35348 34971 165521632 17 1
2906 35352 34973 165521632 17 1
2907 35359 34980 165521632 17 1
2908 35372 34996 165521632 17 1
2909 35393 35014 165521632 17 1
2910 35398 35019 165521632 17 1
2911 35405 35024 165521632 17 1
2912 35414 35033 165521632 17 1
2913 35413 35034 165521632 17 1
2914 35430 35049 165521632 17 1
2915 35432 35051 165521632 17 1
2916 35422 35049 165521632 17 1
2917 35424 35051 165521632 17 1
2918 35432 35065 165521632 17 1
2919 35465 35092 165521632 17 1
2920 35470 35097 165521632 17 1
2921 35487 35108 165521632 17 1
2922 35496 35117 165521632 17 1
2923 35497 35120 165521632 17 1
2924 35514 35135 165521632 17 1
2925 35519 35140 165521632 17 1
2926 35522 35141 165521632 17 1
2927 35531 35150 165521632 17 1
2928 35539 35161 165521632 17 1
2929 35560 35179 165521632 17 1
2930 35565 35184 165521632 17 1
2931 35572 35189 165521632 17 1
2932 35581 35198 165521632 17 1
2933 35582 35201 165521632 17 1
2934 35599 35216 165521632 17 1
2935 35604 35221 165521632 17 1
2936 35594 35218 165521632 17 1
2937 35603 35227 165521632 17 1
2938 35608 35237 165521632 17 1
2939 35637 35261 165521632 17 1
2940 35642 35266 165521632 17 1
2941 35652 35275 165521632 17 1
2942 35661 35284 165521632 17 1
2943 35662 35287 165521632 17 1
2944 35685 35308 165521632 17 1
2945 35686 35309 165521632 17 1
2946 35689 35310 165521632 17 1
2947 35696 35317 165521632 17 1
2948 35702 35326 165521632 17 1
2949 35723 35344 165521632 17 1
2950 35728 35349 165521632 17 1
2951 35735 35354 165521632 17 1
2952 35744 35363 165521632 17 1
2953 35753 35374 165521632 17 1
2954 35770 35389 165521632 17 1
2955 35780 35399 165521632 17 1
2956 35761 35391 165521632 17 1
2957 35760 35390 165521632 17 1
2958 35758 35397 165521632 17 1
2959 35813 35443 165521632 17 1
2960 35816 35446 165521632 17 1
2961 35828 35448 165521632 17 1
2962 35839 35459 165521632 17 1
2963 35836 35458 165521632 17 1
2964 35857 35477 165521632 17 1
2965 35860 35480 165521632 17 1
2966 35855 35472 165521632 17 1
2967 35866 35483 165521632 17 1
2968 35860 35480 165521632 17 1
2969 35886 35503 165521632 17 1
2970 35889 35506 165521632 17 1
2971 35887 35502 165521632 17 1
2972 35898 35513 165521632 17 1
2973 35895 35512 165521632 17 1
2974 35916 35531 165521632 17 1
2975 35919 35534 165521632 17 1
2976 35898 35520 165521632 17 1
2977 35909 35531 165521632 17 1
2978 35922 35549 165521632 17 1
2979 35958 35580 165521632 17 1
2980 35961 35583 165521632 17 1
2981 35959 35581 165521632 17 1
2982 35970 35592 165521632 17 1
2983 35967 35591 165521632 17 1
2984 36006 35628 165521632 17 1
2985 36015 35637 165521632 17 1
2986 36009 35629 165521632 17 1
2987 36010 35630 165521632 17 1
2988 36016 35639 165521632 17 1
2989 36042 35662 165521632 17 1
2990 36045 35665 165521632 17 1
2991 36043 35661 165521632 17 1
2992 36054 35672 165521632 17 1
2993 36051 35671 165521632 17 1
2994 36067 35685 165521632 17 1
2995 36076 35694 165521632 17 1
2996 36051 35677 165521632 17 1
2997 36046 35672 165521632 17 1
2998 36034 35666 165521632 17 1
2999 36075 35701 165521632 17 1
3000 36078 35704 165521632 17 1


==> figures/data/run_time_data.txt <==
num log split re-log re-split
1 1.18392 0.10696 0.52032 0.10098
2 0.45696 0.1785 0.19964 0.06194
3 0.00059 0.000635 0.00063 0.00034
4 7.10585 0.91935 2.3089 0.4572
5 10.49165 0.72995 2.98955 0.6292
6 1.30848 0.0563 0.42924 0.03544
7 1.83392 0.12036 0.38696 0.04398


==> figures/data/run_time_data_by_id.csv <==
num log split re-log re-split list
1 1.151900 0.106620 0.514940 0.098200 31.421875
2 0.413220 0.159440 0.199880 0.062240 21.031250
3 0.000530 0.000690 0.000620 0.000340 0.453125
4 6.541300 0.853700 2.235500 0.438700 34.140625
5 10.005800 0.741000 2.778600 0.664400 34.015625
6 1.391160 0.051760 0.455740 0.035020 4.906250
7 1.567267 0.112933 0.361033 0.046400 4.781250


==> figures/data/run_time_data_by_trans.csv <==
num trans log split re-log re-split list
1 9027 1.151900 0.106620 0.514940 0.098200 31.421875
2 15005 0.413220 0.159440 0.199880 0.062240 21.031250
3 19846 0.000530 0.000690 0.000620 0.000340 0.453125
6 23469 1.391160 0.051760 0.455740 0.035020 4.906250
7 35689 1.567267 0.112933 0.361033 0.046400 4.781250
4 40961 6.541300 0.853700 2.235500 0.438700 34.140625
5 74689 10.005800 0.741000 2.778600 0.664400 34.015625

